Assouad type dimensions of generalized affine fractal interpolation functions and their applications

In this article, we investigate the Assouad spectrum and Assouad dimension of graphs of fractal functions generated by generalized affine iterated function systems. We establish upper and lower bounds for the Assouad spectrum in terms of the scaling functions and the underlying partition of the generalized affine construction. If the scaling function is Lipschitz continuous and the partition is uniform, we obtain an explicit expression for the Assouad spectrum of the associated graph. These results provide a connection between the parameters defining the generalized affine fractal function and the local multiscale geometry of its graph. As applications, we consider two classic examples of generalized affine fractal functions, namely the Weierstrass and Takagi functions. For the classical Weierstrass function $W$, whose graph $\Gamma_W$ has the box dimension $2+\log_N\lambda$, we obtain \[ \dim_A^\theta(\Gamma_W) \leq \frac{2+\log_N\lambda-\theta}{1-\theta}, \qquad \theta\in \left(0,\log_N\frac{1}{\lambda}\right). \] and if $\lambda^2 N <1$, we get \[ \dim_A(\Gamma_W)\geq 1 +\log_N\left(\frac{1}{\lambda}\right). \] For the classical Takagi function $T$ with graph $\Gamma_T$, we show that \[ \dim_A^\theta(\Gamma_T)=1, \theta\in(0,1), \] and consequently its quasi-Assouad dimension is equal to $1.$ These results settle an open problem on dimension of graphs posed by Fraser.

==> generalized_afif5.dat <==
0.000000000000 2.857142857143
0.000152415790 2.713569461485
0.000304831581 2.647712529765
0.000457247371 2.636265599983
0.000609663161 2.559441227533
0.000762078951 2.529223045260
0.000914494742 2.534961270274
0.001066910532 2.494687544814
0.001219326322 2.491529763217
0.001371742112 2.517374003686
0.001524157903 2.442881456826
0.001676573693 2.411192668695
0.001828989483 2.399212569123
0.001981405274 2.373662247535
0.002133821064 2.358483815207
0.002286236854 2.352761837312
0.002438652644 2.334811910432
0.002591068435 2.333221275738
0.002743484225 2.361639221341
0.002895900015 2.317522661991
0.003048315806 2.296698877023
0.003200731596 2.299732729253
0.003353147386 2.276899434140
0.003505563176 2.274965446296
0.003657978967 2.294939449915
0.003810394757 2.283319047656
0.003962810547 2.295180569332
0.004115226337 2.334778855251
0.004267642128 2.266796802503
0.004420057918 2.233032248904
0.004572473708 2.220240566374
0.004724889499 2.189633671381
0.004877305289 2.175214935803
0.005029721079 2.171568048419
0.005182136869 2.156517314121
0.005334552660 2.151422433169
0.005486968450 2.153228424811
0.005639384240 2.131878744908
0.005791800030 2.120725090100
0.005944215821 2.114012782530
0.006096631611 2.104108127387
0.006249047401 2.096381175643
0.006401463192 2.090763740864
0.006553878982 2.082064923507
0.006706294772 2.077537981237
0.006858710562 2.082074266415
0.007011126353 2.065801756243
0.007163542143 2.055923512610
0.007315957933 2.054572106683
0.007468373724 2.043734032634
0.007620789514 2.041758830850
0.007773205304 2.052254772937
0.007925621094 2.048519806615
0.008078036885 2.060314423630
0.008230452675 2.096135907718
0.008382868465 2.054035738415
0.008535284255 2.032875090150
0.008687700046 2.028374608456
0.008840115836 2.003162544538
0.008992531626 1.993081769860
0.009144947417 1.996470777139
0.009297363207 1.983767034600
0.009449778997 1.985828364570
0.009602194787 2.001300397791
0.009754610578 1.974645496024
0.009907026368 1.965860637401
0.010059442158 1.966312223160
0.010211857948 1.960207066718
0.010364273739 1.959235005776
0.010516689529 1.963506598632
0.010669105319 1.960839858662
0.010821521110 1.967753854188
0.010973936900 1.994443635439
0.011126352690 1.973741475308
0.011278768480 1.966969696416
0.011431184271 1.976738095795
0.011583600061 1.966321108967
0.011736015851 1.971379137166
0.011888431642 1.995202247242
0.012040847432 1.991803716708
0.012193263222 2.009726673782
0.012345679012 2.056398538012
0.012498094803 1.993973720097
0.012650510593 1.962576555772
0.012802926383 1.951898926882
0.012955342173 1.918903028435
0.013107757964 1.903185698285
0.013260173754 1.900100963114
0.013412589544 1.882129968123
0.013565005335 1.876738701237
0.013717421125 1.880612978492
0.013869836915 1.853604125967
0.014022252705 1.840496572993
0.014174668496 1.833678787048
0.014327084286 1.823190634121
0.014479500076 1.816007761306
0.014631915866 1.811687953314
0.014784331657 1.804160041281
0.014936747447 1.801245396573
0.015089163237 1.806300548088
0.015241579028 1.792357681232
0.015393994818 1.784757374990
0.015546410608 1.783342539661
0.015698826398 1.775513591171
0.015851242189 1.772965377159
0.016003657979 1.775733144501
0.016156073769 1.770848464912
0.016308489560 1.771583747523
0.016460905350 1.778767683736
0.016613321140 1.760820610216
0.016765736930 1.751012810451
0.016918152721 1.746108341811
0.017070568511 1.737167406891
0.017222984301 1.731947921208
0.017375400091 1.729170455143
0.017527815882 1.723801542301
0.017680231672 1.720670625355
0.017832647462 1.719084724377
0.017985063253 1.712236022851
0.018137479043 1.707666234646
0.018289894833 1.704079550529
0.018442310623 1.699731793695
0.018594726414 1.695852491853
0.018747142204 1.692436632108
0.018899557994 1.688268751577
0.019051973784 1.685064188550
0.019204389575 1.684051957984
0.019356805365 1.677959572375
0.019509221155 1.673374969107
0.019661636946 1.670917258692
0.019814052736 1.666021045882
0.019966468526 1.663414833972
0.020118884316 1.664223693039
0.020271300107 1.661282427460
0.020423715897 1.662780440221
0.020576131687 1.671523255261
0.020728547478 1.657663801527
0.020880963268 1.649680552544
0.021033379058 1.646710337589
0.021185794848 1.637074926723
0.021338210639 1.632140667956
0.021490626429 1.631768678297
0.021643042219 1.625903270128
0.021795458009 1.625309269588
0.021947873800 1.629995410533
0.022100289590 1.618783366111
0.022252705380 1.614277677133
0.022405121171 1.613577544922
0.022557536961 1.610248051104
0.022709952751 1.609239215914
0.022862368541 1.610850492850
0.023014784332 1.609492936587
0.023167200122 1.613067265792
0.023319615912 1.627394844669
0.023472031702 1.617563902691
0.023624447493 1.614968006153
0.023776863283 1.621963202587
0.023929279073 1.617566265359
0.024081694864 1.622679149944
0.024234110654 1.640534758455
0.024386526444 1.641606767306
0.024538942234 1.657802958890
0.024691358025 1.696255108439
0.024843773815 1.655437276245
0.024996189605 1.635787635079
0.025148605396 1.631544692656
0.025301021186 1.608179852222
0.025453436976 1.598260317940
0.025605852766 1.599193675777
0.025758268557 1.586213221056
0.025910684347 1.584693674509
0.026063100137 1.592601195196
0.026215515927 1.568549574917
0.026367931718 1.558025602327
0.026520347508 1.553978126275
0.026672763298 1.545427532026
0.026825179089 1.540404112784
0.026977594879 1.538755065095
0.027130010669 1.532918455717
0.027282426459 1.533024435603
0.027434842250 1.544374096547
0.027587258040 1.529194702362
0.027739673830 1.522557390790
0.027892089620 1.525096749530
0.028044505411 1.517758919179
0.028196921201 1.518682649927
0.028349336991 1.528672719661
0.028501752782 1.526146238884
0.028654168572 1.533502072659
0.028806584362 1.553018619314
0.028959000152 1.526850423237
0.029111415943 1.514960475266
0.029263831733 1.512146969314
0.029416247523 1.501277436793
0.029568663314 1.497604916773
0.029721079104 1.498942312179
0.029873494894 1.494983914646
0.030025910684 1.495777694756
0.030178326475 1.500046877406
0.030330742265 1.492959109100
0.030483158055 1.490851920007
0.030635573845 1.490998571805
0.030787989636 1.489505537272
0.030940405426 1.489138804275
0.031092821216 1.489907784803
0.031245237007 1.489008734616
0.031397652797 1.490397807934
0.031550068587 1.496951006102
0.031702484377 1.491701248252
0.031854900168 1.489987198825
0.032007315958 1.493245683346
0.032159731748 1.490823426809
0.032312147538 1.493707097816
0.032464563329 1.504402882426
0.032616979119 1.506343753237
0.032769394909 1.518275880272
0.032921810700 1.546247057057
0.033074226490 1.523147657712
0.033226642280 1.513353567898
0.033379058070 1.514586274850
0.033531473861 1.501271373218
0.033683889651 1.498151823397
0.033836305441 1.504535520623
0.033988721232 1.499200637807
0.034141137022 1.504575094804
0.034293552812 1.520160949596
0.034445968602 1.503681034787
0.034598384393 1.500514425710
0.034750800183 1.504459368753
0.034903215973 1.503099034904
0.035055631763 1.505777929997
0.035208047554 1.512789298705
0.035360463344 1.514006272915
0.035512879134 1.523390911826
0.035665294925 1.550279141798
0.035817710715 1.535691065002
0.035970126505 1.533097981010
0.036122542295 1.545497190581
0.036274958086 1.539301264847
0.036427373876 1.547464880998
0.036579789666 1.573856530860
0.036732205456 1.574287587942
0.036884621247 1.595813233154
0.037037037037 1.646929066737
0.037189452827 1.587546780769
0.037341868618 1.558520606654
0.037494284408 1.550402514201
0.037646700198 1.517976577462
0.037799115988 1.503310509934
0.037951531779 1.502091958269
0.038103947569 1.484079753441
0.038256363359 1.479789056487
0.038408779150 1.485997504589
0.038561194940 1.456264015759
0.038713610730 1.442144542488
0.038866026520 1.435168368173
0.039018442311 1.423549643403
0.039170858101 1.415696991513
0.039323273891 1.411214213538
0.039475689681 1.402613693515
0.039628105472 1.399689996686
0.039780521262 1.406922627597
0.039932937052 1.389776090747
0.040085352843 1.380612212460
0.040237768633 1.379449051661
0.040390184423 1.369826969365
0.040542600213 1.367138314724
0.040695016004 1.371564313694
0.040847431794 1.365792166421
0.040999847584 1.367580533325
0.041152263374 1.378120101867
0.041304679165 1.354706879980
0.041457094955 1.342290863731
0.041609510745 1.336543647228
0.041761926536 1.325386824508
0.041914342326 1.319329625875
0.042066758116 1.316624840851
0.042219173906 1.310512345937
0.042371589697 1.307464195108
0.042524005487 1.306510339189
0.042676421277 1.298713089449
0.042828837068 1.294012939215
0.042981252858 1.290668786304
0.043133668648 1.286437870992
0.043286084438 1.282886326704
0.043438500229 1.279981675795
0.043590916019 1.276232088343
0.043743331809 1.273707621765
0.043895747599 1.273763188216
0.044048163390 1.267990559403
0.044200579180 1.264062618590
0.044352994970 1.262536393626
0.044505410761 1.258415387286
0.044657826551 1.256761822739
0.044810242341 1.258514477096
0.044962658131 1.256395843606
0.045115073922 1.258472848548
0.045267489712 1.266949042737
0.045419905502 1.254603247266
0.045572321292 1.247925389238
0.045724737083 1.245698422737
0.045877152873 1.238066915385
0.046029568663 1.234450428782
0.046181984454 1.234356801980
0.046334400244 1.230108177269
0.046486816034 1.229685650524
0.046639231824 1.232687875609
0.046791647615 1.224945006678
0.046944063405 1.221791146701
0.047096479195 1.220987470503
0.047248894986 1.218540386156
0.047401310776 1.217390915823
0.047553726566 1.217549645209
0.047706142356 1.215982695347
0.047858558147 1.216786361711
0.048010973937 1.222437715658
0.048163389727 1.216439077680
0.048315805517 1.213877762782
0.048468221308 1.215349153378
0.048620637098 1.211917241672
0.048773052888 1.212238346333
0.048925468679 1.217065835313
0.049077884469 1.215331325030
0.049230300259 1.218699773176
0.049382716049 1.228895493786
0.049535131840 1.213105516235
0.049687547630 1.204753061286
0.049839963420 1.201338428683
0.049992379210 1.192675238539
0.050144795001 1.188113496630
0.050297210791 1.186532463994
0.050449626581 1.181467550753
0.050602042372 1.179358468812
0.050754458162 1.179413974623
0.050906873952 1.172273292199
0.051059289742 1.168383395101
0.051211705533 1.165960511646
0.051364121323 1.162688594192
0.051516537113 1.160185359765
0.051668952904 1.158345159372
0.051821368694 1.155762694619
0.051973784484 1.154245298568
0.052126200274 1.154564683279
0.052278616065 1.150498925715
0.052431031855 1.147895159477
0.052583447645 1.146714902541
0.052735863435 1.144053795867
0.052888279226 1.142606696615
0.053040695016 1.142381830092
0.053193110806 1.140390367319
0.053345526597 1.139691847724
0.053497942387 1.140479727954
0.053650358177 1.135463043476
0.053802773967 1.132319076864
0.053955189758 1.130303312656
0.054107605548 1.127347444160
0.054260021338 1.125247686090
0.054412437128 1.123709983056
0.054564852919 1.121565109071
0.054717268709 1.119936153542
0.054869684499 1.118664018155
0.055022100290 1.116156611154
0.055174516080 1.114175939962
0.055326931870 1.112420597968
0.055479347660 1.110480734834
0.055631763451 1.108645702522
0.055784179241 1.106915156234
0.055936595031 1.105000765490
0.056089010822 1.103310353627
0.056241426612 1.102140595962
0.056393842402 1.099748655311
0.056546258192 1.097711010962
0.056698673983 1.096181507365
0.056851089773 1.094055900072
0.057003505563 1.092481671068
0.057155921353 1.091741794781
0.057308337144 1.090082470010
0.057460752934 1.089518203967
0.057613168724 1.090762349168
0.057765584515 1.086384123931
0.057918000305 1.083451486127
0.058070416095 1.081768231088
0.058222831885 1.078390302718
0.058375247676 1.076190422024
0.058527663466 1.075152452168
0.058680079256 1.072701129826
0.058832495046 1.071606628667
0.058984910837 1.071895864697
0.059137326627 1.068028634570
0.059289742417 1.065905455348
0.059442158208 1.064787572549
0.059594573998 1.062970581346
0.059746989788 1.061776130497
0.059899405578 1.061298605136
0.060051821369 1.060024471062
0.060204237159 1.060113976131
0.060356652949 1.063212949922
0.060509068740 1.059627467310
0.060661484530 1.058051353303
0.060813900320 1.059199551114
0.060966316110 1.057132651415
0.061118731901 1.057802410809
0.061271147691 1.062214891534
0.061423563481 1.061808845423
0.061575979271 1.065894557458
0.061728395062 1.076711090526
0.061880810852 1.063918080142
0.062033226642 1.057352080826
0.062185642433 1.055413696083
0.062338058223 1.047572795166
0.062490474013 1.043808316505
0.062642889803 1.043416707156
0.062795305594 1.038639406745
0.062947721384 1.037473299661
0.063100137174 1.039363363889
0.063252552964 1.030902490133
0.063404968755 1.026766267051
0.063557384545 1.024736883355
0.063709800335 1.021190999038
0.063862216126 1.018805696853
0.064014631916 1.017563537851
0.064167047706 1.014884054767
0.064319463496 1.014262296765
0.064471879287 1.017632676412
0.064624295077 1.011649714723
0.064776710867 1.008656729855
0.064929126658 1.008979511082
0.065081542448 1.005712399575
0.065233958238 1.005485936024
0.065386374028 1.008700982560
0.065538789819 1.007268121516
0.065691205609 1.009638551302
0.065843621399 1.016822392941
0.065996037189 1.006265661630
0.066148452980 1.001180945558
0.066300868770 0.999665130565
0.066453284560 0.994883692286
0.066605700351 0.992988266990
0.066758116141 0.993169781187
0.066910531931 0.991170823300
0.067062947721 0.991184618470
0.067215363512 0.992732279037
0.067367779302 0.989417801933
0.067520195092 0.988256230905
0.067672610882 0.988110167980
0.067825026673 0.987262023904
0.067977442463 0.986946547542
0.068129858253 0.987186702359
0.068282274044 0.986693707769
0.068434689834 0.987308410751
0.068587105624 0.990444616934
0.068739521414 0.987987036442
0.068891937205 0.987238671947
0.069044352995 0.988973884610
0.069196768785 0.987940416800
0.069349184576 0.989612624354
0.069501600366 0.995377772606
0.069654016156 0.996767129794
0.069806431946 1.003488526950
0.069958847737 1.018963583304
0.070111263527 1.007288207410
0.070263679317 1.002625396111
0.070416095107 1.003980573557
0.070568510898 0.997251316029
0.070720926688 0.996169365660
0.070873342478 1.000551891551
0.071025758269 0.998260263304
0.071178174059 1.002250021281
0.071330589849 1.012462413849
0.071483005639 1.003594318505
0.071635421430 1.002672801273
0.071787837220 1.006161754617
0.071940253010 1.006439324175
0.072092668800 1.009317258536
0.072245084591 1.015082664238
0.072397500381 1.017244783585
0.072549916171 1.024876538300
0.072702331962 1.044426073055
0.072854747752 1.036419333279
0.073007163542 1.036449290658
0.073159579332 1.046909151170
0.073311995123 1.044576431064
0.073464410913 1.052428032879
0.073616826703 1.073647303913
0.073769242494 1.076453747929
0.073921658284 1.094953744312
0.074074074074 1.136118043226
0.074226489864 1.094447584708
0.074378905655 1.075047415965
0.074531321445 1.071436435770
0.074683737235 1.048562441864
0.074836153025 1.039296428158
0.074988568816 1.040683049657
0.075140984606 1.028350429147
0.075293400396 1.027100197823
0.075445816187 1.034654363439
0.075598231977 1.011807988079
0.075750647767 1.001849684600
0.075903063557 0.997886372502
0.076055479348 0.989727597012
0.076207895138 0.984746306827
0.076360310928 0.982707911579
0.076512726718 0.976848006354
0.076665142509 0.976133325335
0.076817558299 0.984981682374
0.076969974089 0.970809420547
0.077122389880 0.964001423237
0.077274805670 0.964860604102
0.077427221460 0.957376350310
0.077579637250 0.956670333344
0.077732053041 0.963184480083
0.077884468831 0.959389331309
0.078036884621 0.963380728304
0.078189300412 0.976705166013
0.078341716202 0.954145103152
0.078494131992 0.942912566871
0.078646547782 0.938705677562
0.078798963573 0.928420130521
0.078951379363 0.923608887197
0.079103795153 0.922496166365
0.079256210943 0.917459200629
0.079408626734 0.915874504250
0.079561042524 0.916728838344
0.079713458314 0.909474631429
0.079865874105 0.905790182276
0.080018289895 0.903685149117
0.080170705685 0.900451706130
0.080323121475 0.898004549102
0.080475537266 0.896331769591
0.080627953056 0.893555919548
0.080780368846 0.892313757383
0.080932784636 0.894431102080
0.081085200427 0.888905565967
0.081237616217 0.885734969299
0.081390032007 0.885756545292
0.081542447798 0.882243588417
0.081694863588 0.882080975718
0.081847279378 0.886697229808
0.081999695168 0.885953796878
0.082152110959 0.891211428910
0.082304526749 0.905857034805
0.082456942539 0.890382969266
0.082609358330 0.882961134721
0.082761774120 0.882042929236
0.082914189910 0.872954031007
0.083066605700 0.869814454296
0.083219021491 0.872058894984
0.083371437281 0.867887322293
0.083523853071 0.869671219866
0.083676268861 0.876958708781
0.083828684652 0.867130991425
0.083981100442 0.864571083032
0.084133516232 0.865830617613
0.084285932023 0.864406792878
0.084438347813 0.865141179063
0.084590763603 0.868115659456
0.084743179393 0.868217444371
0.084895595184 0.872419198833
0.085048010974 0.885145872778
0.085200426764 0.877671365346
0.085352842554 0.876158639979
0.085505258345 0.881840993526
0.085657674135 0.878789977051
0.085810089925 0.882527726361
0.085962505716 0.894620356484
0.086114921506 0.894775483580
0.086267337296 0.904478392461
0.086419753086 0.927223516343
0.086572168877 0.900962648657
0.086724584667 0.888521952223
0.086877000457 0.885425086111
0.087029416248 0.872063307577
0.087181832038 0.866550721348
0.087334247828 0.866861017166
0.087486663618 0.860242064866
0.087639079409 0.859473129572
0.087791495199 0.863086730994
0.087943910989 0.852096446905
0.088096326779 0.847635707980
0.088248742570 0.846159984901
0.088401158360 0.842911595785
0.088553574150 0.841245854887
0.088705989941 0.840972895144
0.088858405731 0.839136360133
0.089010821521 0.839568684655
0.089163237311 0.843972279016
0.089315653102 0.838959129686
0.089468068892 0.837083343487
0.089620484682 0.838317557587
0.089772900472 0.836322618171
0.089925316263 0.837008435861
0.090077732053 0.840437102591
0.090230147843 0.839966392483
0.090382563634 0.842412311487
0.090534979424 0.848254692154
0.090687395214 0.840993825256
0.090839811004 0.837949184462
0.090992226795 0.837475540604
0.091144642585 0.834850509241
0.091297058375 0.834195499208
0.091449474166 0.834853359315
0.091601889956 0.834117893463
0.091754305746 0.834596703838
0.091906721536 0.835929751490
0.092059137327 0.834380200433
0.092211553117 0.834077210043
0.092363968907 0.834319261493
0.092516384697 0.834137985947
0.092668800488 0.834218226239
0.092821216278 0.834560948625
0.092973632068 0.834477850601
0.093126047859 0.834943444570
0.093278463649 0.836673888702
0.093430879439 0.835479452074
0.093583295229 0.835145875835
0.093735711020 0.836049422907
0.093888126810 0.835523081211
0.094040542600 0.836340996783
0.094192958390 0.839194561192
0.094345374181 0.839829395273
0.094497789971 0.843135529865
0.094650205761 0.850854219311
0.094802621552 0.844899527802
0.094955037342 0.842464954099
0.095107453132 0.843078076691
0.095259868922 0.839565806252
0.095412284713 0.838928622595
0.095564700503 0.841127324094
0.095717116293 0.839884872047
0.095869532084 0.841950729322
0.096021947874 0.847385154395
0.096174363664 0.842702332765
0.096326779454 0.842266403352
0.096479195245 0.844272676210
0.096631611035 0.844578192712
0.096784026825 0.846389897721
0.096936442615 0.849929312673
0.097088858406 0.851530578556
0.097241274196 0.856411870718
0.097393689986 0.868517915827
0.097546105777 0.864506296255
0.097698521567 0.865321893718
0.097850937357 0.872646206497
0.098003353147 0.872249524059
0.098155768938 0.878363864430
0.098308184728 0.893331247281
0.098460600518 0.896784845288
0.098613016308 0.910822497026
0.098765432099 0.940630437732
0.098917847889 0.914750542760
0.099070263679 0.903596483161
0.099222679470 0.903300823459
0.099375095260 0.889244435292
0.099527511050 0.884719982551
0.099679926840 0.888004945050
0.099832342631 0.881141625111
0.099984758421 0.882595700806
0.100137174211 0.891004691662
0.100289590002 0.875749752493
0.100442005792 0.870402602803
0.100594421582 0.869835263931
0.100746837372 0.865837028223
0.100899253163 0.864448173632
0.101051668953 0.865595969142
0.101204084743 0.863516518745
0.101356500533 0.865977412555
0.101508916324 0.877170834370
0.101661332114 0.867750536644
0.101813747904 0.864905880590
0.101966163695 0.869248913178
0.102118579485 0.865772703179
0.102270995275 0.868827311751
0.102423411065 0.879168642355
0.102575826856 0.879494158043
0.102728242646 0.887819219044
0.102880658436 0.906137988649
0.103033074226 0.887129665539
0.103185490017 0.879667779085
0.103337905807 0.879629549064
0.103490321597 0.872838302685
0.103642737388 0.871985044924
0.103795153178 0.875323845637
0.103947568968 0.874177031267
0.104099984758 0.877046185492
0.104252400549 0.882902896490
0.104404816339 0.878994167965
0.104557232129 0.879336810104
0.104709647920 0.881622554052
0.104862063710 0.882466629085
0.105014479500 0.884286134326
0.105166895290 0.887105833996
0.105319311081 0.888440107896
0.105471726871 0.891814573549
0.105624142661 0.899858981201
0.105776558451 0.897253306481
0.105928974242 0.897816627545
0.106081390032 0.902920897833
0.106233805822 0.902811577514
0.106386221613 0.907595949050
0.106538637403 0.919694361221
0.106691053193 0.923684416753
0.106843468983 0.937116406512
0.106995884774 0.965885007356
0.107148300564 0.946223773467
0.107300716354 0.939077637366
0.107453132144 0.942459121529
0.107605547935 0.931739202640
0.107757963725 0.930815015912
0.107910379515 0.939171614629
0.108062795306 0.936036831929
0.108215211096 0.943457434384
0.108367626886 0.961111990390
0.108520042676 0.946788256590
0.108672458467 0.945697609817
0.108824874257 0.951774373872
0.108977290047 0.952483648689
0.109129705838 0.957311428410
0.109282121628 0.966627541920
0.109434537418 0.970015628010
0.109586953208 0.981918973530
0.109739368999 1.012252060274
0.109891784789 0.999220319070
0.110044200579 0.998715002665
0.110196616369 1.014130755353
0.110349032160 1.009788930962
0.110501447950 1.020818363770
0.110653863740 1.051651025671
0.110806279531 1.054559649471
0.110958695321 1.080527534487
0.111111111111 1.139258728833
0.111263526901 1.076514401518
0.111415942692 1.046785396383
0.111568358482 1.040055186228
0.111720774272 1.005945037458
0.111873190062 0.991485894631
0.112025605853 0.992100407876
0.112178021643 0.973551378447
0.112330437433 0.970508771959
0.112482853224 0.979504520213
0.112635269014 0.946956230011
0.112787684804 0.932220943526
0.112940100594 0.925668759998
0.113092516385 0.913571180315
0.113244932175 0.905780874138
0.113397347965 0.901894664031
0.113549763756 0.893036243395
0.113702179546 0.890880483286
0.113854595336 0.900928789129
0.114007011126 0.881526538530
0.114159426917 0.871634089707
0.114311842707 0.871416327523
0.114464258497 0.860783304754
0.114616674287 0.858596812677
0.114769090078 0.865205352074
0.114921505868 0.859146168283
0.115073921658 0.862488627278
0.115226337449 0.876865347075
0.115378753239 0.848424711531
0.115531169029 0.833679493939
0.115683584819 0.827298995110
0.115836000610 0.813914163936
0.115988416400 0.806966706276
0.116140832190 0.804285364586
0.116293247980 0.797144275801
0.116445663771 0.793932256927
0.116598079561 0.793430624769
0.116750495351 0.783909620132
0.116902911142 0.778395922807
0.117055326932 0.774630798691
0.117207742722 0.769647638275
0.117360158512 0.765528805464
0.117512574303 0.762242434337
0.117664990093 0.757786596909
0.117817405883 0.754952651981
0.117969821674 0.755603367966
0.118122237464 0.748300844996
0.118274653254 0.743469507198
0.118427069044 0.741904927673
0.118579484835 0.736746604905
0.118731900625 0.734969814764
0.118884316415 0.737917059996
0.119036732205 0.735484516498
0.119189147996 0.738910045872
0.119341563786 0.751348295391
0.119493979576 0.734525838790
0.119646395367 0.725608893604
0.119798811157 0.722949938062
0.119951226947 0.712589127147
0.120103642737 0.707897763185
0.120256058528 0.708223754156
0.120408474318 0.702593522955
0.120560890108 0.702441945975
0.120713305898 0.707235369421
0.120865721689 0.696515812788
0.121018137479 0.692401496392
0.121170553269 0.691688873082
0.121322969060 0.688584202545
0.121475384850 0.687366213121
0.121627800640 0.688063397797
0.121780216430 0.686238952908
0.121932632221 0.687896376047
0.122085048011 0.696701977212
0.122237463801 0.688364878491
0.122389879592 0.685081888132
0.122542295382 0.687760109084
0.122694711172 0.683186946392
0.122847126962 0.684174519914
0.122999542753 0.691864319389
0.123151958543 0.689817676134
0.123304374333 0.695368030341
0.123456790123 0.711106805633
0.123609205914 0.688118515199
0.123761621704 0.676198794248
0.123914037494 0.671642116446
0.124066453285 0.659243176788
0.124218869075 0.652969900856
0.124371284865 0.651155379200
0.124523700655 0.644137007399
0.124676116446 0.641544073663
0.124828532236 0.642194279069
0.124980948026 0.632093849469
0.125133363816 0.626863800068
0.125285779607 0.623836370600
0.125438195397 0.619552236022
0.125590611187 0.616427675194
0.125743026978 0.614303434073
0.125895442768 0.611085302952
0.126047858558 0.609464766341
0.126200274348 0.610582522668
0.126352690139 0.605200516336
0.126505105929 0.602005367908
0.126657521719 0.600930851843
0.126809937510 0.597680999374
0.126962353300 0.596236786374
0.127114769090 0.596599735343
0.127267184880 0.594375712016
0.127419600671 0.594057462003
0.127572016461 0.595913142832
0.127724432251 0.589316268040
0.127876848041 0.585475998624
0.128029263832 0.583293172867
0.128181679622 0.579770671658
0.128334095412 0.577503892762
0.128486511203 0.576059767141
0.128638926993 0.573760881362
0.128791342783 0.572213987244
0.128943758573 0.571185433037
0.129096174364 0.568422427144
0.129248590154 0.566422394225
0.129401005944 0.564754427236
0.129553421734 0.562843422078
0.129705837525 0.561094059624
0.129858253315 0.559503793162
0.130010669105 0.557674427116
0.130163084896 0.556166929942
0.130315500686 0.555379827306
0.130467916476 0.552944828993
0.130620332266 0.551008765736
0.130772748057 0.549769500901
0.130925163847 0.547746946572
0.131077579637 0.546471628581
0.131229995428 0.546302100476
0.131382411218 0.544927689546
0.131534827008 0.544984377457
0.131687242798 0.547363943954
0.131839658589 0.542503580907
0.131992074379 0.539537893796
0.132144490169 0.538181763480
0.132296905959 0.534709275677
0.132449321750 0.532743372525
0.132601737540 0.532232236983
0.132754153330 0.529983710866
0.132906569121 0.529410132107
0.133058984911 0.530505755510
0.133211400701 0.526588669655
0.133363816491 0.524795011940
0.133516232282 0.524203101180
0.133668648072 0.522789331872
0.133821063862 0.522107221183
0.133973479652 0.522246718804
0.134125895443 0.521460040268
0.134278311233 0.522212694083
0.134430727023 0.526307537908
0.134583142814 0.522888869423
0.134735558604 0.521724466105
0.134887974394 0.523532640116
0.135040390184 0.521815408251
0.135192805975 0.523037973292
0.135345221765 0.528182227173
0.135497637555 0.528149190153
0.135650053346 0.532760811238
0.135802469136 0.544181976277
0.135954884926 0.531302855400
0.136107300716 0.524933738539
0.136259716507 0.523286312920
0.136412132297 0.515817641973
0.136564548087 0.512462726695
0.136716963877 0.512415325449
0.136869379668 0.508147768961
0.137021795458 0.507364638659
0.137174211248 0.509435286210
0.137326627039 0.501848489036
0.137479042829 0.498363526485
0.137631458619 0.496839133586
0.137783874409 0.493965323602
0.137936290200 0.492159005429
0.138088705990 0.491369735207
0.138241121780 0.489329081418
0.138393537570 0.489071034006
0.138545953361 0.492170776614
0.138698369151 0.487352409754
0.138850784941 0.485090762612
0.139003200732 0.485563886852
0.139155616522 0.483103008045
0.139308032312 0.483098576869
0.139460448102 0.485778943479
0.139612863893 0.484750680712
0.139765279683 0.486643789302
0.139917695473 0.492118720420
0.140070111264 0.484122353446
0.140222527054 0.480347179560
0.140374942844 0.479248405131
0.140527358634 0.475788545022
0.140679774425 0.474446531323
0.140832190215 0.474574149868
0.140984606005 0.473153276674
0.141137021795 0.473123266969
0.141289437586 0.474106648015
0.141441853376 0.471779835881
0.141594269166 0.470907351432
0.141746684957 0.470691660810
0.141899100747 0.470000487807
0.142051516537 0.469637252525
0.142203932327 0.469603510307
0.142356348118 0.469087295322
0.142508763908 0.469233024132
0.142661179698 0.470868237122
0.142813595488 0.469097913769
0.142966011279 0.468349231533
0.143118427069 0.469031941845
0.143270842859 0.468081148645
0.143423258650 0.468654707963
0.143575674440 0.471466059168
0.143728090230 0.471764440235
0.143880506020 0.474919835626
0.144032921811 0.482651435680
0.144185337601 0.475789332097
0.144337753391 0.472735130515
0.144490169182 0.472828089448
0.144642584972 0.468780680040
0.144795000762 0.467639635104
0.144947416552 0.469199802394
0.145099832343 0.467431528316
0.145252248133 0.468702387824
0.145404663923 0.472862780122
0.145557079713 0.467941855758
0.145709495504 0.466793492228
0.145861911294 0.467655661980
0.146014327084 0.467018934305
0.146166742875 0.467522000373
0.146319158665 0.469244502054
0.146471574455 0.469332921749
0.146623990245 0.471718061204
0.146776406036 0.479017659619
0.146928821826 0.474659752829
0.147081237616 0.473673979156
0.147233653406 0.476892432753
0.147386069197 0.474897106379
0.147538484987 0.476923960397
0.147690900777 0.484045819372
0.147843316568 0.483901677842
0.147995732358 0.489649013226
0.148148148148 0.503646135500
0.148300563938 0.486807967707
0.148452979729 0.478453212699
0.148605395519 0.475932784682
0.148757811309 0.466650455175
0.148910227100 0.462319840609
0.149062642890 0.461732491765
0.149215058680 0.456480692774
0.149367474470 0.455044468115
0.149519890261 0.456522749506
0.149672306051 0.448032791434
0.149824721841 0.443879450578
0.149977137631 0.441708972928
0.150129553422 0.438255338791
0.150281969212 0.435847006196
0.150434385002 0.434372665572
0.150586800793 0.431761256548
0.150739216583 0.430720276665
0.150891632373 0.432484331631
0.151044048163 0.427517529205
0.151196463954 0.424757021059
0.151348879744 0.424204728608
0.151501295534 0.421320719276
0.151653711324 0.420348953664
0.151806127115 0.421336996185
0.151958542905 0.419515966979
0.152110958695 0.419776593864
0.152263374486 0.422444231260
0.152415790276 0.415771307106
0.152568206066 0.412125867352
0.152720621856 0.410315139885
0.152873037647 0.407018407663
0.153025453437 0.405123825401
0.153177869227 0.404150313118
0.153330285018 0.402240989036
0.153482700808 0.401173098326
0.153635116598 0.400679795143
0.153787532388 0.398308269330
0.153939948179 0.396786647833
0.154092363969 0.395636827384
0.154244779759 0.394243502709
0.154397195549 0.393036191858
0.154549611340 0.392005871630
0.154702027130 0.390743466134
0.154854442920 0.389816452325
0.155006858711 0.389596081320
0.155159274501 0.387777683417
0.155311690291 0.386464365428
0.155464106081 0.385808660677
0.155616521872 0.384441209597
0.155768937662 0.383749290687
0.155921353452 0.383990148195
0.156073769242 0.383169402458
0.156226185033 0.383497824237
0.156378600823 0.385579540459
0.156531016613 0.381953608021
0.156683432404 0.379880200189
0.156835848194 0.379025989829
0.156988263984 0.376689112837
0.157140679774 0.375452010113
0.157293095565 0.375180106335
0.157445511355 0.373767733661
0.157597927145 0.373403969308
0.157750342936 0.373979256197
0.157902758726 0.371604962028
0.158055174516 0.370488866256
0.158207590306 0.370017017336
0.158360006097 0.369092948445
0.158512421887 0.368524335173
0.158664837677 0.368314380107
0.158817253467 0.367629344127
0.158969669258 0.367595291788
0.159122085048 0.368894334708
0.159274500838 0.366987741038
0.159426916629 0.366025603041
0.159579332419 0.366172941226
0.159731748209 0.364968993157
0.159884163999 0.364798122804
0.160036579790 0.365869418471
0.160188995580 0.365130937883
0.160341411370 0.365799968069
0.160493827160 0.368354755653
0.160646242951 0.363732087912
0.160798658741 0.361160427243
0.160951074531 0.359951505883
0.161103490322 0.357288464466
0.161255906112 0.355757830986
0.161408321902 0.355050989324
0.161560737692 0.353377172561
0.161713153483 0.352521004638
0.161865569273 0.352264366102
0.162017985063 0.350008282670
0.162170400854 0.348652542346
0.162322816644 0.347702776786
0.162475232434 0.346515148523
0.162627648224 0.345539737763
0.162780064015 0.344747539997
0.162932479805 0.343746924642
0.163084895595 0.343041977152
0.163237311385 0.342849003993
0.163389727176 0.341429405161
0.163542142966 0.340416552767
0.163694558756 0.339800661282
0.163846974547 0.338768533854
0.163999390337 0.338075215317
0.164151806127 0.337723908612
0.164304221917 0.336875412639
0.164456637708 0.336389171209
0.164609053498 0.336320686781
0.164761469288 0.334615922174
0.164913885078 0.333436373966
0.165066300869 0.332573278886
0.165218716659 0.331442796076
0.165371132449 0.330552468484
0.165523548240 0.329819720310
0.165675964030 0.328913426972
0.165828379820 0.328151907105
0.165980795610 0.327490408785
0.166133211401 0.326476219087
0.166285627191 0.325610112138
0.166438042981 0.324806623377
0.166590458772 0.323948937555
0.166742874562 0.323119582596
0.166895290352 0.322318559261
0.167047706142 0.321463341147
0.167200121933 0.320670745024
0.167352537723 0.320026236974
0.167504953513 0.319029044391
0.167657369303 0.318131881722
0.167809785094 0.317379502412
0.167962200884 0.316453589347
0.168114616674 0.315685268631
0.168267032465 0.315157117583
0.168419448255 0.314361594778
0.168571864045 0.313882542594
0.168724279835 0.313928725825
0.168876695626 0.312338649411
0.169029111416 0.311166352058
0.169181527206 0.310356332825
0.169333942996 0.309049149422
0.169486358787 0.308084004472
0.169638774577 0.307457696554
0.169791190367 0.306415182355
0.169943606158 0.305769660247
0.170096021948 0.305530917281
0.170248437738 0.304065582867
0.170400853528 0.303112258531
0.170553269319 0.302454639324
0.170705685109 0.301588641316
0.170858100899 0.300905896609
0.171010516690 0.300435411235
0.171162932480 0.299727106507
0.171315348270 0.299424821411
0.171467764060 0.300022925815
0.171620179851 0.298621633234
0.171772595641 0.297819919471
0.171925011431 0.297835905500
0.172077427221 0.296884968900
0.172229843012 0.296757878111
0.172382258802 0.297763250772
0.172534674592 0.297314560409
0.172687090383 0.298228667909
0.172839506173 0.301193842554
0.172991921963 0.296981623468
0.173144337753 0.294655224894
0.173296753544 0.293736401727
0.173449169334 0.291007868459
0.173601585124 0.289521568884
0.173754000914 0.289068416219
0.173906416705 0.287264048013
0.174058832495 0.286569228221
0.174211248285 0.286818937854
0.174363664076 0.283863086171
0.174516079866 0.282240406537
0.174668495656 0.281268788854
0.174820911446 0.279822170088
0.174973327237 0.278734290877
0.175125743027 0.278001950154
0.175278158817 0.276817473847
0.175430574608 0.276277330298
0.175582990398 0.276995472573
0.175735406188 0.274764122734
0.175887821978 0.273471914599
0.176040237769 0.273228406768
0.176192653559 0.271844523542
0.176345069349 0.271425934281
0.176497485139 0.272107215824
0.176649900930 0.271305928793
0.176802316720 0.271723938806
0.176954732510 0.273694574519
0.177107148301 0.269957664181
0.177259564091 0.267974152415
0.177411979881 0.267139913812
0.177564395671 0.265244179127
0.177716811462 0.264281329542
0.177869227252 0.263994122327
0.178021643042 0.262995280500
0.178174058832 0.262654165144
0.178326474623 0.262818244455
0.178478890413 0.261384413136
0.178631306203 0.260657342406
0.178783721994 0.260265782667
0.178936137784 0.259642258479
0.179088553574 0.259195847251
0.179240969364 0.258935573699
0.179393385155 0.258431921292
0.179545800945 0.258300196818
0.179698216735 0.259018505063
0.179850632526 0.257858720596
0.180003048316 0.257273655090
0.180155464106 0.257530155907
0.180307879896 0.256850979391
0.180460295687 0.257093008836
0.180612711477 0.258737325739
0.180765127267 0.258895776899
0.180917543057 0.260889080875
0.181069958848 0.265910011295
0.181222374638 0.261590523723
0.181374790428 0.259678191735
0.181527206219 0.259847662427
0.181679622009 0.257208209494
0.181832037799 0.256528714312
0.181984453589 0.257761613981
0.182136869380 0.256662949415
0.182289285170 0.257772654705
0.182441700960 0.261088809949
0.182594116750 0.257674264988
0.182746532541 0.257064913578
0.182898948331 0.258026151525
0.183051364121 0.257850482799
0.183203779912 0.258608969287
0.183356195702 0.260412922071
0.183508611492 0.260933884636
0.183661027282 0.263437878187
0.183813443073 0.270278658248
0.183965858863 0.267151369651
0.184118274653 0.266938759422
0.184270690444 0.270541897355
0.184423106234 0.269480760484
0.184575522024 0.272163066188
0.184727937814 0.279797265199
0.184880353605 0.280669742597
0.185032769395 0.287376728374
0.185185185185 0.302567309836
0.185337600975 0.286922785642
0.185490016766 0.279528234259
0.185642432556 0.278025347222
0.185794848346 0.269256648624
0.185947264137 0.265583145435
0.186099679927 0.265932014601
0.186252095717 0.261067297268
0.186404511507 0.260407002189
0.186556927298 0.263119036720
0.186709343088 0.254173764048
0.186861758878 0.250143149846
0.187014174668 0.248409456425
0.187166590459 0.245041883548
0.187319006249 0.242893950320
0.187471422039 0.241886016384
0.187623837830 0.239379392073
0.187776253620 0.238883509609
0.187928669410 0.242160398048
0.188081085200 0.236356181405
0.188233500991 0.233441710638
0.188385916781 0.233566588050
0.188538332571 0.230363240195
0.188690748362 0.229861322174
0.188843164152 0.232265987739
0.188995579942 0.230530505584
0.189147995732 0.231942406071
0.189300411523 0.237162432193
0.189452827313 0.227788979817
0.189605243103 0.222991958749
0.189757658893 0.221052180157
0.189910074684 0.216599661083
0.190062490474 0.214385165057
0.190214906264 0.213695254214
0.190367322055 0.211372074031
0.190519737845 0.210480522072
0.190672153635 0.210610848408
0.190824569425 0.207335877085
0.190976985216 0.205550630130
0.191129401006 0.204427568661
0.191281816796 0.202822277620
0.191434232586 0.201546724340
0.191586648377 0.200599354981
0.191739064167 0.199176750945
0.191891479957 0.198411189943
0.192043895748 0.199100207332
0.192196311538 0.196479283753
0.192348727328 0.194872004635
0.192501143118 0.194655844221
0.192653558909 0.192891448783
0.192805974699 0.192596943804
0.192958390489 0.194420544952
0.193110806280 0.193883321637
0.193263222070 0.196022760497
0.193415637860 0.202383656664
0.193568053650 0.195273520455
0.193720469441 0.191745473993
0.193872885231 0.191139067604
0.194025301021 0.186824302054
0.194177716811 0.185194606006
0.194330132602 0.186021630802
0.194482548392 0.183914927262
0.194634964182 0.184543271316
0.194787379973 0.187728612795
0.194939795763 0.182996124012
0.195092211553 0.181621705952
0.195244627343 0.182030176470
0.195397043134 0.181187547118
0.195549458924 0.181362250911
0.195701874714 0.182604733205
0.195854290504 0.182498086601
0.196006706295 0.184352299330
0.196159122085 0.190308637860
0.196311537875 0.186607824338
0.196463953666 0.185761082838
0.196616369456 0.188399063186
0.196768785246 0.186817185450
0.196921201036 0.188543120396
0.197073616827 0.194383111158
0.197226032617 0.194402158230
0.197378448407 0.199143199677
0.197530864198 0.210394549766
0.197683279988 0.197345920057
0.197835695778 0.191107141914
0.197988111568 0.189513330979
0.198140527359 0.182742539738
0.198292943149 0.179893749424
0.198445358939 0.179985069595
0.198597774729 0.176551298959
0.198750190520 0.176090422213
0.198902606310 0.177884128685
0.199055022100 0.172164642388
0.199207437891 0.169787667132
0.199359853681 0.168950346748
0.199512269471 0.167187174218
0.199664685261 0.166245935497
0.199817101052 0.166036682382
0.199969516842 0.165005899197
0.200121932632 0.165177192931
0.200274348422 0.167472246259
0.200426764213 0.164754923268
0.200579180003 0.163707136867
0.200731595793 0.164334633739
0.200884011584 0.163225077436
0.201036427374 0.163570627632
0.201188843164 0.165423102851
0.201341258954 0.165159562443
0.201493674745 0.166505922175
0.201646090535 0.169747302672
0.201798506325 0.165749099940
0.201950922116 0.164074123593
0.202103337906 0.163830595370
0.202255753696 0.162382535090
0.202408169486 0.162040616945
0.202560585277 0.162446288873
0.202713001067 0.162069026523
0.202865416857 0.162388919294
0.203017832647 0.163208105302
0.203170248438 0.162379755296
0.203322664228 0.162272160973
0.203475080018 0.162486798148
0.203627495809 0.162462699846
0.203779911599 0.162598063122
0.203932327389 0.162895436171
0.204084743179 0.162950139598
0.204237158970 0.163337278982
0.204389574760 0.164487762845
0.204541990550 0.163904168008
0.204694406340 0.163839287545
0.204846822131 0.164526774685
0.204999237921 0.164359879086
0.205151653711 0.165016015659
0.205304069502 0.166928254919
0.205456485292 0.167501200579
0.205608901082 0.169731973224
0.205761316872 0.174719736048
0.205913732663 0.171255329532
0.206066148453 0.169965241611
0.206218564243 0.170581316234
0.206370980034 0.168610809265
0.206523395824 0.168447856443
0.206675811614 0.170090936742
0.206828227404 0.169559075764
0.206980643195 0.171148243748
0.207133058985 0.174924667708
0.207285474775 0.172201728553
0.207437890565 0.172217483353
0.207590306356 0.173831235152
0.207742722146 0.174351500910
0.207895137936 0.175872491806
0.208047553727 0.178553463353
0.208199969517 0.179978138163
0.208352385307 0.183605842746
0.208504801097 0.192104338840
0.208657216888 0.189852612708
0.208809632678 0.190844439968
0.208962048468 0.196262121009
0.209114464258 0.196476369091
0.209266880049 0.201149790102
0.209419295839 0.211949294959
0.209571711629 0.214906959549
0.209724127420 0.225228090339
0.209876543210 0.246618215133
0.210028959000 0.229281700186
0.210181374790 0.222134033775
0.210333790581 0.222583793741
0.210486206371 0.213297541358
0.210638622161 0.210713946772
0.210791037952 0.213691521707
0.210943453742 0.209418147770
0.211095869532 0.211106421378
0.211248285322 0.217849241044
0.211400701113 0.207449799984
0.211553116903 0.204198977570
0.211705532693 0.204430465266
0.211857948483 0.202140766939
0.212010364274 0.201766687716
0.212162780064 0.203279736069
0.212315195854 0.202401185119
0.212467611645 0.204924776637
0.212620027435 0.214054059233
0.212772443225 0.207670814048
0.212924859015 0.206233023048
0.213077274806 0.210274341485
0.213229690596 0.208359894423
0.213382106386 0.211463260421
0.213534522176 0.220236532959
0.213686937967 0.221308411165
0.213839353757 0.228638741513
0.213991769547 0.243875047228
0.214144185338 0.229851112229
0.214296601128 0.224840364237
0.214449016918 0.225688157432
0.214601432708 0.221156631664
0.214753848499 0.221349612491
0.214906264289 0.224924598619
0.215058680079 0.224906315630
0.215211095870 0.228155266491
0.215363511660 0.233875879553
0.215515927450 0.231643732140
0.215668343240 0.232896725569
0.215820759031 0.235772092879
0.215973174821 0.237478476715
0.216125590611 0.240017806515
0.216278006401 0.243421949646
0.216430422192 0.245608543653
0.216582837982 0.249544199491
0.216735253772 0.257487652710
0.216887669563 0.256412224968
0.217040085353 0.258047676904
0.217192501143 0.263612693160
0.217344916933 0.264718458175
0.217497332724 0.270090836460
0.217649748514 0.281901087002
0.217802164304 0.286707505388
0.217954580094 0.299879144167
0.218106995885 0.326746703974
0.218259411675 0.310797412956
0.218411827465 0.305882888699
0.218564243256 0.310370514630
0.218716659046 0.302190926216
0.218869074836 0.302806879559
0.219021490626 0.311869875316
0.219173906417 0.310518123654
0.219326322207 0.318841573232
0.219478737997 0.336675340629
0.219631153788 0.325059069064
0.219783569578 0.325647382370
0.219935985368 0.332938876557
0.220088401158 0.335258682010
0.220240816949 0.341483106760
0.220393232739 0.352015329684
0.220545648529 0.357002682553
0.220698064319 0.370173665915
0.220850480110 0.401158181965
0.221002895900 0.390599189964
0.221155311690 0.392079084544
0.221307727481 0.409065935337
0.221460143271 0.406889778160
0.221612559061 0.419787813192
0.221764974851 0.452337391735
0.221917390642 0.457507570664
0.222069806432 0.485677085002
0.222222222222 0.546862463381
0.222374638012 0.486572863390
0.222527053803 0.459047117447
0.222679469593 0.454581178868
0.222831885383 0.422191749766
0.222984301174 0.409606098761
0.223136716964 0.412392255386
0.223289132754 0.395421386790
0.223441548544 0.394372140572
0.223593964335 0.405849873862
0.223746380125 0.373963335339
0.223898795915 0.360507095601
0.224051211706 0.355566674276
0.224203627496 0.344698785940
0.224356043286 0.338319793222
0.224508459076 0.336059868663
0.224660874867 0.328433019541
0.224813290657 0.327974147345
0.224965706447 0.340748929693
0.225118122237 0.321545991175
0.225270538028 0.312577576566
0.225422953818 0.314165118891
0.225575369608 0.304261852996
0.225727785399 0.303639947162
0.225880201189 0.312814349522
0.226032616979 0.307887926281
0.226185032769 0.313489702173
0.226337448560 0.331607156137
0.226489864350 0.301295357068
0.226642280140 0.286320752199
0.226794695930 0.280788666088
0.226947111721 0.267148809282
0.227099527511 0.260823580469
0.227251943301 0.259392632283
0.227404359092 0.252748683672
0.227556774882 0.250646275883
0.227709190672 0.251713456883
0.227861606462 0.242131149931
0.228014022253 0.237219380806
0.228166438043 0.234348400672
0.228318853833 0.229992593417
0.228471269624 0.226637580647
0.228623685414 0.224258599550
0.228776101204 0.220438552411
0.228928516994 0.218562211360
0.229080932785 0.220937846660
0.229233348575 0.213548649529
0.229385764365 0.209147617668
0.229538180155 0.208763164305
0.229690595946 0.203893707166
0.229843011736 0.203216921212
0.229995427526 0.208478737989
0.230147843317 0.206988153926
0.230300259107 0.212921843213
0.230452674897 0.230402587478
0.230605090687 0.210556858748
0.230757506478 0.200705459743
0.230909922268 0.198854228573
0.231062338058 0.186987806408
0.231214753848 0.182408731593
0.231367169639 0.184361102068
0.231519585429 0.178494858070
0.231672001219 0.179816932226
0.231824417010 0.187715278962
0.231976832800 0.175000538461
0.232129248590 0.171018959664
0.232281664380 0.171578360167
0.232434080171 0.168911151253
0.232586495961 0.168781230319
0.232738911751 0.171261329778
0.232891327542 0.170311173066
0.233043743332 0.174141469232
0.233196159122 0.187880198324
0.233348574912 0.177955642233
0.233500990703 0.174986647531
0.233653406493 0.180335696083
0.233805822283 0.175537111205
0.233958238073 0.178548591963
0.234110653864 0.191092659930
0.234263069654 0.189876652603
0.234415485444 0.199519699730
0.234567901235 0.223889238172
0.234720317025 0.192571598265
0.234872732815 0.177024906037
0.235025148605 0.172062927637
0.235177564396 0.155587825872
0.235329980186 0.147966429450
0.235482395976 0.146856720081
0.235634811766 0.138026681122
0.235787227557 0.135706024485
0.235939643347 0.138213253271
0.236092059137 0.124603487142
0.236244474928 0.118219145107
0.236396890718 0.115115501875
0.236549306508 0.110074383477
0.236701722298 0.106761650300
0.236854138089 0.104955782287
0.237006553879 0.101449835950
0.237158969669 0.100386771292
0.237311385460 0.103571279632
0.237463801250 0.096639223426
0.237616217040 0.093076418548
0.237768632830 0.092822607895
0.237921048621 0.089128329970
0.238073464411 0.088270624848
0.238225880201 0.090288695525
0.238378295991 0.088182063560
0.238530711782 0.089123819647
0.238683127572 0.093586386665
0.238835543362 0.084376267224
0.238987959153 0.079579398500
0.239140374943 0.077454527517
0.239292790733 0.073111624804
0.239445206523 0.070805070888
0.239597622314 0.069843475569
0.239750038104 0.067452694173
0.239902453894 0.066299740146
0.240054869684 0.066008351927
0.240207285475 0.062792789729
0.240359701265 0.060842785839
0.240512117055 0.059442183447
0.240664532846 0.057616471512
0.240816948636 0.056053953896
0.240969364426 0.054753665705
0.241121780216 0.053030765461
0.241274196007 0.051853623361
0.241426611797 0.051923759588
0.241579027587 0.049112016121
0.241731443378 0.047155230306
0.241883859168 0.046413442445
0.242036274958 0.044279051709
0.242188690748 0.043458255549
0.242341106539 0.044608206510
0.242493522329 0.043607497111
0.242645938119 0.045178513143
0.242798353909 0.050966485125
0.242950769700 0.043651940741
0.243103185490 0.039734590568
0.243255601280 0.038734603404
0.243408017071 0.033835974650
0.243560432861 0.031680931529
0.243712848651 0.032207383456
0.243865264441 0.029505421156
0.244017680232 0.029914199789
0.244170096022 0.033461083534
0.244322511812 0.027591966912
0.244474927602 0.025694864799
0.244627343393 0.026067368230
0.244779759183 0.024877043749
0.244932174973 0.025080249119
0.245084590764 0.026866852746
0.245237006554 0.026881541714
0.245389422344 0.029881999247
0.245541838134 0.039412756002
0.245694253925 0.034340382643
0.245846669715 0.033651302734
0.245999085505 0.038812997903
0.246151501296 0.037046204361
0.246303917086 0.041103053610
0.246456332876 0.053009857243
0.246608748666 0.054652511867
0.246761164457 0.065639761560
0.246913580247 0.090447948585
0.247065996037 0.066250911453
0.247218411827 0.055096858066
0.247370827618 0.053491356540
0.247523243408 0.039949123390
0.247675659198 0.034762543788
0.247828074989 0.036365504033
0.247980490779 0.029235869647
0.248132906569 0.029302090893
0.248285322359 0.035330872249
0.248437738150 0.021159251599
0.248590153940 0.015513331128
0.248742569730 0.013968162223
0.248894985520 0.009551081185
0.249047401311 0.007374879021
0.249199817101 0.007357673767
0.249352232891 0.004657896508
0.249504648682 0.005778350854
0.249657064472 0.014167404115
0.249809480262 0.005442042377
0.249961896052 0.002221064570
0.250114311843 0.004956350935
0.250266727633 0.001276419147
0.250419143423 0.002981301299
0.250571559214 0.010636302827
0.250723975004 0.010121410782
0.250876390794 0.016110948285
0.251028806584 0.030153518582
0.251181222375 0.014077220557
0.251333638165 0.007389700822
0.251486053955 0.006704051785
0.251638469745 0.000659522775
0.251790885536 -0.000605331089
0.251943301326 0.001480968889
0.252095717116 0.000033546974
0.252248132907 0.001779110002
0.252400548697 0.005880426065
0.252552964487 0.002339676212
0.252705380277 0.002159249423
0.252857796068 0.003513328017
0.253010211858 0.003765154887
0.253162627648 0.004792179388
0.253315043439 0.006606311262
0.253467459229 0.007292856026
0.253619875019 0.009559640800
0.253772290809 0.015397008654
0.253924706600 0.013126662117
0.254077122390 0.013296173967
0.254229538180 0.016918784388
0.254381953970 0.016617980417
0.254534369761 0.020016530743
0.254686785551 0.028890217890
0.254839201341 0.031686081702
0.254991617132 0.041508428177
0.255144032922 0.062659138217
0.255296448712 0.047926185964
0.255448864502 0.042527113995
0.255601280293 0.044915428655
0.255753696083 0.036995289951
0.255906111873 0.036296158393
0.256058527663 0.042376108388
0.256210943454 0.040113469743
0.256363359244 0.045518856576
0.256515775034 0.058289356516
0.256668190825 0.048040087465
0.256820606615 0.047354707633
0.256973022405 0.051815404450
0.257125438195 0.052455445018
0.257277853986 0.056039235532
0.257430269776 0.062801367644
0.257582685566 0.065368893935
0.257735101357 0.073932270459
0.257887517147 0.095384578995
0.258039932937 0.086437207967
0.258192348727 0.086295096566
0.258344764518 0.097236238316
0.258497180308 0.094459003298
0.258649596098 0.102335270001
0.258802011888 0.123820384694
0.258954427679 0.126043354741
0.259106843469 0.144056383674
0.259259259259 0.184340573992
0.259411675050 0.141790879759
0.259564090840 0.121906362208
0.259716506630 0.117716272446
0.259868922420 0.095114232355
0.260021338211 0.085880739442
0.260173754001 0.086832447676
0.260326169791 0.074992455784
0.260478585581 0.073583248783
0.260631001372 0.080211621961
0.260783417162 0.059284604893
0.260935832952 0.050276253417
0.261088248743 0.046738424122
0.261240664533 0.039598196545
0.261393080323 0.035346329645
0.261545496113 0.033695718145
0.261697911904 0.028834614711
0.261850327694 0.028384874968
0.262002743484 0.035882607706
0.262155159275 0.024300748161
0.262307575065 0.018942420090
0.262459990855 0.019866376380
0.262612406645 0.014117077927
0.262764822436 0.013833156379
0.262917238226 0.019197443888
0.263069654016 0.016478199575
0.263222069806 0.019777848408
0.263374485597 0.030090967489
0.263526901387 0.013254561223
0.263679317177 0.005172722304
0.263831732968 0.002423832751
0.263984148758 -0.004699937223
0.264136564548 -0.007729854608
0.264288980338 -0.008053183494
0.264441396129 -0.011144278472
0.264593811919 -0.011750880671
0.264746227709 -0.010647350006
0.264898643499 -0.015136687908
0.265051059290 -0.017103603260
0.265203475080 -0.017961900453
0.265355890870 -0.019552425223
0.265508306661 -0.020586395748
0.265660722451 -0.021086774256
0.265813138241 -0.022288308374
0.265965554031 -0.022473407611
0.266117969822 -0.020504672761
0.266270385612 -0.023397146337
0.266422801402 -0.024754824037
0.266575217193 -0.024098816967
0.266727632983 -0.025622349038
0.266880048773 -0.025068007442
0.267032464563 -0.021626717459
0.267184880354 -0.021450114129
0.267337296144 -0.017703671859
0.267489711934 -0.008484275260
0.267642127724 -0.017004511297
0.267794543515 -0.020710393940
0.267946959305 -0.020612042988
0.268099375095 -0.025160655627
0.268251790886 -0.026266812966
0.268404206676 -0.024331375914
0.268556622466 -0.025984883941
0.268709038256 -0.024321676997
0.268861454047 -0.019667543135
0.269013869837 -0.024365799295
0.269166285627 -0.025070965274
0.269318701417 -0.023717452421
0.269471117208 -0.023800308686
0.269623532998 -0.022739065587
0.269775948788 -0.020516282962
0.269928364579 -0.019809042349
0.270080780369 -0.016994002529
0.270233196159 -0.009853351004
0.270385611949 -0.013062675218
0.270538027740 -0.013214864668
0.270690443530 -0.009754896129
0.270842859320 -0.010679652782
0.270995275111 -0.008230573045
0.271147690901 -0.001704102768
0.271300106691 -0.001079179176
0.271452522481 0.004174329683
0.271604938272 0.015655821507
0.271757354062 0.003528742980
0.271909769852 -0.001866540212
0.272062185642 -0.002769089755
0.272214601433 -0.008489189431
0.272367017223 -0.010465589872
0.272519433013 -0.009704352120
0.272671848804 -0.012157231579
0.272824264594 -0.011884817725
0.272976680384 -0.009602052577
0.273129096174 -0.014002759945
0.273281511965 -0.015393013512
0.273433927755 -0.015418641665
0.273586343545 -0.016239891066
0.273738759335 -0.016343226324
0.273891175126 -0.015823031382
0.274043590916 -0.016000953811
0.274196006706 -0.015172587593
0.274348422497 -0.012599177059
0.274500838287 -0.014181238086
0.274653254077 -0.014378566140
0.274805669867 -0.013218076044
0.274958085658 -0.013469940283
0.275110501448 -0.012558894350
0.275262917238 -0.010468800223
0.275415333029 -0.010072377731
0.275567748819 -0.008425569596
0.275720164609 -0.005332169972
0.275872580399 -0.007860135550
0.276024996190 -0.008578683472
0.276177411980 -0.008201165078
0.276329827770 -0.008742086402
0.276482243560 -0.008447645070
0.276634659351 -0.007600814337
0.276787075141 -0.007349075014
0.276939490931 -0.006588181482
0.277091906722 -0.005471977018
0.277244322512 -0.005576939744
0.277396738302 -0.005160231303
0.277549154092 -0.004518525845
0.277701569883 -0.004059645541
0.277853985673 -0.003495258745
0.278006401463 -0.002825019491
0.278158817253 -0.002338278580
0.278311233044 -0.001625184508
0.278463648834 -0.000384329503
0.278616064624 -0.000377719825
0.278768480415 -0.000013262559
0.278920896205 0.000868141770
0.279073311995 0.001143404914
0.279225727785 0.001981754016
0.279378143576 0.003677245625
0.279530559366 0.004433666180
0.279682975156 0.006319323530
0.279835390947 0.010078734291
0.279987806737 0.008034617042
0.280140222527 0.007477937468
0.280292638317 0.008215240073
0.280445054108 0.007186986579
0.280597469898 0.007382007114
0.280749885688 0.008792077520
0.280902301478 0.008722341785
0.281054717269 0.010077160094
0.281207133059 0.012895015616
0.281359548849 0.011328775897
0.281511964640 0.011600365114
0.281664380430 0.012938072353
0.281816796220 0.013534565691
0.281969212010 0.014795144663
0.282121627801 0.016825459403
0.282274043591 0.018007794023
0.282426459381 0.020658197302
0.282578875171 0.026560442060
0.282731290962 0.025267555873
0.282883706752 0.026140315862
0.283036122542 0.029969966709
0.283188538333 0.030316797641
0.283340954123 0.033645399668
0.283493369913 0.041076512883
0.283645785703 0.043260132642
0.283798201494 0.050382639959
0.283950617284 0.064943736218
0.284103033074 0.053520201784
0.284255448865 0.048925008407
0.284407864655 0.049433843177
0.284560280445 0.043381749527
0.284712696235 0.041837112161
0.284865112026 0.044046564251
0.285017527816 0.041353788247
0.285169943606 0.042694793066
0.285322359396 0.047474197414
0.285474775187 0.040604687402
0.285627190977 0.038583943657
0.285779606767 0.038934895938
0.285932022558 0.037561249886
0.286084438348 0.037496885582
0.286236854138 0.038731218433
0.286389269928 0.038323227392
0.286541685719 0.040266505494
0.286694101509 0.046799879026
0.286846517299 0.042589246128
0.286998933089 0.041804453753
0.287151348880 0.044846849144
0.287303764670 0.043735337534
0.287456180460 0.046147777737
0.287608596251 0.052576331805
0.287761012041 0.053601439243
0.287913427831 0.059078533529
0.288065843621 0.070224661681
0.288218259412 0.060549897697
0.288370675202 0.057275421581
0.288523090992 0.058197683619
0.288675506783 0.055249758628
0.288827922573 0.055709154455
0.288980338363 0.058637095084
0.289132754153 0.058971358441
0.289285169944 0.061708442843
0.289437585734 0.066291321534
0.289590001524 0.065047112341
0.289742417314 0.066384044648
0.289894833105 0.068947207387
0.290047248895 0.070666544230
0.290199664685 0.073033886187
0.290352080476 0.076081711989
0.290504496266 0.078243889294
0.290656912056 0.081763178912
0.290809327846 0.088380684107
0.290961743637 0.088155912637
0.291114159427 0.090026554311
0.291266575217 0.094962659386
0.291418991007 0.096492174965
0.291571406798 0.101375225624
0.291723822588 0.111359022919
0.291876238378 0.115934337621
0.292028654169 0.127179576769
0.292181069959 0.149423147327
0.292333485749 0.137715054302
0.292485901539 0.134759290833
0.292638317330 0.139365170528
0.292790733120 0.133774034037
0.292943148910 0.135298682284
0.293095564701 0.143757890380
0.293247980491 0.143759310238
0.293400396281 0.151762581909
0.293552812071 0.167749647534
0.293705227862 0.159358681851
0.293857643652 0.161125181423
0.294010059442 0.168569642766
0.294162475232 0.171897501699
0.294314891023 0.178596375241
0.294467306813 0.189062463419
0.294619722603 0.194887143954
0.294772138394 0.207856267311
0.294924554184 0.236440551151
0.295076969974 0.229084044034
0.295229385764 0.232227829004
0.295381801555 0.249094269927
0.295534217345 0.249168206820
0.295686633135 0.262690809758
0.295839048925 0.293974433137
0.295991464716 0.300951364508
0.296143880506 0.328837530866
0.296296296296 0.387080963447
0.296448712087 0.334827431891
0.296601127877 0.312165245163
0.296753543667 0.310598804067
0.296905959457 0.283072928731
0.297058375248 0.273776246689
0.297210791038 0.278840267152
0.297363206828 0.265310313969
0.297515622619 0.266773817045
0.297668038409 0.280233476657
0.297820454199 0.252217994267
0.297972869989 0.241707268740
0.298125285780 0.239365374747
0.298277701570 0.231230254120
0.298430117360 0.227428776004
0.298582533150 0.227667696756
0.298734948941 0.222602511568
0.298887364731 0.224650050482
0.299039780521 0.240012068135
0.299192196312 0.223309490219
0.299344612102 0.216819485156
0.299497027892 0.221039995984
0.299649443682 0.213543103872
0.299801859473 0.215550636931
0.299954275263 0.227754700942
0.300106691053 0.225412336531
0.300259106843 0.234097950064
0.300411522634 0.256090055325
0.300563938424 0.227012767666
0.300716354214 0.213975713982
0.300868770005 0.210931101761
0.301021185795 0.199132761993
0.301173601585 0.195147723089
0.301326017375 0.196469800002
0.301478433166 0.192112325137
0.301630848956 0.192728574511
0.301783264746 0.196881723602
0.301935680537 0.189233108977
0.302088096327 0.186749812509
0.302240512117 0.186555833855
0.302392927907 0.184695019798
0.302545343698 0.183971115580
0.302697759488 0.184374710212
0.302850175278 0.183139816826
0.303002591068 0.184159963640
0.303155006859 0.190161889977
0.303307422649 0.184808066661
0.303459838439 0.182930848183
0.303612254230 0.185807010640
0.303764670020 0.183388584443
0.303917085810 0.185981278948
0.304069501600 0.195772192219
0.304221917391 0.197508286178
0.304374333181 0.208322030399
0.304526748971 0.233415231955
0.304679164761 0.212824900998
0.304831580552 0.204396494121
0.304983996342 0.205851613981
0.305136412132 0.194791396497
0.305288827923 0.192798732149
0.305441243713 0.199068844028
0.305593659503 0.195462982925
0.305746075293 0.201035009220
0.305898491084 0.215150336192
0.306050906874 0.202737827075
0.306203322664 0.201570219029
0.306355738455 0.206346421235
0.306508154245 0.206936283713
0.306660570035 0.210901740674
0.306812985825 0.218395596545
0.306965401616 0.221387559089
0.307117817406 0.230857244011
0.307270233196 0.253855803428
0.307422648986 0.244896449650
0.307575064777 0.245365391844
0.307727480567 0.257296471910
0.307879896357 0.255314970081
0.308032312148 0.264187591995
0.308184727938 0.286506752643
0.308337143728 0.289705248824
0.308489559518 0.308311678248
0.308641975309 0.348087534157
0.308794391099 0.308594644737
0.308946806889 0.291358950648
0.309099222679 0.289248677614
0.309251638470 0.270356044191
0.309404054260 0.264207374919
0.309556470050 0.267569768633
0.309708885841 0.259541270809
0.309861301631 0.261105109027
0.310013717421 0.269905236702
0.310166133211 0.254548088483
0.310318549002 0.249945435843
0.310470964792 0.250275915520
0.310623380582 0.247638809790
0.310775796373 0.247623064917
0.310928212163 0.249929228345
0.311080627953 0.249607280775
0.311233043743 0.253092141522
0.311385459534 0.263284610195
0.311537875324 0.257580146921
0.311690291114 0.257157079484
0.311842706904 0.262006674961
0.311995122695 0.261364108146
0.312147538485 0.265285067588
0.312299954275 0.273908437205
0.312452370066 0.275867869915
0.312604785856 0.282841596587
0.312757201646 0.295692788866
0.312909617436 0.285942974156
0.313062033227 0.283439224429
0.313214449017 0.285376016672
0.313366864807 0.283563948817
0.313519280597 0.285168217410
0.313671696388 0.289063753292
0.313824112178 0.290522054085
0.313976527968 0.294108515955
0.314128943759 0.299204029303
0.314281359549 0.299220657660
0.314433775339 0.301430889445
0.314586191129 0.304605710612
0.314738606920 0.307029783780
0.314891022710 0.309918572744
0.315043438500 0.313277091306
0.315195854291 0.315875812664
0.315348270081 0.319458914530
0.315500685871 0.325322207042
0.315653101661 0.325923977234
0.315805517452 0.328072042524
0.315957933242 0.332459383743
0.316110349032 0.334256559117
0.316262764822 0.338497035940
0.316415180613 0.346460244731
0.316567596403 0.350388270866
0.316720012193 0.359220912648
0.316872427984 0.376194113601
0.317024843774 0.368037591130
0.317177259564 0.366331009462
0.317329675354 0.370245678086
0.317482091145 0.366509188759
0.317634506935 0.368089970657
0.317786922725 0.374952777789
0.317939338515 0.375402763403
0.318091754306 0.382039512458
0.318244170096 0.395020115538
0.318396585886 0.389003994543
0.318549001677 0.390958964945
0.318701417467 0.397528498727
0.318853833257 0.400891225403
0.319006249047 0.407118314714
0.319158664838 0.416651982826
0.319311080628 0.422516583520
0.319463496418 0.434672251681
0.319615912209 0.460730520704
0.319768327999 0.455906962130
0.319920743789 0.460350250751
0.320073159579 0.477374571400
0.320225575370 0.479513937020
0.320377991160 0.494287203277
0.320530406950 0.526340344355
0.320682822740 0.536076523265
0.320835238531 0.566533545862
0.320987654321 0.628019531163
0.321140070111 0.580410144294
0.321292485902 0.561550975417
0.321444901692 0.564014605841
0.321597317482 0.539257908206
0.321749733272 0.533267605855
0.321902149063 0.542753632793
0.322054564853 0.532055588641
0.322206980643 0.537899038728
0.322359396433 0.557674186875
0.322511812224 0.530058711309
0.322664228014 0.522220339988
0.322816643804 0.523964023529
0.322969059595 0.518770694458
0.323121475385 0.518822340243
0.323273891175 0.524008403432
0.323426306965 0.522639047165
0.323578722756 0.530507458867
0.323731138546 0.556247238142
0.323883554336 0.539861407696
0.324035970127 0.536887606606
0.324188385917 0.548680204967
0.324340801707 0.544381381289
0.324493217497 0.553553668178
0.324645633288 0.577858573754
0.324798049078 0.581453227382
0.324950464868 0.601709378689
0.325102880658 0.642906382972
0.325255296449 0.606183066630
0.325407712239 0.593487950954
0.325560128029 0.596323753033
0.325712543820 0.584929981947
0.325864959610 0.586008690799
0.326017375400 0.595951608804
0.326169791190 0.596409196397
0.326322206981 0.605394960226
0.326474622771 0.620776329943
0.326627038561 0.615350244474
0.326779454351 0.618988727434
0.326931870142 0.626800427279
0.327084285932 0.631532087156
0.327236701722 0.638374607418
0.327389117513 0.647396175314
0.327541533303 0.653226740679
0.327693949093 0.663499999135
0.327846364883 0.683970629344
0.327998780674 0.681286935475
0.328151196464 0.685505462469
0.328303612254 0.699681191884
0.328456028045 0.702454424262
0.328608443835 0.716000855510
0.328760859625 0.745736797652
0.328913275415 0.757658879607
0.329065691206 0.790555185706
0.329218106996 0.857670344823
0.329370522786 0.817206519939
0.329522938576 0.804480814758
0.329675354367 0.815238389763
0.329827770157 0.794402915933
0.329980185947 0.795476791399
0.330132601738 0.817451332755
0.330285017528 0.813560086179
0.330437433318 0.833527836996
0.330589849108 0.876789723176
0.330742264899 0.847518466168
0.330894680689 0.848257152003
0.331047096479 0.865356493354
0.331199512269 0.870229249828
0.331351928060 0.884559825623
0.331504343850 0.909263656343
0.331656759640 0.920398631488
0.331809175431 0.951243662408
0.331961591221 1.024893820048
0.332114007011 0.998208559122
0.332266422801 1.000526689796
0.332418838592 1.039962134636
0.332571254382 1.033387000076
0.332723670172 1.062769644644
0.332876085963 1.138759851995
0.333028501753 1.149373990050
0.333180917543 1.214399504178
0.333333333333 1.357142857143
0.333485749124 1.212740794451
0.333638164914 1.146056572116
0.333790580704 1.133783728897
0.333942996494 1.056134820946
0.334095412285 1.025093481863
0.334247828075 1.030009929514
0.334400243865 0.988915806891
0.334552659656 0.984939009084
0.334705075446 1.009965615045
0.334857491236 0.934656816132
0.335009907026 0.902153159150
0.335162322817 0.889359574677
0.335314738607 0.862997152883
0.335467154397 0.847008005790
0.335619570187 0.840476699312
0.335771985978 0.821718830776
0.335924401768 0.819321642094
0.336076817558 0.846934422115
0.336229233349 0.802014086328
0.336381649139 0.780387914806
0.336534064929 0.782620771099
0.336686480719 0.758987871403
0.336838896510 0.756255671062
0.336991312300 0.775432855002
0.337143728090 0.763017026612
0.337296143881 0.774084516436
0.337448559671 0.812890165510
0.337600975461 0.744116871650
0.337753391251 0.709562473398
0.337905807042 0.695982343400
0.338058222832 0.664588398844
0.338210638622 0.649384012332
0.338363054412 0.644952873363
0.338515470203 0.629119287548
0.338667885993 0.623242955866
0.338820301783 0.624268898280
0.338972717574 0.602140571367
0.339125133364 0.590209672483
0.339277549154 0.582721524481
0.339429964944 0.572042433263
0.339582380735 0.563542450511
0.339734796525 0.557153390499
0.339887212315 0.547684354393
0.340039628105 0.542388600564
0.340192043896 0.546157482080
0.340344459686 0.529118976842
0.340496875476 0.518476147445
0.340649291267 0.516361565757
0.340801707057 0.504761726649
0.340954122847 0.502026171207
0.341106538637 0.511763171736
0.341258954428 0.507270676649
0.341411370218 0.518309178388
0.341563786008 0.553375961382
0.341716201799 0.510522505861
0.341868617589 0.488609986943
0.342021033379 0.483359050851
0.342173449169 0.457397949478
0.342325864960 0.446569554976
0.342478280750 0.449212360747
0.342630696540 0.435763835699
0.342783112330 0.437081802845
0.342935528121 0.451811893606
0.343087943911 0.424416470425
0.343240359701 0.414892512112
0.343392775492 0.414606420585
0.343545191282 0.407765009934
0.343697607072 0.406058118538
0.343850022862 0.409596305369
0.344002438653 0.406197584474
0.344154854443 0.412381024847
0.344307270233 0.438341677388
0.344459686023 0.416911815656
0.344612101814 0.409413762943
0.344764517604 0.418457316944
0.344916933394 0.407316913847
0.345069349185 0.411652955550
0.345221764975 0.434755509564
0.345374180765 0.430637854064
0.345526596555 0.447843117926
0.345679012346 0.493798721358
0.345831428136 0.430659075714
0.345983843926 0.398548517386
0.346136259717 0.387158928873
0.346288675507 0.353452505836
0.346441091297 0.337026086780
0.346593507087 0.333233699038
0.346745922878 0.314556488459
0.346898338668 0.308460443617
0.347050754458 0.311631381193
0.347203170248 0.283920627913
0.347355586039 0.270112613749
0.347508001829 0.262595806824
0.347660417619 0.251410073766
0.347812833410 0.243531062310
0.347965249200 0.238516557805
0.348117664990 0.230295392025
0.348270080780 0.226688936971
0.348422496571 0.231053722174
0.348574912361 0.216421933676
0.348727328151 0.208134151092
0.348879743941 0.206033285352
0.349032159732 0.197519753012
0.349184575522 0.194288402337
0.349336991312 0.196374480830
0.349489407103 0.190809560832
0.349641822893 0.190866052098
0.349794238683 0.197372646651
0.349946654473 0.178749681778
0.350099070264 0.168267441589
0.350251486054 0.162689984069
0.350403901844 0.153077512432
0.350556317635 0.147187942811
0.350708733425 0.143741846201
0.350861149215 0.137705756820
0.351013565005 0.133909117954
0.351165980796 0.131658950285
0.351318396586 0.124147437905
0.351470812376 0.118916295292
0.351623228166 0.114669713820
0.351775643957 0.109663517289
0.351928059747 0.105127234010
0.352080475537 0.101055851694
0.352232891328 0.096233908055
0.352385307118 0.092376741986
0.352537722908 0.090713369042
0.352690138698 0.083971302316
0.352842554489 0.078738479787
0.352994970279 0.075634012561
0.353147386069 0.070092505985
0.353299801859 0.066842463945
0.353452217650 0.067008957109
0.353604633440 0.063426790441
0.353757049230 0.064285367518
0.353909465021 0.072390212862
0.354061880811 0.057894256008
0.354214296601 0.049275971063
0.354366712391 0.045672187888
0.354519128182 0.035404677123
0.354671543972 0.029839787359
0.354823959762 0.028838636183
0.354976375553 0.022345536555
0.355128791343 0.021125315188
0.355281207133 0.025186706512
0.355433622923 0.013351384250
0.355586038714 0.008223889783
0.355738454504 0.006903425006
0.355890870294 0.002955072112
0.356043286084 0.001328851905
0.356195701875 0.002324218448
0.356348117665 0.000352226982
0.356500533455 0.003313596736
0.356652949246 0.017029692478
0.356805365036 0.006588744240
0.356957780826 0.003384318877
0.357110196616 0.009772464480
0.357262612407 0.004769954972
0.357415028197 0.009278746381
0.357567443987 0.026531741377
0.357719859777 0.027002616924
0.357872275568 0.042599155968
0.358024691358 0.080453134290
0.358177107148 0.039038612731
0.358329522939 0.018793764610
0.358481938729 0.013957098186
0.358634354519 -0.009999982748
0.358786770309 -0.020510273489
0.358939186100 -0.020166187525
0.359091601890 -0.033734428994
0.359244017680 -0.035840276626
0.359396433471 -0.028517570822
0.359548849261 -0.053152519246
0.359701265051 -0.064258332708
0.359853680841 -0.068886161824
0.360006096632 -0.078015620799
0.360158512422 -0.083616415897
0.360310928212 -0.085841350044
0.360463344002 -0.092252355951
0.360615759793 -0.092719282141
0.360768175583 -0.081941036293
0.360920591373 -0.097690354070
0.361073007164 -0.104896097208
0.361225422954 -0.102923677486
0.361377838744 -0.110826953787
0.361530254534 -0.110467175403
0.361682670325 -0.101039563930
0.361835086115 -0.104127008349
0.361987501905 -0.097330643081
0.362139917695 -0.078372069288
0.362292333486 -0.105096742067
0.362444749276 -0.117541670072
0.362597165066 -0.120908658880
0.362749580857 -0.132330176571
0.362901996647 -0.136553183570
0.363054412437 -0.135764776447
0.363206828227 -0.140270663062
0.363359244018 -0.140022872332
0.363511659808 -0.136298178859
0.363664075598 -0.143928935641
0.363816491389 -0.146577612008
0.363968907179 -0.146970945789
0.364121322969 -0.149002463708
0.364273738759 -0.149906177405
0.364426154550 -0.149672674399
0.364578570340 -0.151105698439
0.364730986130 -0.150249094815
0.364883401920 -0.144226861692
0.365035817711 -0.150006079454
0.365188233501 -0.152248083173
0.365340649291 -0.149516046839
0.365493065082 -0.152463244977
0.365645480872 -0.150103008502
0.365797896662 -0.139929150877
0.365950312452 -0.138508699022
0.366102728243 -0.127095482439
0.366255144033 -0.099641707126
0.366407559823 -0.123256998489
0.366559975613 -0.133565470392
0.366712391404 -0.132845635129
0.366864807194 -0.146671897581
0.367017222984 -0.150301296883
0.367169638775 -0.144425937331
0.367322054565 -0.150267645548
0.367474470355 -0.145398501216
0.367626886145 -0.130316445886
0.367779301936 -0.147298646495
0.367931717726 -0.150966027248
0.368084133516 -0.147520341298
0.368236549307 -0.149378417199
0.368388965097 -0.147195748661
0.368541380887 -0.140679090555
0.368693796677 -0.139955310542
0.368846212468 -0.131062348969
0.368998628258 -0.104664279026
0.369151044048 -0.119740998092
0.369303459838 -0.122821206146
0.369455875629 -0.110907601984
0.369608291419 -0.117587614028
0.369760707209 -0.109906564644
0.369913123000 -0.083995961563
0.370065538790 -0.084044430836
0.370217954580 -0.062996791111
0.370370370370 -0.012357441711
0.370522786161 -0.072214690120
0.370675201951 -0.101714304499
0.370827617741 -0.110304314604
0.370980033531 -0.143200645950
0.371132449322 -0.158335584609
0.371284865112 -0.160021483500
0.371437280902 -0.178499511218
0.371589696693 -0.183254506301
0.371742112483 -0.177508831141
0.371894528273 -0.207703567301
0.372046944063 -0.222282761866
0.372199359854 -0.229717131019
0.372351775644 -0.241792523751
0.372504191434 -0.250100316306
0.372656607225 -0.255036707234
0.372809023015 -0.264089312080
0.372961438805 -0.267463565189
0.373113854595 -0.260679961600
0.373266270386 -0.278273996405
0.373418686176 -0.287883842867
0.373571101966 -0.289491441653
0.373723517756 -0.299556431341
0.373875933547 -0.302686462372
0.374028349337 -0.298700308384
0.374180765127 -0.304910768830
0.374333180918 -0.303559182887
0.374485596708 -0.293454862693
0.374638012498 -0.317301799917
0.374790428288 -0.330149998093
0.374942844079 -0.336327862717
0.375095259869 -0.347913799358
0.375247675659 -0.354398577316
0.375400091449 -0.357529406680
0.375552507240 -0.364066410556
0.375704923030 -0.367537534581
0.375857338820 -0.368912827541
0.376009754611 -0.377129977781
0.376162170401 -0.382248491589
0.376314586191 -0.386009470764
0.376467001981 -0.390655674650
0.376619417772 -0.394620969437
0.376771833562 -0.397937832393
0.376924249352 -0.402098093062
0.377076665143 -0.405031693650
0.377229080933 -0.405383721626
0.377381496723 -0.411562404911
0.377533912513 -0.415894859866
0.377686328304 -0.417824058274
0.377838744094 -0.422346496989
0.377991159884 -0.424399952474
0.378143575674 -0.423045647250
0.378295991465 -0.425561087705
0.378448407255 -0.423879347194
0.378600823045 -0.415796874541
0.378753238836 -0.428534848290
0.378905654626 -0.435603340981
0.379058070416 -0.438219398171
0.379210486206 -0.446238451879
0.379362901997 -0.450240940152
0.379515317787 -0.450719023583
0.379667733577 -0.455350559528
0.379820149367 -0.456154451764
0.379972565158 -0.453532046076
0.380124980948 -0.461653187959
0.380277396738 -0.465183774100
0.380429812529 -0.466362629327
0.380582228319 -0.469183345223
0.380734644109 -0.470704899284
0.380887059899 -0.470916705463
0.381039475690 -0.472852642386
0.381191891480 -0.472416414242
0.381344307270 -0.467130949336
0.381496723061 -0.473493926843
0.381649138851 -0.476418031421
0.381801554641 -0.475307880324
0.381953970431 -0.479099481017
0.382106386222 -0.479136514500
0.382258802012 -0.474665612495
0.382411217802 -0.476755158256
0.382563633592 -0.473740193764
0.382716049383 -0.463896404661
0.382868465173 -0.480036761249
0.383020880963 -0.488738042445
0.383173296754 -0.492499948183
0.383325712544 -0.501508858032
0.383478128334 -0.506414765898
0.383630544124 -0.508338410430
0.383782959915 -0.513744381191
0.383935375705 -0.516192965962
0.384087791495 -0.516475407981
0.384240207285 -0.523952482923
0.384392623076 -0.528177216920
0.384545038866 -0.530933381349
0.384697454656 -0.534537023544
0.384849870447 -0.537370426176
0.385002286237 -0.539539237935
0.385154702027 -0.542448756915
0.385307117817 -0.544291649751
0.385459533608 -0.544296204088
0.385611949398 -0.548684342663
0.385764365188 -0.551608931580
0.385916780979 -0.553108452571
0.386069196769 -0.556087264380
0.386221612559 -0.557850509557
0.386374028349 -0.558389962505
0.386526444140 -0.560694451916
0.386678859930 -0.561704438073
0.386831275720 -0.561226464043
0.386983691510 -0.566551494077
0.387136107301 -0.570002245316
0.387288523091 -0.572323232942
0.387440938881 -0.575582763366
0.387593354672 -0.577984621597
0.387745770462 -0.579822862748
0.387898186252 -0.582266712528
0.388050602042 -0.584193081258
0.388203017833 -0.585761066977
0.388355433623 -0.588562761173
0.388507849413 -0.590836156150
0.388660265203 -0.592882658252
0.388812680994 -0.595112117551
0.388965096784 -0.597235181817
0.389117512574 -0.599252195586
0.389269928365 -0.601451489074
0.389422344155 -0.603425238683
0.389574759945 -0.604876768835
0.389727175735 -0.607548916459
0.389879591526 -0.609865202007
0.390032007316 -0.611671780774
0.390184423106 -0.614072896954
0.390336838897 -0.615921068309
0.390489254687 -0.616933320162
0.390641670477 -0.618863453461
0.390794086267 -0.619696960747
0.390946502058 -0.618720489258
0.391098917848 -0.623364820429
0.391251333638 -0.626561996146
0.391403749428 -0.628508220835
0.391556165219 -0.632147550349
0.391708581009 -0.634607263442
0.391860996799 -0.635903496714
0.392013412590 -0.638611513252
0.392165828380 -0.639961139151
0.392318244170 -0.639925458172
0.392470659960 -0.644044673429
0.392623075751 -0.646418267627
0.392775491541 -0.647784995019
0.392927907331 -0.649849260204
0.393080323121 -0.651289414198
0.393232738912 -0.652011071641
0.393385154702 -0.653527766510
0.393537570492 -0.653679250726
0.393689986283 -0.650819694491
0.393842402073 -0.654643022708
0.393994817863 -0.656455410152
0.394147233653 -0.655541913393
0.394299649444 -0.657841941544
0.394452065234 -0.657403737789
0.394604481024 -0.653221239676
0.394756896815 -0.653855695162
0.394909312605 -0.649996819056
0.395061728395 -0.639405548262
0.395214144185 -0.652422247058
0.395366559976 -0.659210360720
0.395518975766 -0.661369285540
0.395671391556 -0.669429152061
0.395823807346 -0.673411021653
0.395976223137 -0.674018447060
0.396128638927 -0.679009988459
0.396281054717 -0.680388761264
0.396433470508 -0.678709787296
0.396585886298 -0.687380175655
0.396738302088 -0.691724337493
0.396890717878 -0.693960083906
0.397043133669 -0.697710754713
0.397195549459 -0.700299266973
0.397347965249 -0.701743059447
0.397500381039 -0.704622599217
0.397652796830 -0.705442836935
0.397805212620 -0.702269359852
0.397957628410 -0.708447646771
0.398110044201 -0.711634379357
0.398262459991 -0.711503768159
0.398414875781 -0.714961471830
0.398567291571 -0.715376949503
0.398719707362 -0.712349338876
0.398872123152 -0.713968057442
0.399024538942 -0.711781906623
0.399176954733 -0.704780765224
0.399329370523 -0.715518617883
0.399481786313 -0.720782876245
0.399634202103 -0.722476654302
0.399786617894 -0.727434476260
0.399939033684 -0.729504705686
0.400091449474 -0.729496415909
0.400243865264 -0.731667018349
0.400396281055 -0.731823287706
0.400548696845 -0.730444111485
0.400701112635 -0.733925492600
0.400853528426 -0.735252387150
0.401005944216 -0.735562192956
0.401158360006 -0.736572499123
0.401310775796 -0.737048556636
0.401463191587 -0.736967401884
0.401615607377 -0.737617815307
0.401768023167 -0.737158949780
0.401920438957 -0.734176999533
0.402072854748 -0.736787254300
0.402225270538 -0.737686711268
0.402377686328 -0.736101009139
0.402530102119 -0.737282405406
0.402682517909 -0.735756544095
0.402834933699 -0.730136159741
0.402987349489 -0.728889983971
0.403139765280 -0.722310185623
0.403292181070 -0.706975145336
0.403444596860 -0.718788954427
0.403597012651 -0.723588615927
0.403749428441 -0.722368705561
0.403901844231 -0.729231646923
0.404054260021 -0.730445697758
0.404206675812 -0.726193688844
0.404359091602 -0.728614250458
0.404511507392 -0.724751842121
0.404663923182 -0.714665215350
0.404816338973 -0.723657492530
0.404968754763 -0.724701607525
0.405121170553 -0.721333667758
0.405273586344 -0.721175527482
0.405426002134 -0.718415437995
0.405578417924 -0.712766292653
0.405730833714 -0.710718849046
0.405883249505 -0.703200185344
0.406035665295 -0.683762156771
0.406188081085 -0.691878817799
0.406340496875 -0.691957196637
0.406492912666 -0.681604087211
0.406645328456 -0.684041973173
0.406797744246 -0.676293951886
0.406950160037 -0.655176675959
0.407102575827 -0.652470641536
0.407254991617 -0.634069469137
0.407407407407 -0.593002408510
0.407559823198 -0.634768519528
0.407712238988 -0.654262754896
0.407864654778 -0.657966215755
0.408017070569 -0.680931104279
0.408169486359 -0.690286426474
0.408321902149 -0.688987527252
0.408474317939 -0.701406283749
0.408626733730 -0.702741064688
0.408779149520 -0.695269862239
0.408931565310 -0.718197614242
0.409083981100 -0.728235707765
0.409236396891 -0.732277223235
0.409388812681 -0.740512615354
0.409541228471 -0.745568935354
0.409693644262 -0.747680773533
0.409846060052 -0.753612534739
0.409998475842 -0.754397484723
0.410150891632 -0.745617809569
0.410303307423 -0.759857166137
0.410455723213 -0.766730670984
0.410608139003 -0.765935410389
0.410760554793 -0.773481997128
0.410912970584 -0.774248759661
0.411065386374 -0.767793771051
0.411217802164 -0.771646490464
0.411370217955 -0.767711076565
0.411522633745 -0.754441034356
0.411675049535 -0.777053905072
0.411827465325 -0.788337661515
0.411979881116 -0.792594183245
0.412132296906 -0.802927774922
0.412284712696 -0.807785475052
0.412437128487 -0.808943064818
0.412589544277 -0.814023311573
0.412741960067 -0.815649701018
0.412894375857 -0.814835472000
0.413046791648 -0.822128195961
0.413199207438 -0.825849574097
0.413351623228 -0.827989948141
0.413504039018 -0.831257143883
0.413656454809 -0.833736465506
0.413808870599 -0.835439821420
0.413961286389 -0.838244659649
0.414113702180 -0.839514221754
0.414266117970 -0.837422688727
0.414418533760 -0.842972448217
0.414570949550 -0.846165679945
0.414723365341 -0.846165150676
0.414875781131 -0.849697565918
0.415028196921 -0.849878048611
0.415180612711 -0.845278076124
0.415333028502 -0.846036202251
0.415485444292 -0.840791674999
0.415637860082 -0.826157585451
0.415790275873 -0.841641578898
0.415942691663 -0.849071752900
0.416095107453 -0.849996709382
0.416247523243 -0.859090770146
0.416399939034 -0.862233920922
0.416552354824 -0.859991465827
0.416704770614 -0.864163435636
0.416857186405 -0.862378346707
0.417009602195 -0.855088077963
0.417162017985 -0.864911427019
0.417314433775 -0.867465378645
0.417466849566 -0.866198298836
0.417619265356 -0.867612989888
0.417771681146 -0.866867881574
0.417924096936 -0.863881090617
0.418076512727 -0.863765406711
0.418228928517 -0.859548164847
0.418381344307 -0.846804415102
0.418533760098 -0.854260258351
0.418686175888 -0.855752731171
0.418838591678 -0.850048536729
0.418991007468 -0.853076123983
0.419143423259 -0.849313357147
0.419295839049 -0.837194121215
0.419448254839 -0.837010800054
0.419600670629 -0.827278108874
0.419753086420 -0.804501614489
0.419905502210 -0.830729523496
0.420057918000 -0.843135673107
0.420210333791 -0.846196404280
0.420362749581 -0.859520459795
0.420515165371 -0.864993734959
0.420667581161 -0.864642540066
0.420819996952 -0.871219005318
0.420972412742 -0.871943865631
0.421124828532 -0.868284601334
0.421277244323 -0.879227634696
0.421429660113 -0.883639535087
0.421582075903 -0.885064831868
0.421734491693 -0.888261206971
0.421886907484 -0.889873346184
0.422039323274 -0.890091116624
0.422191739064 -0.891870874761
0.422344154854 -0.891380185848
0.422496570645 -0.886916639632
0.422648986435 -0.891868249698
0.422801402225 -0.893680909281
0.422953818016 -0.892381981270
0.423106233806 -0.894310619539
0.423258649596 -0.893556913528
0.423411065386 -0.890058771366
0.423563481177 -0.890458418992
0.423715896967 -0.887939850524
0.423868312757 -0.882023233475
0.424020728547 -0.889208277143
0.424173144338 -0.892175507928
0.424325560128 -0.892570155069
0.424477975918 -0.895114603079
0.424630391709 -0.895687443197
0.424782807499 -0.894945826690
0.424935223289 -0.895595949731
0.425087639079 -0.895030210214
0.425240054870 -0.893608647169
0.425392470660 -0.895068096662
0.425544886450 -0.895279399401
0.425697302241 -0.894944074295
0.425849718031 -0.895030490268
0.426002133821 -0.894853804571
0.426154549611 -0.894413051039
0.426306965402 -0.894396532263
0.426459381192 -0.893829735933
0.426611796982 -0.891996503970
0.426764212772 -0.893086567395
0.426916628563 -0.893314185151
0.427069044353 -0.892303094415
0.427221460143 -0.892720307364
0.427373875934 -0.891791678062
0.427526291724 -0.888825815043
0.427678707514 -0.888077097572
0.427831123304 -0.884655494918
0.427983539095 -0.876819752840
0.428135954885 -0.882655807258
0.428288370675 -0.884970159518
0.428440786465 -0.884235231242
0.428593202256 -0.887624111867
0.428745618046 -0.888136321693
0.428898033836 -0.885811062461
0.429050449627 -0.886925372990
0.429202865417 -0.884729790528
0.429355281207 -0.879164056719
0.429507696997 -0.883713986183
0.429660112788 -0.884015440124
0.429812528578 -0.881873108610
0.429964944368 -0.881429950393
0.430117360159 -0.879479020735
0.430269775949 -0.875798798331
0.430422191739 -0.874055142319
0.430574607529 -0.869029877482
0.430727023320 -0.856778277285
0.430879439110 -0.860642759491
0.431031854900 -0.859678442515
0.431184270690 -0.852203828215
0.431336686481 -0.852448627262
0.431489102271 -0.846180821768
0.431641518061 -0.831058392203
0.431793933852 -0.827448166034
0.431946349642 -0.813252304829
0.432098765432 -0.783284573497
0.432251181222 -0.809003096829
0.432403597013 -0.819994203924
0.432556012803 -0.820125330406
0.432708428593 -0.834015604787
0.432860844383 -0.838372363331
0.433013260174 -0.834918126376
0.433165675964 -0.841610591755
0.433318091754 -0.839984081553
0.433470507545 -0.831401076402
0.433622923335 -0.846480421647
0.433775339125 -0.851650397945
0.433927754915 -0.852038984119
0.434080170706 -0.855856887989
0.434232586496 -0.857063831764
0.434385002286 -0.855732546630
0.434537418077 -0.857626928761
0.434689833867 -0.854979388214
0.434842249657 -0.843597741362
0.434994665447 -0.852828235923
0.435147081238 -0.855481510860
0.435299497028 -0.850945519376
0.435451912818 -0.854227192878
0.435604328608 -0.850976470386
0.435756744399 -0.840437448620
0.435909160189 -0.839912664709
0.436061575979 -0.831386758605
0.436213991770 -0.812865567203
0.436366407560 -0.831669892008
0.436518823350 -0.838926203834
0.436671239140 -0.838757283095
0.436823654931 -0.845339802770
0.436976070721 -0.845982758076
0.437128486511 -0.842432079348
0.437280902301 -0.843365440340
0.437433318092 -0.840281257566
0.437585733882 -0.834207943049
0.437738149672 -0.837898493282
0.437890565463 -0.837336098277
0.438042981253 -0.834829027092
0.438195397043 -0.833762050655
0.438347812833 -0.831718070045
0.438500228624 -0.828672321248
0.438652644414 -0.827110424669
0.438805060204 -0.823506762996
0.438957475995 -0.815231586193
0.439109891785 -0.817604918840
0.439262307575 -0.816807682998
0.439414723365 -0.811467925438
0.439567139156 -0.811340186208
0.439719554946 -0.806317183065
0.439871970736 -0.793978567447
0.440024386526 -0.789746736847
0.440176802317 -0.776071400622
0.440329218107 -0.747057882136
0.440481633897 -0.766472627433
0.440634049688 -0.773370704218
0.440786465478 -0.769739590241
0.440938881268 -0.780208309048
0.441091297058 -0.780879725658
0.441243712849 -0.772268787015
0.441396128639 -0.775147660218
0.441548544429 -0.767469578928
0.441700960219 -0.749555974985
0.441853376010 -0.763619091983
0.442005791800 -0.764447553330
0.442158207590 -0.758107035463
0.442310623381 -0.757132438692
0.442463039171 -0.752037769117
0.442615454961 -0.742453198099
0.442767870751 -0.738795087092
0.442920286542 -0.726620149494
0.443072702332 -0.696013903760
0.443225118122 -0.708770919313
0.443377533913 -0.708999943658
0.443529949703 -0.693306332754
0.443682365493 -0.697368733027
0.443834781283 -0.686058310457
0.443987197074 -0.654943093407
0.444139612864 -0.651750349329
0.444292028654 -0.625496779168
0.444444444444 -0.566478335072
0.444596860235 -0.628933848294
0.444749276025 -0.658372475260
0.444901691815 -0.664810743435
0.445054107606 -0.698627386680
0.445206523396 -0.712791460711
0.445358939186 -0.711880315664
0.445511354976 -0.730131150561
0.445663770767 -0.732874000059
0.445816186557 -0.723576932633
0.445968602347 -0.755822341755
0.446121018137 -0.770253185532
0.446273433928 -0.776499365002
0.446425849718 -0.788289379559
0.446578265508 -0.795770559822
0.446730681299 -0.799346083512
0.446883097089 -0.807892257512
0.447035512879 -0.809734211055
0.447187928669 -0.799370539000
0.447340344460 -0.818455864032
0.447492760250 -0.828029828224
0.447645176040 -0.827927547005
0.447797591831 -0.838238967891
0.447950007621 -0.840102299902
0.448102423411 -0.833169042552
0.448254839201 -0.838901950799
0.448407254992 -0.835231658970
0.448559670782 -0.820525549350
0.448712086572 -0.848635238383
0.448864502362 -0.863047953079
0.449016918153 -0.869094392934
0.449169333943 -0.882143609360
0.449321749733 -0.888753896808
0.449474165524 -0.891096513129
0.449626581314 -0.897897321700
0.449778997104 -0.900767505827
0.449931412894 -0.900925749019
0.450083828685 -0.910101810784
0.450236244475 -0.915269011650
0.450388660265 -0.918686086036
0.450541076055 -0.923319643770
0.450693491846 -0.927087321269
0.450845907636 -0.930020984774
0.450998323426 -0.934122562596
0.451150739217 -0.936600696256
0.451303155007 -0.935592617671
0.451455570797 -0.942536227034
0.451607986587 -0.947007100547
0.451760402378 -0.948209665442
0.451912818168 -0.953004423564
0.452065233958 -0.954416099378
0.452217649749 -0.951102190473
0.452370065539 -0.953166521289
0.452522481329 -0.949371230559
0.452674897119 -0.936561671352
0.452827312910 -0.953011270271
0.452979728700 -0.961553810125
0.453132144490 -0.963836813028
0.453284560280 -0.973820124341
0.453436976071 -0.978132442084
0.453589391861 -0.977425858627
0.453741807651 -0.982673951422
0.453894223442 -0.982441844425
0.454046639232 -0.977263191785
0.454199055022 -0.987595974361
0.454351470812 -0.991321972190
0.454503886603 -0.991644732781
0.454656302393 -0.994357996802
0.454808718183 -0.995183036274
0.454961133973 -0.994091358568
0.455113549764 -0.995519767715
0.455265965554 -0.993464766481
0.455418381344 -0.984260045235
0.455570797135 -0.992196482253
0.455723212925 -0.995077269657
0.455875628715 -0.991995304866
0.456028044505 -0.996163183204
0.456180460296 -0.994768785185
0.456332876086 -0.986670621445
0.456485291876 -0.988307361039
0.456637707667 -0.982345564153
0.456790123457 -0.966193807540
0.456942539247 -0.988767578391
0.457094955037 -1.000271241876
0.457247370828 -1.004410324711
0.457399786618 -1.016390132284
0.457552202408 -1.022242739397
0.457704618198 -1.023635055886
0.457857033989 -1.030229686559
0.458009449779 -1.032397343596
0.458161865569 -1.031320326309
0.458314281360 -1.040992409237
0.458466697150 -1.045792577567
0.458619112940 -1.048388591961
0.458771528730 -1.052239777858
0.458923944521 -1.054929856794
0.459076360311 -1.056618083210
0.459228776101 -1.059398667214
0.459381191891 -1.060580124697
0.459533607682 -1.059021757633
0.459686023472 -1.063961622024
0.459838439262 -1.066713097712
0.459990855053 -1.067342410645
0.460143270843 -1.070145529997
0.460295686633 -1.071141480307
0.460448102423 -1.070328739485
0.460600518214 -1.072101442209
0.460752934004 -1.071966843282
0.460905349794 -1.069656785593
0.461057765585 -1.075797756018
0.461210181375 -1.079180593983
0.461362597165 -1.080904461621
0.461515012955 -1.083966478465
0.461667428746 -1.085771247172
0.461819844536 -1.086751837205
0.461972260326 -1.088585662420
0.462124676116 -1.089665971427
0.462277091907 -1.090226416402
0.462429507697 -1.092519789372
0.462581923487 -1.094048666108
0.462734339278 -1.095243954085
0.462886755068 -1.096680757836
0.463039170858 -1.097954396924
0.463191586648 -1.099067418496
0.463344002439 -1.100418018565
0.463496418229 -1.101445229116
0.463648834019 -1.101750524923
0.463801249809 -1.103702196642
0.463953665600 -1.105153413984
0.464106081390 -1.105906314028
0.464258497180 -1.107440985135
0.464410912971 -1.108226901921
0.464563328761 -1.107905511286
0.464715744551 -1.108787486392
0.464868160341 -1.108236846025
0.465020576132 -1.105361810893
0.465172991922 -1.109725189578
0.465325407712 -1.112192377060
0.465477823503 -1.113048492934
0.465630239293 -1.116019451941
0.465782655083 -1.117482312405
0.465935070873 -1.117488891825
0.466087486664 -1.119231348852
0.466239902454 -1.119297346015
0.466392318244 -1.117692628976
0.466544734034 -1.121099109623
0.466697149825 -1.122380651025
0.466849565615 -1.122458934836
0.467001981405 -1.123357567031
0.467154397196 -1.123523030916
0.467306812986 -1.122865377274
0.467459228776 -1.123132391045
0.467611644566 -1.121858564200
0.467764060357 -1.117241039557
0.467916476147 -1.120135519917
0.468068891937 -1.120774228280
0.468221307727 -1.118438852968
0.468373723518 -1.119627377671
0.468526139308 -1.117874600090
0.468678555098 -1.112198628779
0.468830970889 -1.111698443965
0.468983386679 -1.106552097131
0.469135802469 -1.094594702919
0.469288218259 -1.106936091692
0.469440634050 -1.112765974009
0.469593049840 -1.113872663139
0.469745465630 -1.120799096149
0.469897881421 -1.123610272538
0.470050297211 -1.123112434443
0.470202713001 -1.126833251637
0.470355128791 -1.127068143194
0.470507544582 -1.124447757949
0.470659960372 -1.131483318986
0.470812376162 -1.134415547460
0.470964791952 -1.135385708851
0.471117207743 -1.137703790403
0.471269623533 -1.138952883730
0.471422039323 -1.139183433204
0.471574455114 -1.140663870854
0.471726870904 -1.140360207250
0.471879286694 -1.136697259265
0.472031702484 -1.140950926902
0.472184118275 -1.142646381496
0.472336534065 -1.141605571898
0.472488949855 -1.143497273061
0.472641365645 -1.142931034828
0.472793781436 -1.139678507566
0.472946197226 -1.140133118966
0.473098613016 -1.137664868817
0.473251028807 -1.131613306475
0.473403444597 -1.139031553092
0.473555860387 -1.142227118016
0.473708276177 -1.142744795410
0.473860691968 -1.145622070944
0.474013107758 -1.146380013062
0.474165523548 -1.145666836466
0.474317939339 -1.146500665677
0.474470355129 -1.145942146003
0.474622770919 -1.144368750724
0.474775186709 -1.146104064310
0.474927602500 -1.146383566441
0.475080018290 -1.146004791517
0.475232434080 -1.146100016291
0.475384849870 -1.145865821209
0.475537265661 -1.145300651475
0.475689681451 -1.145216473469
0.475842097241 -1.144468871180
0.475994513032 -1.142230304776
0.476146928822 -1.143395795331
0.476299344612 -1.143538165942
0.476451760402 -1.142247665733
0.476604176193 -1.142589191320
0.476756591983 -1.141404887235
0.476909007773 -1.137981314667
0.477061423563 -1.137069236203
0.477213839354 -1.133298667943
0.477366255144 -1.124950420113
0.477518670934 -1.131194401579
0.477671086725 -1.133629007268
0.477823502515 -1.132914979236
0.477975918305 -1.136339846909
0.478128334095 -1.136856878044
0.478280749886 -1.134671225459
0.478433165676 -1.135812543321
0.478585581466 -1.133913257253
0.478737997257 -1.129122968626
0.478890413047 -1.133412527469
0.479042828837 -1.133928056867
0.479195244627 -1.132431584950
0.479347660418 -1.132432543012
0.479500076208 -1.131292240463
0.479652491998 -1.128931036019
0.479804907788 -1.128202447865
0.479957323579 -1.125175674839
0.480109739369 -1.117232978334
0.480262155159 -1.120946323103
0.480414570950 -1.121286071414
0.480566986740 -1.117420129706
0.480719402530 -1.118766505816
0.480871818320 -1.116089239975
0.481024234111 -1.108315508216
0.481176649901 -1.107806316597
0.481329065691 -1.101404188298
0.481481481481 -1.086750813945
0.481633897272 -1.102931271096
0.481786313062 -1.110626857502
0.481938728852 -1.112486659561
0.482091144643 -1.121106906362
0.482243560433 -1.124773982080
0.482395976223 -1.124696336542
0.482548392013 -1.129281686227
0.482700807804 -1.130050007267
0.482853223594 -1.127902368558
0.483005639384 -1.135721516226
0.483158055175 -1.139202594206
0.483310470965 -1.140699357126
0.483462886755 -1.143477825297
0.483615302545 -1.145209541309
0.483767718336 -1.146005815353
0.483920134126 -1.147937708422
0.484072549916 -1.148297723598
0.484224965706 -1.145851255797
0.484377381497 -1.150134197889
0.484529797287 -1.152209398825
0.484682213077 -1.152074937821
0.484834628868 -1.154270748082
0.484987044658 -1.154552869638
0.485139460448 -1.152873738709
0.485291876238 -1.154002235789
0.485444292029 -1.153047633694
0.485596707819 -1.149684578641
0.485749123609 -1.155660643330
0.485901539399 -1.158607782449
0.486053955190 -1.159718768750
0.486206370980 -1.162314319920
0.486358786770 -1.163506281884
0.486511202561 -1.163775735268
0.486663618351 -1.164979562498
0.486816034141 -1.165340519047
0.486968449931 -1.165125451411
0.487120865722 -1.166787170394
0.487273281512 -1.167597549702
0.487425697302 -1.168034693257
0.487578113093 -1.168713906985
0.487730528883 -1.169205673490
0.487882944673 -1.169519016631
0.488035360463 -1.170063012955
0.488187776254 -1.170270186167
0.488340192044 -1.169769285811
0.488492607834 -1.170864982248
0.488645023624 -1.171454169331
0.488797439415 -1.171384314400
0.488949855205 -1.172024777686
0.489102270995 -1.171988281357
0.489254686786 -1.171017581832
0.489407102576 -1.171107059447
0.489559518366 -1.170045944109
0.489711934156 -1.167230109563
0.489864349947 -1.170120499586
0.490016765737 -1.171456941585
0.490169181527 -1.171572763373
0.490321597317 -1.173169829728
0.490474013108 -1.173665700430
0.490626428898 -1.173194951481
0.490778844688 -1.173863251403
0.490931260479 -1.173481523663
0.491083676269 -1.172159326022
0.491236092059 -1.173785291466
0.491388507849 -1.174151641225
0.491540923640 -1.173872327534
0.491693339430 -1.174043817903
0.491845755220 -1.173858437432
0.491998171011 -1.173312984227
0.492150586801 -1.173241198100
0.492303002591 -1.172517015189
0.492455418381 -1.170458324575
0.492607834172 -1.171603858799
0.492760249962 -1.171803526298
0.492912665752 -1.170892307263
0.493065081542 -1.171330964830
0.493217497333 -1.170735135730
0.493369913123 -1.168895732365
0.493522328913 -1.168864697710
0.493674744704 -1.167424745445
0.493827160494 -1.164097629653
0.493979576284 -1.167946563763
0.494131992074 -1.169743086090
0.494284407865 -1.170175465107
0.494436823655 -1.172060560892
0.494589239445 -1.172811846164
0.494741655235 -1.172737937757
0.494894071026 -1.173629603307
0.495046486816 -1.173702219589
0.495198902606 -1.173173906776
0.495351318397 -1.174643639870
0.495503734187 -1.175211631587
0.495656149977 -1.175372250996
0.495808565767 -1.175769336287
0.495960981558 -1.175952807977
0.496113397348 -1.175951671303
0.496265813138 -1.176157557576
0.496418228929 -1.176066382070
0.496570644719 -1.175461839050
0.496723060509 -1.176082529249
0.496875476299 -1.176295081291
0.497027892090 -1.176109281439
0.497180307880 -1.176338327279
0.497332723670 -1.176227174715
0.497485139460 -1.175772621542
0.497637555251 -1.175813869600
0.497789971041 -1.175491475819
0.497942386831 -1.174749938480
0.498094802622 -1.175643295508
0.498247218412 -1.176010051069
0.498399634202 -1.176058969180
0.498552049992 -1.176373891444
0.498704465783 -1.176447275663
0.498856881573 -1.176361698385
0.499009297363 -1.176448284942
0.499161713153 -1.176388717452
0.499314128944 -1.176227748591
0.499466544734 -1.176418092038
0.499618960524 -1.176458974424
0.499771376315 -1.176435861065
0.499923792105 -1.176465567967
0.500076207895 -1.176465567967
0.500228623685 -1.176435861065
0.500381039476 -1.176458974424
0.500533455266 -1.176418092038
0.500685871056 -1.176227748591
0.500838286847 -1.176388717452
0.500990702637 -1.176448284942
0.501143118427 -1.176361698385
0.501295534217 -1.176447275663
0.501447950008 -1.176373891444
0.501600365798 -1.176058969180
0.501752781588 -1.176010051069
0.501905197378 -1.175643295508
0.502057613169 -1.174749938480
0.502210028959 -1.175491475819
0.502362444749 -1.175813869600
0.502514860540 -1.175772621542
0.502667276330 -1.176227174715
0.502819692120 -1.176338327279
0.502972107910 -1.176109281439
0.503124523701 -1.176295081291
0.503276939491 -1.176082529249
0.503429355281 -1.175461839050
0.503581771071 -1.176066382070
0.503734186862 -1.176157557576
0.503886602652 -1.175951671303
0.504039018442 -1.175952807977
0.504191434233 -1.175769336287
0.504343850023 -1.175372250996
0.504496265813 -1.175211631587
0.504648681603 -1.174643639870
0.504801097394 -1.173173906776
0.504953513184 -1.173702219589
0.505105928974 -1.173629603307
0.505258344765 -1.172737937757
0.505410760555 -1.172811846164
0.505563176345 -1.172060560892
0.505715592135 -1.170175465107
0.505868007926 -1.169743086090
0.506020423716 -1.167946563763
0.506172839506 -1.164097629653
0.506325255296 -1.167424745445
0.506477671087 -1.168864697710
0.506630086877 -1.168895732365
0.506782502667 -1.170735135730
0.506934918458 -1.171330964830
0.507087334248 -1.170892307263
0.507239750038 -1.171803526298
0.507392165828 -1.171603858799
0.507544581619 -1.170458324575
0.507696997409 -1.172517015189
0.507849413199 -1.173241198100
0.508001828989 -1.173312984227
0.508154244780 -1.173858437432
0.508306660570 -1.174043817903
0.508459076360 -1.173872327534
0.508611492151 -1.174151641225
0.508763907941 -1.173785291466
0.508916323731 -1.172159326022
0.509068739521 -1.173481523663
0.509221155312 -1.173863251403
0.509373571102 -1.173194951481
0.509525986892 -1.173665700430
0.509678402683 -1.173169829728
0.509830818473 -1.171572763373
0.509983234263 -1.171456941585
0.510135650053 -1.170120499586
0.510288065844 -1.167230109563
0.510440481634 -1.170045944109
0.510592897424 -1.171107059447
0.510745313214 -1.171017581832
0.510897729005 -1.171988281357
0.511050144795 -1.172024777686
0.511202560585 -1.171384314400
0.511354976376 -1.171454169331
0.511507392166 -1.170864982248
0.511659807956 -1.169769285811
0.511812223746 -1.170270186167
0.511964639537 -1.170063012955
0.512117055327 -1.169519016631
0.512269471117 -1.169205673490
0.512421886907 -1.168713906985
0.512574302698 -1.168034693257
0.512726718488 -1.167597549702
0.512879134278 -1.166787170394
0.513031550069 -1.165125451411
0.513183965859 -1.165340519047
0.513336381649 -1.164979562498
0.513488797439 -1.163775735268
0.513641213230 -1.163506281884
0.513793629020 -1.162314319920
0.513946044810 -1.159718768750
0.514098460601 -1.158607782449
0.514250876391 -1.155660643330
0.514403292181 -1.149684578641
0.514555707971 -1.153047633694
0.514708123762 -1.154002235789
0.514860539552 -1.152873738709
0.515012955342 -1.154552869638
0.515165371132 -1.154270748082
0.515317786923 -1.152074937821
0.515470202713 -1.152209398825
0.515622618503 -1.150134197889
0.515775034294 -1.145851255797
0.515927450084 -1.148297723598
0.516079865874 -1.147937708422
0.516232281664 -1.146005815353
0.516384697455 -1.145209541309
0.516537113245 -1.143477825297
0.516689529035 -1.140699357126
0.516841944825 -1.139202594206
0.516994360616 -1.135721516226
0.517146776406 -1.127902368558
0.517299192196 -1.130050007267
0.517451607987 -1.129281686227
0.517604023777 -1.124696336542
0.517756439567 -1.124773982080
0.517908855357 -1.121106906362
0.518061271148 -1.112486659561
0.518213686938 -1.110626857502
0.518366102728 -1.102931271096
0.518518518519 -1.086750813945
0.518670934309 -1.101404188298
0.518823350099 -1.107806316597
0.518975765889 -1.108315508216
0.519128181680 -1.116089239975
0.519280597470 -1.118766505816
0.519433013260 -1.117420129706
0.519585429050 -1.121286071414
0.519737844841 -1.120946323103
0.519890260631 -1.117232978334
0.520042676421 -1.125175674839
0.520195092212 -1.128202447865
0.520347508002 -1.128931036019
0.520499923792 -1.131292240463
0.520652339582 -1.132432543012
0.520804755373 -1.132431584950
0.520957171163 -1.133928056867
0.521109586953 -1.133412527469
0.521262002743 -1.129122968626
0.521414418534 -1.133913257253
0.521566834324 -1.135812543321
0.521719250114 -1.134671225459
0.521871665905 -1.136856878044
0.522024081695 -1.136339846909
0.522176497485 -1.132914979236
0.522328913275 -1.133629007268
0.522481329066 -1.131194401579
0.522633744856 -1.124950420113
0.522786160646 -1.133298667943
0.522938576437 -1.137069236203
0.523090992227 -1.137981314667
0.523243408017 -1.141404887235
0.523395823807 -1.142589191320
0.523548239598 -1.142247665733
0.523700655388 -1.143538165942
0.523853071178 -1.143395795331
0.524005486968 -1.142230304776
0.524157902759 -1.144468871180
0.524310318549 -1.145216473469
0.524462734339 -1.145300651475
0.524615150130 -1.145865821209
0.524767565920 -1.146100016291
0.524919981710 -1.146004791517
0.525072397500 -1.146383566441
0.525224813291 -1.146104064310
0.525377229081 -1.144368750724
0.525529644871 -1.145942146003
0.525682060661 -1.146500665677
0.525834476452 -1.145666836466
0.525986892242 -1.146380013062
0.526139308032 -1.145622070944
0.526291723823 -1.142744795410
0.526444139613 -1.142227118016
0.526596555403 -1.139031553092
0.526748971193 -1.131613306475
0.526901386984 -1.137664868817
0.527053802774 -1.140133118966
0.527206218564 -1.139678507566
0.527358634355 -1.142931034828
0.527511050145 -1.143497273061
0.527663465935 -1.141605571898
0.527815881725 -1.142646381496
0.527968297516 -1.140950926902
0.528120713306 -1.136697259265
0.528273129096 -1.140360207250
0.528425544886 -1.140663870854
0.528577960677 -1.139183433204
0.528730376467 -1.138952883730
0.528882792257 -1.137703790403
0.529035208048 -1.135385708851
0.529187623838 -1.134415547460
0.529340039628 -1.131483318986
0.529492455418 -1.124447757949
0.529644871209 -1.127068143194
0.529797286999 -1.126833251637
0.529949702789 -1.123112434443
0.530102118579 -1.123610272538
0.530254534370 -1.120799096149
0.530406950160 -1.113872663139
0.530559365950 -1.112765974009
0.530711781741 -1.106936091692
0.530864197531 -1.094594702919
0.531016613321 -1.106552097131
0.531169029111 -1.111698443965
0.531321444902 -1.112198628779
0.531473860692 -1.117874600090
0.531626276482 -1.119627377671
0.531778692273 -1.118438852968
0.531931108063 -1.120774228280
0.532083523853 -1.120135519917
0.532235939643 -1.117241039557
0.532388355434 -1.121858564200
0.532540771224 -1.123132391045
0.532693187014 -1.122865377274
0.532845602804 -1.123523030916
0.532998018595 -1.123357567031
0.533150434385 -1.122458934836
0.533302850175 -1.122380651025
0.533455265966 -1.121099109623
0.533607681756 -1.117692628976
0.533760097546 -1.119297346015
0.533912513336 -1.119231348852
0.534064929127 -1.117488891825
0.534217344917 -1.117482312405
0.534369760707 -1.116019451941
0.534522176497 -1.113048492934
0.534674592288 -1.112192377060
0.534827008078 -1.109725189578
0.534979423868 -1.105361810893
0.535131839659 -1.108236846025
0.535284255449 -1.108787486392
0.535436671239 -1.107905511286
0.535589087029 -1.108226901921
0.535741502820 -1.107440985135
0.535893918610 -1.105906314028
0.536046334400 -1.105153413984
0.536198750191 -1.103702196642
0.536351165981 -1.101750524923
0.536503581771 -1.101445229116
0.536655997561 -1.100418018565
0.536808413352 -1.099067418496
0.536960829142 -1.097954396924
0.537113244932 -1.096680757836
0.537265660722 -1.095243954085
0.537418076513 -1.094048666108
0.537570492303 -1.092519789372
0.537722908093 -1.090226416402
0.537875323884 -1.089665971427
0.538027739674 -1.088585662420
0.538180155464 -1.086751837205
0.538332571254 -1.085771247172
0.538484987045 -1.083966478465
0.538637402835 -1.080904461621
0.538789818625 -1.079180593983
0.538942234415 -1.075797756018
0.539094650206 -1.069656785593
0.539247065996 -1.071966843282
0.539399481786 -1.072101442209
0.539551897577 -1.070328739485
0.539704313367 -1.071141480307
0.539856729157 -1.070145529997
0.540009144947 -1.067342410645
0.540161560738 -1.066713097712
0.540313976528 -1.063961622024
0.540466392318 -1.059021757633
0.540618808109 -1.060580124697
0.540771223899 -1.059398667214
0.540923639689 -1.056618083210
0.541076055479 -1.054929856794
0.541228471270 -1.052239777858
0.541380887060 -1.048388591961
0.541533302850 -1.045792577567
0.541685718640 -1.040992409237
0.541838134431 -1.031320326309
0.541990550221 -1.032397343596
0.542142966011 -1.030229686559
0.542295381802 -1.023635055886
0.542447797592 -1.022242739397
0.542600213382 -1.016390132284
0.542752629172 -1.004410324711
0.542905044963 -1.000271241876
0.543057460753 -0.988767578391
0.543209876543 -0.966193807540
0.543362292333 -0.982345564153
0.543514708124 -0.988307361039
0.543667123914 -0.986670621445
0.543819539704 -0.994768785185
0.543971955495 -0.996163183204
0.544124371285 -0.991995304866
0.544276787075 -0.995077269657
0.544429202865 -0.992196482253
0.544581618656 -0.984260045235
0.544734034446 -0.993464766481
0.544886450236 -0.995519767715
0.545038866027 -0.994091358568
0.545191281817 -0.995183036274
0.545343697607 -0.994357996802
0.545496113397 -0.991644732781
0.545648529188 -0.991321972190
0.545800944978 -0.987595974361
0.545953360768 -0.977263191785
0.546105776558 -0.982441844425
0.546258192349 -0.982673951422
0.546410608139 -0.977425858627
0.546563023929 -0.978132442084
0.546715439720 -0.973820124341
0.546867855510 -0.963836813028
0.547020271300 -0.961553810125
0.547172687090 -0.953011270271
0.547325102881 -0.936561671352
0.547477518671 -0.949371230559
0.547629934461 -0.953166521289
0.547782350251 -0.951102190473
0.547934766042 -0.954416099378
0.548087181832 -0.953004423564
0.548239597622 -0.948209665442
0.548392013413 -0.947007100547
0.548544429203 -0.942536227034
0.548696844993 -0.935592617671
0.548849260783 -0.936600696256
0.549001676574 -0.934122562596
0.549154092364 -0.930020984774
0.549306508154 -0.927087321269
0.549458923945 -0.923319643770
0.549611339735 -0.918686086036
0.549763755525 -0.915269011650
0.549916171315 -0.910101810784
0.550068587106 -0.900925749019
0.550221002896 -0.900767505827
0.550373418686 -0.897897321700
0.550525834476 -0.891096513129
0.550678250267 -0.888753896808
0.550830666057 -0.882143609360
0.550983081847 -0.869094392934
0.551135497638 -0.863047953079
0.551287913428 -0.848635238383
0.551440329218 -0.820525549350
0.551592745008 -0.835231658970
0.551745160799 -0.838901950799
0.551897576589 -0.833169042552
0.552049992379 -0.840102299902
0.552202408169 -0.838238967891
0.552354823960 -0.827927547005
0.552507239750 -0.828029828224
0.552659655540 -0.818455864032
0.552812071331 -0.799370539000
0.552964487121 -0.809734211055
0.553116902911 -0.807892257512
0.553269318701 -0.799346083512
0.553421734492 -0.795770559822
0.553574150282 -0.788289379559
0.553726566072 -0.776499365002
0.553878981863 -0.770253185532
0.554031397653 -0.755822341755
0.554183813443 -0.723576932633
0.554336229233 -0.732874000059
0.554488645024 -0.730131150561
0.554641060814 -0.711880315665
0.554793476604 -0.712791460711
0.554945892394 -0.698627386680
0.555098308185 -0.664810743435
0.555250723975 -0.658372475260
0.555403139765 -0.628933848294
0.555555555556 -0.566478335072
0.555707971346 -0.625496779168
0.555860387136 -0.651750349329
0.556012802926 -0.654943093407
0.556165218717 -0.686058310457
0.556317634507 -0.697368733027
0.556470050297 -0.693306332754
0.556622466087 -0.708999943658
0.556774881878 -0.708770919313
0.556927297668 -0.696013903760
0.557079713458 -0.726620149494
0.557232129249 -0.738795087092
0.557384545039 -0.742453198099
0.557536960829 -0.752037769117
0.557689376619 -0.757132438692
0.557841792410 -0.758107035463
0.557994208200 -0.764447553330
0.558146623990 -0.763619091983
0.558299039781 -0.749555974985
0.558451455571 -0.767469578928
0.558603871361 -0.775147660218
0.558756287151 -0.772268787015
0.558908702942 -0.780879725658
0.559061118732 -0.780208309048
0.559213534522 -0.769739590241
0.559365950312 -0.773370704218
0.559518366103 -0.766472627433
0.559670781893 -0.747057882136
0.559823197683 -0.776071400622
0.559975613474 -0.789746736847
0.560128029264 -0.793978567447
0.560280445054 -0.806317183065
0.560432860844 -0.811340186208
0.560585276635 -0.811467925438
0.560737692425 -0.816807682998
0.560890108215 -0.817604918840
0.561042524005 -0.815231586193
0.561194939796 -0.823506762996
0.561347355586 -0.827110424669
0.561499771376 -0.828672321248
0.561652187167 -0.831718070045
0.561804602957 -0.833762050655
0.561957018747 -0.834829027092
0.562109434537 -0.837336098277
0.562261850328 -0.837898493282
0.562414266118 -0.834207943049
0.562566681908 -0.840281257566
0.562719097699 -0.843365440340
0.562871513489 -0.842432079348
0.563023929279 -0.845982758076
0.563176345069 -0.845339802770
0.563328760860 -0.838757283095
0.563481176650 -0.838926203834
0.563633592440 -0.831669892008
0.563786008230 -0.812865567203
0.563938424021 -0.831386758605
0.564090839811 -0.839912664709
0.564243255601 -0.840437448620
0.564395671392 -0.850976470386
0.564548087182 -0.854227192878
0.564700502972 -0.850945519376
0.564852918762 -0.855481510860
0.565005334553 -0.852828235923
0.565157750343 -0.843597741362
0.565310166133 -0.854979388214
0.565462581923 -0.857626928761
0.565614997714 -0.855732546630
0.565767413504 -0.857063831764
0.565919829294 -0.855856887989
0.566072245085 -0.852038984119
0.566224660875 -0.851650397945
0.566377076665 -0.846480421647
0.566529492455 -0.831401076402
0.566681908246 -0.839984081553
0.566834324036 -0.841610591755
0.566986739826 -0.834918126376
0.567139155617 -0.838372363331
0.567291571407 -0.834015604787
0.567443987197 -0.820125330406
0.567596402987 -0.819994203924
0.567748818778 -0.809003096829
0.567901234568 -0.783284573497
0.568053650358 -0.813252304829
0.568206066148 -0.827448166034
0.568358481939 -0.831058392203
0.568510897729 -0.846180821768
0.568663313519 -0.852448627262
0.568815729310 -0.852203828215
0.568968145100 -0.859678442515
0.569120560890 -0.860642759491
0.569272976680 -0.856778277285
0.569425392471 -0.869029877482
0.569577808261 -0.874055142319
0.569730224051 -0.875798798331
0.569882639841 -0.879479020735
0.570035055632 -0.881429950393
0.570187471422 -0.881873108610
0.570339887212 -0.884015440124
0.570492303003 -0.883713986183
0.570644718793 -0.879164056719
0.570797134583 -0.884729790528
0.570949550373 -0.886925372990
0.571101966164 -0.885811062461
0.571254381954 -0.888136321693
0.571406797744 -0.887624111867
0.571559213535 -0.884235231242
0.571711629325 -0.884970159518
0.571864045115 -0.882655807258
0.572016460905 -0.876819752840
0.572168876696 -0.884655494918
0.572321292486 -0.888077097572
0.572473708276 -0.888825815043
0.572626124066 -0.891791678062
0.572778539857 -0.892720307364
0.572930955647 -0.892303094415
0.573083371437 -0.893314185151
0.573235787228 -0.893086567395
0.573388203018 -0.891996503970
0.573540618808 -0.893829735933
0.573693034598 -0.894396532263
0.573845450389 -0.894413051039
0.573997866179 -0.894853804571
0.574150281969 -0.895030490268
0.574302697759 -0.894944074295
0.574455113550 -0.895279399401
0.574607529340 -0.895068096662
0.574759945130 -0.893608647169
0.574912360921 -0.895030210214
0.575064776711 -0.895595949731
0.575217192501 -0.894945826690
0.575369608291 -0.895687443197
0.575522024082 -0.895114603079
0.575674439872 -0.892570155069
0.575826855662 -0.892175507928
0.575979271453 -0.889208277143
0.576131687243 -0.882023233475
0.576284103033 -0.887939850524
0.576436518823 -0.890458418992
0.576588934614 -0.890058771366
0.576741350404 -0.893556913528
0.576893766194 -0.894310619539
0.577046181984 -0.892381981270
0.577198597775 -0.893680909281
0.577351013565 -0.891868249698
0.577503429355 -0.886916639632
0.577655845146 -0.891380185848
0.577808260936 -0.891870874761
0.577960676726 -0.890091116624
0.578113092516 -0.889873346184
0.578265508307 -0.888261206971
0.578417924097 -0.885064831868
0.578570339887 -0.883639535087
0.578722755677 -0.879227634696
0.578875171468 -0.868284601334
0.579027587258 -0.871943865631
0.579180003048 -0.871219005318
0.579332418839 -0.864642540066
0.579484834629 -0.864993734959
0.579637250419 -0.859520459795
0.579789666209 -0.846196404280
0.579942082000 -0.843135673107
0.580094497790 -0.830729523496
0.580246913580 -0.804501614489
0.580399329371 -0.827278108874
0.580551745161 -0.837010800054
0.580704160951 -0.837194121215
0.580856576741 -0.849313357147
0.581008992532 -0.853076123983
0.581161408322 -0.850048536729
0.581313824112 -0.855752731171
0.581466239902 -0.854260258351
0.581618655693 -0.846804415102
0.581771071483 -0.859548164847
0.581923487273 -0.863765406711
0.582075903064 -0.863881090617
0.582228318854 -0.866867881574
0.582380734644 -0.867612989888
0.582533150434 -0.866198298836
0.582685566225 -0.867465378645
0.582837982015 -0.864911427019
0.582990397805 -0.855088077963
0.583142813595 -0.862378346707
0.583295229386 -0.864163435636
0.583447645176 -0.859991465827
0.583600060966 -0.862233920922
0.583752476757 -0.859090770146
0.583904892547 -0.849996709382
0.584057308337 -0.849071752900
0.584209724127 -0.841641578898
0.584362139918 -0.826157585451
0.584514555708 -0.840791674999
0.584666971498 -0.846036202251
0.584819387289 -0.845278076124
0.584971803079 -0.849878048611
0.585124218869 -0.849697565918
0.585276634659 -0.846165150676
0.585429050450 -0.846165679945
0.585581466240 -0.842972448217
0.585733882030 -0.837422688727
0.585886297820 -0.839514221754
0.586038713611 -0.838244659649
0.586191129401 -0.835439821420
0.586343545191 -0.833736465506
0.586495960982 -0.831257143883
0.586648376772 -0.827989948141
0.586800792562 -0.825849574097
0.586953208352 -0.822128195961
0.587105624143 -0.814835472000
0.587258039933 -0.815649701018
0.587410455723 -0.814023311573
0.587562871513 -0.808943064818
0.587715287304 -0.807785475052
0.587867703094 -0.802927774922
0.588020118884 -0.792594183245
0.588172534675 -0.788337661515
0.588324950465 -0.777053905072
0.588477366255 -0.754441034356
0.588629782045 -0.767711076565
0.588782197836 -0.771646490464
0.588934613626 -0.767793771051
0.589087029416 -0.774248759661
0.589239445207 -0.773481997128
0.589391860997 -0.765935410389
0.589544276787 -0.766730670984
0.589696692577 -0.759857166137
0.589849108368 -0.745617809569
0.590001524158 -0.754397484723
0.590153939948 -0.753612534739
0.590306355738 -0.747680773533
0.590458771529 -0.745568935354
0.590611187319 -0.740512615354
0.590763603109 -0.732277223235
0.590916018900 -0.728235707765
0.591068434690 -0.718197614242
0.591220850480 -0.695269862239
0.591373266270 -0.702741064688
0.591525682061 -0.701406283749
0.591678097851 -0.688987527252
0.591830513641 -0.690286426474
0.591982929431 -0.680931104279
0.592135345222 -0.657966215755
0.592287761012 -0.654262754896
0.592440176802 -0.634768519528
0.592592592593 -0.593002408510
0.592745008383 -0.634069469137
0.592897424173 -0.652470641536
0.593049839963 -0.655176675959
0.593202255754 -0.676293951886
0.593354671544 -0.684041973173
0.593507087334 -0.681604087211
0.593659503125 -0.691957196637
0.593811918915 -0.691878817799
0.593964334705 -0.683762156771
0.594116750495 -0.703200185344
0.594269166286 -0.710718849046
0.594421582076 -0.712766292653
0.594573997866 -0.718415437995
0.594726413656 -0.721175527482
0.594878829447 -0.721333667758
0.595031245237 -0.724701607525
0.595183661027 -0.723657492530
0.595336076818 -0.714665215350
0.595488492608 -0.724751842121
0.595640908398 -0.728614250458
0.595793324188 -0.726193688844
0.595945739979 -0.730445697758
0.596098155769 -0.729231646923
0.596250571559 -0.722368705561
0.596402987349 -0.723588615927
0.596555403140 -0.718788954427
0.596707818930 -0.706975145336
0.596860234720 -0.722310185623
0.597012650511 -0.728889983971
0.597165066301 -0.730136159741
0.597317482091 -0.735756544095
0.597469897881 -0.737282405406
0.597622313672 -0.736101009139
0.597774729462 -0.737686711268
0.597927145252 -0.736787254300
0.598079561043 -0.734176999533
0.598231976833 -0.737158949780
0.598384392623 -0.737617815307
0.598536808413 -0.736967401884
0.598689224204 -0.737048556636
0.598841639994 -0.736572499123
0.598994055784 -0.735562192956
0.599146471574 -0.735252387150
0.599298887365 -0.733925492600
0.599451303155 -0.730444111485
0.599603718945 -0.731823287706
0.599756134736 -0.731667018349
0.599908550526 -0.729496415909
0.600060966316 -0.729504705686
0.600213382106 -0.727434476260
0.600365797897 -0.722476654302
0.600518213687 -0.720782876245
0.600670629477 -0.715518617883
0.600823045267 -0.704780765224
0.600975461058 -0.711781906623
0.601127876848 -0.713968057442
0.601280292638 -0.712349338876
0.601432708429 -0.715376949503
0.601585124219 -0.714961471830
0.601737540009 -0.711503768159
0.601889955799 -0.711634379357
0.602042371590 -0.708447646771
0.602194787380 -0.702269359852
0.602347203170 -0.705442836935
0.602499618961 -0.704622599217
0.602652034751 -0.701743059447
0.602804450541 -0.700299266973
0.602956866331 -0.697710754713
0.603109282122 -0.693960083906
0.603261697912 -0.691724337493
0.603414113702 -0.687380175655
0.603566529492 -0.678709787296
0.603718945283 -0.680388761264
0.603871361073 -0.679009988459
0.604023776863 -0.674018447060
0.604176192654 -0.673411021653
0.604328608444 -0.669429152061
0.604481024234 -0.661369285540
0.604633440024 -0.659210360720
0.604785855815 -0.652422247058
0.604938271605 -0.639405548262
0.605090687395 -0.649996819056
0.605243103185 -0.653855695162
0.605395518976 -0.653221239676
0.605547934766 -0.657403737789
0.605700350556 -0.657841941544
0.605852766347 -0.655541913393
0.606005182137 -0.656455410152
0.606157597927 -0.654643022708
0.606310013717 -0.650819694491
0.606462429508 -0.653679250726
0.606614845298 -0.653527766510
0.606767261088 -0.652011071641
0.606919676879 -0.651289414198
0.607072092669 -0.649849260204
0.607224508459 -0.647784995019
0.607376924249 -0.646418267627
0.607529340040 -0.644044673429
0.607681755830 -0.639925458172
0.607834171620 -0.639961139151
0.607986587410 -0.638611513252
0.608139003201 -0.635903496714
0.608291418991 -0.634607263442
0.608443834781 -0.632147550349
0.608596250572 -0.628508220835
0.608748666362 -0.626561996146
0.608901082152 -0.623364820429
0.609053497942 -0.618720489258
0.609205913733 -0.619696960747
0.609358329523 -0.618863453461
0.609510745313 -0.616933320162
0.609663161103 -0.615921068309
0.609815576894 -0.614072896954
0.609967992684 -0.611671780774
0.610120408474 -0.609865202007
0.610272824265 -0.607548916459
0.610425240055 -0.604876768835
0.610577655845 -0.603425238683
0.610730071635 -0.601451489074
0.610882487426 -0.599252195586
0.611034903216 -0.597235181817
0.611187319006 -0.595112117551
0.611339734797 -0.592882658252
0.611492150587 -0.590836156150
0.611644566377 -0.588562761173
0.611796982167 -0.585761066977
0.611949397958 -0.584193081258
0.612101813748 -0.582266712528
0.612254229538 -0.579822862748
0.612406645328 -0.577984621597
0.612559061119 -0.575582763366
0.612711476909 -0.572323232942
0.612863892699 -0.570002245316
0.613016308490 -0.566551494077
0.613168724280 -0.561226464043
0.613321140070 -0.561704438073
0.613473555860 -0.560694451916
0.613625971651 -0.558389962505
0.613778387441 -0.557850509557
0.613930803231 -0.556087264380
0.614083219021 -0.553108452571
0.614235634812 -0.551608931580
0.614388050602 -0.548684342663
0.614540466392 -0.544296204088
0.614692882183 -0.544291649751
0.614845297973 -0.542448756915
0.614997713763 -0.539539237935
0.615150129553 -0.537370426176
0.615302545344 -0.534537023544
0.615454961134 -0.530933381349
0.615607376924 -0.528177216920
0.615759792715 -0.523952482923
0.615912208505 -0.516475407981
0.616064624295 -0.516192965962
0.616217040085 -0.513744381191
0.616369455876 -0.508338410430
0.616521871666 -0.506414765898
0.616674287456 -0.501508858032
0.616826703246 -0.492499948183
0.616979119037 -0.488738042445
0.617131534827 -0.480036761249
0.617283950617 -0.463896404661
0.617436366408 -0.473740193764
0.617588782198 -0.476755158256
0.617741197988 -0.474665612495
0.617893613778 -0.479136514500
0.618046029569 -0.479099481017
0.618198445359 -0.475307880324
0.618350861149 -0.476418031421
0.618503276939 -0.473493926843
0.618655692730 -0.467130949336
0.618808108520 -0.472416414242
0.618960524310 -0.472852642386
0.619112940101 -0.470916705463
0.619265355891 -0.470704899284
0.619417771681 -0.469183345223
0.619570187471 -0.466362629327
0.619722603262 -0.465183774100
0.619875019052 -0.461653187959
0.620027434842 -0.453532046076
0.620179850633 -0.456154451764
0.620332266423 -0.455350559528
0.620484682213 -0.450719023583
0.620637098003 -0.450240940152
0.620789513794 -0.446238451879
0.620941929584 -0.438219398171
0.621094345374 -0.435603340981
0.621246761164 -0.428534848290
0.621399176955 -0.415796874541
0.621551592745 -0.423879347194
0.621704008535 -0.425561087705
0.621856424326 -0.423045647250
0.622008840116 -0.424399952474
0.622161255906 -0.422346496989
0.622313671696 -0.417824058274
0.622466087487 -0.415894859866
0.622618503277 -0.411562404911
0.622770919067 -0.405383721626
0.622923334857 -0.405031693650
0.623075750648 -0.402098093062
0.623228166438 -0.397937832393
0.623380582228 -0.394620969437
0.623532998019 -0.390655674650
0.623685413809 -0.386009470764
0.623837829599 -0.382248491589
0.623990245389 -0.377129977781
0.624142661180 -0.368912827541
0.624295076970 -0.367537534581
0.624447492760 -0.364066410556
0.624599908551 -0.357529406680
0.624752324341 -0.354398577316
0.624904740131 -0.347913799358
0.625057155921 -0.336327862717
0.625209571712 -0.330149998093
0.625361987502 -0.317301799917
0.625514403292 -0.293454862693
0.625666819082 -0.303559182887
0.625819234873 -0.304910768830
0.625971650663 -0.298700308384
0.626124066453 -0.302686462372
0.626276482244 -0.299556431341
0.626428898034 -0.289491441653
0.626581313824 -0.287883842867
0.626733729614 -0.278273996405
0.626886145405 -0.260679961600
0.627038561195 -0.267463565189
0.627190976985 -0.264089312080
0.627343392775 -0.255036707234
0.627495808566 -0.250100316306
0.627648224356 -0.241792523751
0.627800640146 -0.229717131020
0.627953055937 -0.222282761866
0.628105471727 -0.207703567301
0.628257887517 -0.177508831141
0.628410303307 -0.183254506301
0.628562719098 -0.178499511218
0.628715134888 -0.160021483500
0.628867550678 -0.158335584609
0.629019966469 -0.143200645950
0.629172382259 -0.110304314604
0.629324798049 -0.101714304499
0.629477213839 -0.072214690120
0.629629629630 -0.012357441711
0.629782045420 -0.062996791111
0.629934461210 -0.084044430836
0.630086877000 -0.083995961563
0.630239292791 -0.109906564644
0.630391708581 -0.117587614028
0.630544124371 -0.110907601984
0.630696540162 -0.122821206146
0.630848955952 -0.119740998092
0.631001371742 -0.104664279026
0.631153787532 -0.131062348969
0.631306203323 -0.139955310542
0.631458619113 -0.140679090555
0.631611034903 -0.147195748661
0.631763450693 -0.149378417199
0.631915866484 -0.147520341298
0.632068282274 -0.150966027248
0.632220698064 -0.147298646495
0.632373113855 -0.130316445886
0.632525529645 -0.145398501216
0.632677945435 -0.150267645548
0.632830361225 -0.144425937331
0.632982777016 -0.150301296883
0.633135192806 -0.146671897581
0.633287608596 -0.132845635129
0.633440024387 -0.133565470392
0.633592440177 -0.123256998489
0.633744855967 -0.099641707126
0.633897271757 -0.127095482439
0.634049687548 -0.138508699022
0.634202103338 -0.139929150877
0.634354519128 -0.150103008502
0.634506934918 -0.152463244977
0.634659350709 -0.149516046839
0.634811766499 -0.152248083173
0.634964182289 -0.150006079454
0.635116598080 -0.144226861692
0.635269013870 -0.150249094815
0.635421429660 -0.151105698439
0.635573845450 -0.149672674399
0.635726261241 -0.149906177405
0.635878677031 -0.149002463708
0.636031092821 -0.146970945789
0.636183508611 -0.146577612008
0.636335924402 -0.143928935641
0.636488340192 -0.136298178859
0.636640755982 -0.140022872332
0.636793171773 -0.140270663062
0.636945587563 -0.135764776447
0.637098003353 -0.136553183570
0.637250419143 -0.132330176571
0.637402834934 -0.120908658880
0.637555250724 -0.117541670072
0.637707666514 -0.105096742067
0.637860082305 -0.078372069288
0.638012498095 -0.097330643081
0.638164913885 -0.104127008349
0.638317329675 -0.101039563930
0.638469745466 -0.110467175403
0.638622161256 -0.110826953787
0.638774577046 -0.102923677486
0.638926992836 -0.104896097208
0.639079408627 -0.097690354070
0.639231824417 -0.081941036293
0.639384240207 -0.092719282141
0.639536655998 -0.092252355951
0.639689071788 -0.085841350044
0.639841487578 -0.083616415897
0.639993903368 -0.078015620799
0.640146319159 -0.068886161824
0.640298734949 -0.064258332708
0.640451150739 -0.053152519246
0.640603566529 -0.028517570822
0.640755982320 -0.035840276626
0.640908398110 -0.033734428994
0.641060813900 -0.020166187525
0.641213229691 -0.020510273489
0.641365645481 -0.009999982748
0.641518061271 0.013957098186
0.641670477061 0.018793764610
0.641822892852 0.039038612731
0.641975308642 0.080453134290
0.642127724432 0.042599155968
0.642280140223 0.027002616924
0.642432556013 0.026531741377
0.642584971803 0.009278746381
0.642737387593 0.004769954972
0.642889803384 0.009772464480
0.643042219174 0.003384318877
0.643194634964 0.006588744240
0.643347050754 0.017029692478
0.643499466545 0.003313596736
0.643651882335 0.000352226982
0.643804298125 0.002324218448
0.643956713916 0.001328851905
0.644109129706 0.002955072112
0.644261545496 0.006903425006
0.644413961286 0.008223889783
0.644566377077 0.013351384250
0.644718792867 0.025186706512
0.644871208657 0.021125315188
0.645023624447 0.022345536555
0.645176040238 0.028838636183
0.645328456028 0.029839787359
0.645480871818 0.035404677123
0.645633287609 0.045672187888
0.645785703399 0.049275971063
0.645938119189 0.057894256008
0.646090534979 0.072390212862
0.646242950770 0.064285367518
0.646395366560 0.063426790441
0.646547782350 0.067008957109
0.646700198141 0.066842463945
0.646852613931 0.070092505985
0.647005029721 0.075634012561
0.647157445511 0.078738479787
0.647309861302 0.083971302316
0.647462277092 0.090713369042
0.647614692882 0.092376741986
0.647767108672 0.096233908055
0.647919524463 0.101055851694
0.648071940253 0.105127234010
0.648224356043 0.109663517289
0.648376771834 0.114669713820
0.648529187624 0.118916295292
0.648681603414 0.124147437905
0.648834019204 0.131658950285
0.648986434995 0.133909117954
0.649138850785 0.137705756820
0.649291266575 0.143741846201
0.649443682365 0.147187942811
0.649596098156 0.153077512432
0.649748513946 0.162689984069
0.649900929736 0.168267441589
0.650053345527 0.178749681778
0.650205761317 0.197372646651
0.650358177107 0.190866052098
0.650510592897 0.190809560832
0.650663008688 0.196374480830
0.650815424478 0.194288402337
0.650967840268 0.197519753012
0.651120256059 0.206033285352
0.651272671849 0.208134151092
0.651425087639 0.216421933676
0.651577503429 0.231053722174
0.651729919220 0.226688936971
0.651882335010 0.230295392025
0.652034750800 0.238516557805
0.652187166590 0.243531062310
0.652339582381 0.251410073766
0.652491998171 0.262595806824
0.652644413961 0.270112613749
0.652796829752 0.283920627913
0.652949245542 0.311631381193
0.653101661332 0.308460443616
0.653254077122 0.314556488459
0.653406492913 0.333233699038
0.653558908703 0.337026086780
0.653711324493 0.353452505836
0.653863740283 0.387158928873
0.654016156074 0.398548517386
0.654168571864 0.430659075714
0.654320987654 0.493798721358
0.654473403445 0.447843117926
0.654625819235 0.430637854064
0.654778235025 0.434755509564
0.654930650815 0.411652955550
0.655083066606 0.407316913847
0.655235482396 0.418457316944
0.655387898186 0.409413762943
0.655540313977 0.416911815656
0.655692729767 0.438341677388
0.655845145557 0.412381024847
0.655997561347 0.406197584474
0.656149977138 0.409596305369
0.656302392928 0.406058118538
0.656454808718 0.407765009934
0.656607224508 0.414606420585
0.656759640299 0.414892512112
0.656912056089 0.424416470425
0.657064471879 0.451811893606
0.657216887670 0.437081802845
0.657369303460 0.435763835699
0.657521719250 0.449212360747
0.657674135040 0.446569554976
0.657826550831 0.457397949478
0.657978966621 0.483359050851
0.658131382411 0.488609986943
0.658283798201 0.510522505861
0.658436213992 0.553375961382
0.658588629782 0.518309178388
0.658741045572 0.507270676649
0.658893461363 0.511763171736
0.659045877153 0.502026171207
0.659198292943 0.504761726649
0.659350708733 0.516361565757
0.659503124524 0.518476147445
0.659655540314 0.529118976842
0.659807956104 0.546157482080
0.659960371895 0.542388600564
0.660112787685 0.547684354393
0.660265203475 0.557153390499
0.660417619265 0.563542450511
0.660570035056 0.572042433263
0.660722450846 0.582721524481
0.660874866636 0.590209672483
0.661027282426 0.602140571367
0.661179698217 0.624268898280
0.661332114007 0.623242955866
0.661484529797 0.629119287548
0.661636945588 0.644952873363
0.661789361378 0.649384012332
0.661941777168 0.664588398844
0.662094192958 0.695982343400
0.662246608749 0.709562473398
0.662399024539 0.744116871650
0.662551440329 0.812890165510
0.662703856119 0.774084516436
0.662856271910 0.763017026612
0.663008687700 0.775432855002
0.663161103490 0.756255671062
0.663313519281 0.758987871403
0.663465935071 0.782620771099
0.663618350861 0.780387914806
0.663770766651 0.802014086328
0.663923182442 0.846934422115
0.664075598232 0.819321642094
0.664228014022 0.821718830776
0.664380429813 0.840476699312
0.664532845603 0.847008005790
0.664685261393 0.862997152883
0.664837677183 0.889359574677
0.664990092974 0.902153159150
0.665142508764 0.934656816132
0.665294924554 1.009965615045
0.665447340344 0.984939009084
0.665599756135 0.988915806891
0.665752171925 1.030009929514
0.665904587715 1.025093481863
0.666057003506 1.056134820946
0.666209419296 1.133783728897
0.666361835086 1.146056572116
0.666514250876 1.212740794451
0.666666666667 1.357142857143
0.666819082457 1.214399504178
0.666971498247 1.149373990050
0.667123914037 1.138759851995
0.667276329828 1.062769644644
0.667428745618 1.033387000076
0.667581161408 1.039962134636
0.667733577199 1.000526689796
0.667885992989 0.998208559122
0.668038408779 1.024893820048
0.668190824569 0.951243662408
0.668343240360 0.920398631488
0.668495656150 0.909263656343
0.668648071940 0.884559825623
0.668800487731 0.870229249828
0.668952903521 0.865356493354
0.669105319311 0.848257152003
0.669257735101 0.847518466168
0.669410150892 0.876789723176
0.669562566682 0.833527836996
0.669714982472 0.813560086179
0.669867398262 0.817451332755
0.670019814053 0.795476791399
0.670172229843 0.794402915933
0.670324645633 0.815238389763
0.670477061424 0.804480814758
0.670629477214 0.817206519939
0.670781893004 0.857670344823
0.670934308794 0.790555185706
0.671086724585 0.757658879607
0.671239140375 0.745736797652
0.671391556165 0.716000855510
0.671543971955 0.702454424262
0.671696387746 0.699681191884
0.671848803536 0.685505462469
0.672001219326 0.681286935475
0.672153635117 0.683970629344
0.672306050907 0.663499999135
0.672458466697 0.653226740679
0.672610882487 0.647396175314
0.672763298278 0.638374607418
0.672915714068 0.631532087156
0.673068129858 0.626800427279
0.673220545649 0.618988727434
0.673372961439 0.615350244474
0.673525377229 0.620776329943
0.673677793019 0.605394960226
0.673830208810 0.596409196397
0.673982624600 0.595951608804
0.674135040390 0.586008690799
0.674287456180 0.584929981947
0.674439871971 0.596323753033
0.674592287761 0.593487950954
0.674744703551 0.606183066630
0.674897119342 0.642906382972
0.675049535132 0.601709378689
0.675201950922 0.581453227382
0.675354366712 0.577858573754
0.675506782503 0.553553668178
0.675659198293 0.544381381289
0.675811614083 0.548680204967
0.675964029873 0.536887606606
0.676116445664 0.539861407696
0.676268861454 0.556247238142
0.676421277244 0.530507458867
0.676573693035 0.522639047165
0.676726108825 0.524008403432
0.676878524615 0.518822340243
0.677030940405 0.518770694458
0.677183356196 0.523964023529
0.677335771986 0.522220339988
0.677488187776 0.530058711309
0.677640603567 0.557674186875
0.677793019357 0.537899038728
0.677945435147 0.532055588641
0.678097850937 0.542753632793
0.678250266728 0.533267605855
0.678402682518 0.539257908206
0.678555098308 0.564014605841
0.678707514098 0.561550975417
0.678859929889 0.580410144294
0.679012345679 0.628019531163
0.679164761469 0.566533545862
0.679317177260 0.536076523265
0.679469593050 0.526340344355
0.679622008840 0.494287203277
0.679774424630 0.479513937020
0.679926840421 0.477374571400
0.680079256211 0.460350250751
0.680231672001 0.455906962130
0.680384087791 0.460730520704
0.680536503582 0.434672251681
0.680688919372 0.422516583520
0.680841335162 0.416651982826
0.680993750953 0.407118314714
0.681146166743 0.400891225403
0.681298582533 0.397528498727
0.681450998323 0.390958964945
0.681603414114 0.389003994543
0.681755829904 0.395020115538
0.681908245694 0.382039512458
0.682060661485 0.375402763403
0.682213077275 0.374952777789
0.682365493065 0.368089970657
0.682517908855 0.366509188759
0.682670324646 0.370245678086
0.682822740436 0.366331009462
0.682975156226 0.368037591130
0.683127572016 0.376194113601
0.683279987807 0.359220912648
0.683432403597 0.350388270866
0.683584819387 0.346460244731
0.683737235178 0.338497035940
0.683889650968 0.334256559117
0.684042066758 0.332459383743
0.684194482548 0.328072042524
0.684346898339 0.325923977234
0.684499314129 0.325322207042
0.684651729919 0.319458914530
0.684804145709 0.315875812664
0.684956561500 0.313277091306
0.685108977290 0.309918572744
0.685261393080 0.307029783780
0.685413808871 0.304605710612
0.685566224661 0.301430889445
0.685718640451 0.299220657660
0.685871056241 0.299204029303
0.686023472032 0.294108515955
0.686175887822 0.290522054085
0.686328303612 0.289063753292
0.686480719403 0.285168217410
0.686633135193 0.283563948817
0.686785550983 0.285376016672
0.686937966773 0.283439224429
0.687090382564 0.285942974156
0.687242798354 0.295692788866
0.687395214144 0.282841596587
0.687547629934 0.275867869915
0.687700045725 0.273908437205
0.687852461515 0.265285067588
0.688004877305 0.261364108146
0.688157293096 0.262006674961
0.688309708886 0.257157079484
0.688462124676 0.257580146921
0.688614540466 0.263284610195
0.688766956257 0.253092141522
0.688919372047 0.249607280775
0.689071787837 0.249929228345
0.689224203627 0.247623064917
0.689376619418 0.247638809790
0.689529035208 0.250275915520
0.689681450998 0.249945435843
0.689833866789 0.254548088483
0.689986282579 0.269905236702
0.690138698369 0.261105109027
0.690291114159 0.259541270809
0.690443529950 0.267569768633
0.690595945740 0.264207374919
0.690748361530 0.270356044191
0.690900777321 0.289248677614
0.691053193111 0.291358950648
0.691205608901 0.308594644737
0.691358024691 0.348087534157
0.691510440482 0.308311678248
0.691662856272 0.289705248824
0.691815272062 0.286506752643
0.691967687852 0.264187591995
0.692120103643 0.255314970081
0.692272519433 0.257296471910
0.692424935223 0.245365391844
0.692577351014 0.244896449650
0.692729766804 0.253855803428
0.692882182594 0.230857244011
0.693034598384 0.221387559089
0.693187014175 0.218395596545
0.693339429965 0.210901740674
0.693491845755 0.206936283713
0.693644261545 0.206346421235
0.693796677336 0.201570219029
0.693949093126 0.202737827075
0.694101508916 0.215150336192
0.694253924707 0.201035009220
0.694406340497 0.195462982925
0.694558756287 0.199068844028
0.694711172077 0.192798732149
0.694863587868 0.194791396497
0.695016003658 0.205851613981
0.695168419448 0.204396494121
0.695320835239 0.212824900998
0.695473251029 0.233415231955
0.695625666819 0.208322030399
0.695778082609 0.197508286178
0.695930498400 0.195772192219
0.696082914190 0.185981278948
0.696235329980 0.183388584443
0.696387745770 0.185807010640
0.696540161561 0.182930848183
0.696692577351 0.184808066661
0.696844993141 0.190161889977
0.696997408932 0.184159963640
0.697149824722 0.183139816826
0.697302240512 0.184374710212
0.697454656302 0.183971115580
0.697607072093 0.184695019798
0.697759487883 0.186555833855
0.697911903673 0.186749812509
0.698064319463 0.189233108977
0.698216735254 0.196881723602
0.698369151044 0.192728574511
0.698521566834 0.192112325137
0.698673982625 0.196469800002
0.698826398415 0.195147723089
0.698978814205 0.199132761993
0.699131229995 0.210931101761
0.699283645786 0.213975713982
0.699436061576 0.227012767666
0.699588477366 0.256090055325
0.699740893157 0.234097950064
0.699893308947 0.225412336531
0.700045724737 0.227754700942
0.700198140527 0.215550636931
0.700350556318 0.213543103872
0.700502972108 0.221039995984
0.700655387898 0.216819485156
0.700807803688 0.223309490219
0.700960219479 0.240012068135
0.701112635269 0.224650050482
0.701265051059 0.222602511568
0.701417466850 0.227667696756
0.701569882640 0.227428776004
0.701722298430 0.231230254120
0.701874714220 0.239365374747
0.702027130011 0.241707268740
0.702179545801 0.252217994268
0.702331961591 0.280233476657
0.702484377381 0.266773817045
0.702636793172 0.265310313969
0.702789208962 0.278840267152
0.702941624752 0.273776246689
0.703094040543 0.283072928731
0.703246456333 0.310598804067
0.703398872123 0.312165245163
0.703551287913 0.334827431891
0.703703703704 0.387080963447
0.703856119494 0.328837530866
0.704008535284 0.300951364508
0.704160951075 0.293974433137
0.704313366865 0.262690809758
0.704465782655 0.249168206820
0.704618198445 0.249094269927
0.704770614236 0.232227829004
0.704923030026 0.229084044034
0.705075445816 0.236440551151
0.705227861606 0.207856267311
0.705380277397 0.194887143954
0.705532693187 0.189062463419
0.705685108977 0.178596375241
0.705837524768 0.171897501699
0.705989940558 0.168569642766
0.706142356348 0.161125181423
0.706294772138 0.159358681851
0.706447187929 0.167749647534
0.706599603719 0.151762581909
0.706752019509 0.143759310238
0.706904435299 0.143757890380
0.707056851090 0.135298682284
0.707209266880 0.133774034037
0.707361682670 0.139365170528
0.707514098461 0.134759290833
0.707666514251 0.137715054302
0.707818930041 0.149423147327
0.707971345831 0.127179576769
0.708123761622 0.115934337621
0.708276177412 0.111359022919
0.708428593202 0.101375225624
0.708581008993 0.096492174965
0.708733424783 0.094962659386
0.708885840573 0.090026554311
0.709038256363 0.088155912637
0.709190672154 0.088380684107
0.709343087944 0.081763178912
0.709495503734 0.078243889294
0.709647919524 0.076081711989
0.709800335315 0.073033886187
0.709952751105 0.070666544230
0.710105166895 0.068947207387
0.710257582686 0.066384044648
0.710409998476 0.065047112341
0.710562414266 0.066291321534
0.710714830056 0.061708442843
0.710867245847 0.058971358441
0.711019661637 0.058637095084
0.711172077427 0.055709154455
0.711324493217 0.055249758628
0.711476909008 0.058197683619
0.711629324798 0.057275421581
0.711781740588 0.060549897697
0.711934156379 0.070224661681
0.712086572169 0.059078533529
0.712238987959 0.053601439243
0.712391403749 0.052576331805
0.712543819540 0.046147777737
0.712696235330 0.043735337534
0.712848651120 0.044846849144
0.713001066911 0.041804453753
0.713153482701 0.042589246128
0.713305898491 0.046799879026
0.713458314281 0.040266505494
0.713610730072 0.038323227392
0.713763145862 0.038731218433
0.713915561652 0.037496885582
0.714067977442 0.037561249886
0.714220393233 0.038934895938
0.714372809023 0.038583943657
0.714525224813 0.040604687402
0.714677640604 0.047474197414
0.714830056394 0.042694793066
0.714982472184 0.041353788247
0.715134887974 0.044046564251
0.715287303765 0.041837112161
0.715439719555 0.043381749527
0.715592135345 0.049433843177
0.715744551135 0.048925008407
0.715896966926 0.053520201784
0.716049382716 0.064943736218
0.716201798506 0.050382639959
0.716354214297 0.043260132642
0.716506630087 0.041076512883
0.716659045877 0.033645399668
0.716811461667 0.030316797641
0.716963877458 0.029969966709
0.717116293248 0.026140315862
0.717268709038 0.025267555873
0.717421124829 0.026560442060
0.717573540619 0.020658197302
0.717725956409 0.018007794023
0.717878372199 0.016825459403
0.718030787990 0.014795144663
0.718183203780 0.013534565691
0.718335619570 0.012938072353
0.718488035360 0.011600365114
0.718640451151 0.011328775897
0.718792866941 0.012895015616
0.718945282731 0.010077160094
0.719097698522 0.008722341785
0.719250114312 0.008792077520
0.719402530102 0.007382007114
0.719554945892 0.007186986579
0.719707361683 0.008215240073
0.719859777473 0.007477937468
0.720012193263 0.008034617042
0.720164609053 0.010078734291
0.720317024844 0.006319323530
0.720469440634 0.004433666180
0.720621856424 0.003677245625
0.720774272215 0.001981754016
0.720926688005 0.001143404914
0.721079103795 0.000868141770
0.721231519585 -0.000013262559
0.721383935376 -0.000377719825
0.721536351166 -0.000384329503
0.721688766956 -0.001625184508
0.721841182747 -0.002338278580
0.721993598537 -0.002825019491
0.722146014327 -0.003495258745
0.722298430117 -0.004059645541
0.722450845908 -0.004518525845
0.722603261698 -0.005160231303
0.722755677488 -0.005576939744
0.722908093278 -0.005471977018
0.723060509069 -0.006588181482
0.723212924859 -0.007349075014
0.723365340649 -0.007600814337
0.723517756440 -0.008447645070
0.723670172230 -0.008742086402
0.723822588020 -0.008201165078
0.723975003810 -0.008578683472
0.724127419601 -0.007860135550
0.724279835391 -0.005332169972
0.724432251181 -0.008425569596
0.724584666971 -0.010072377731
0.724737082762 -0.010468800223
0.724889498552 -0.012558894350
0.725041914342 -0.013469940283
0.725194330133 -0.013218076044
0.725346745923 -0.014378566140
0.725499161713 -0.014181238086
0.725651577503 -0.012599177059
0.725803993294 -0.015172587593
0.725956409084 -0.016000953811
0.726108824874 -0.015823031382
0.726261240665 -0.016343226324
0.726413656455 -0.016239891066
0.726566072245 -0.015418641665
0.726718488035 -0.015393013512
0.726870903826 -0.014002759945
0.727023319616 -0.009602052577
0.727175735406 -0.011884817725
0.727328151196 -0.012157231579
0.727480566987 -0.009704352120
0.727632982777 -0.010465589872
0.727785398567 -0.008489189431
0.727937814358 -0.002769089755
0.728090230148 -0.001866540212
0.728242645938 0.003528742980
0.728395061728 0.015655821507
0.728547477519 0.004174329683
0.728699893309 -0.001079179176
0.728852309099 -0.001704102768
0.729004724889 -0.008230573045
0.729157140680 -0.010679652782
0.729309556470 -0.009754896129
0.729461972260 -0.013214864668
0.729614388051 -0.013062675218
0.729766803841 -0.009853351004
0.729919219631 -0.016994002529
0.730071635421 -0.019809042349
0.730224051212 -0.020516282962
0.730376467002 -0.022739065587
0.730528882792 -0.023800308686
0.730681298583 -0.023717452421
0.730833714373 -0.025070965274
0.730986130163 -0.024365799295
0.731138545953 -0.019667543135
0.731290961744 -0.024321676997
0.731443377534 -0.025984883941
0.731595793324 -0.024331375914
0.731748209114 -0.026266812966
0.731900624905 -0.025160655627
0.732053040695 -0.020612042988
0.732205456485 -0.020710393940
0.732357872276 -0.017004511297
0.732510288066 -0.008484275260
0.732662703856 -0.017703671859
0.732815119646 -0.021450114129
0.732967535437 -0.021626717459
0.733119951227 -0.025068007442
0.733272367017 -0.025622349038
0.733424782807 -0.024098816967
0.733577198598 -0.024754824037
0.733729614388 -0.023397146337
0.733882030178 -0.020504672761
0.734034445969 -0.022473407611
0.734186861759 -0.022288308374
0.734339277549 -0.021086774256
0.734491693339 -0.020586395748
0.734644109130 -0.019552425223
0.734796524920 -0.017961900453
0.734948940710 -0.017103603260
0.735101356501 -0.015136687908
0.735253772291 -0.010647350006
0.735406188081 -0.011750880671
0.735558603871 -0.011144278472
0.735711019662 -0.008053183494
0.735863435452 -0.007729854608
0.736015851242 -0.004699937223
0.736168267032 0.002423832751
0.736320682823 0.005172722304
0.736473098613 0.013254561223
0.736625514403 0.030090967489
0.736777930194 0.019777848408
0.736930345984 0.016478199575
0.737082761774 0.019197443888
0.737235177564 0.013833156379
0.737387593355 0.014117077927
0.737540009145 0.019866376380
0.737692424935 0.018942420090
0.737844840725 0.024300748161
0.737997256516 0.035882607706
0.738149672306 0.028384874968
0.738302088096 0.028834614711
0.738454503887 0.033695718145
0.738606919677 0.035346329645
0.738759335467 0.039598196545
0.738911751257 0.046738424122
0.739064167048 0.050276253417
0.739216582838 0.059284604893
0.739368998628 0.080211621961
0.739521414419 0.073583248783
0.739673830209 0.074992455784
0.739826245999 0.086832447676
0.739978661789 0.085880739442
0.740131077580 0.095114232355
0.740283493370 0.117716272446
0.740435909160 0.121906362208
0.740588324950 0.141790879759
0.740740740741 0.184340573992
0.740893156531 0.144056383674
0.741045572321 0.126043354741
0.741197988112 0.123820384694
0.741350403902 0.102335270001
0.741502819692 0.094459003298
0.741655235482 0.097236238316
0.741807651273 0.086295096566
0.741960067063 0.086437207967
0.742112482853 0.095384578995
0.742264898643 0.073932270459
0.742417314434 0.065368893935
0.742569730224 0.062801367644
0.742722146014 0.056039235532
0.742874561805 0.052455445018
0.743026977595 0.051815404450
0.743179393385 0.047354707633
0.743331809175 0.048040087465
0.743484224966 0.058289356516
0.743636640756 0.045518856576
0.743789056546 0.040113469743
0.743941472337 0.042376108388
0.744093888127 0.036296158393
0.744246303917 0.036995289951
0.744398719707 0.044915428655
0.744551135498 0.042527113995
0.744703551288 0.047926185964
0.744855967078 0.062659138217
0.745008382868 0.041508428177
0.745160798659 0.031686081702
0.745313214449 0.028890217890
0.745465630239 0.020016530743
0.745618046030 0.016617980417
0.745770461820 0.016918784388
0.745922877610 0.013296173967
0.746075293400 0.013126662117
0.746227709191 0.015397008654
0.746380124981 0.009559640800
0.746532540771 0.007292856026
0.746684956561 0.006606311262
0.746837372352 0.004792179388
0.746989788142 0.003765154887
0.747142203932 0.003513328017
0.747294619723 0.002159249423
0.747447035513 0.002339676212
0.747599451303 0.005880426065
0.747751867093 0.001779110002
0.747904282884 0.000033546974
0.748056698674 0.001480968889
0.748209114464 -0.000605331089
0.748361530255 0.000659522775
0.748513946045 0.006704051785
0.748666361835 0.007389700822
0.748818777625 0.014077220557
0.748971193416 0.030153518582
0.749123609206 0.016110948285
0.749276024996 0.010121410782
0.749428440786 0.010636302827
0.749580856577 0.002981301299
0.749733272367 0.001276419147
0.749885688157 0.004956350935
0.750038103948 0.002221064570
0.750190519738 0.005442042377
0.750342935528 0.014167404115
0.750495351318 0.005778350854
0.750647767109 0.004657896508
0.750800182899 0.007357673767
0.750952598689 0.007374879021
0.751105014480 0.009551081185
0.751257430270 0.013968162223
0.751409846060 0.015513331128
0.751562261850 0.021159251599
0.751714677641 0.035330872249
0.751867093431 0.029302090893
0.752019509221 0.029235869647
0.752171925011 0.036365504033
0.752324340802 0.034762543788
0.752476756592 0.039949123390
0.752629172382 0.053491356540
0.752781588173 0.055096858066
0.752934003963 0.066250911453
0.753086419753 0.090447948585
0.753238835543 0.065639761560
0.753391251334 0.054652511867
0.753543667124 0.053009857243
0.753696082914 0.041103053610
0.753848498704 0.037046204361
0.754000914495 0.038812997903
0.754153330285 0.033651302734
0.754305746075 0.034340382643
0.754458161866 0.039412756002
0.754610577656 0.029881999247
0.754762993446 0.026881541714
0.754915409236 0.026866852746
0.755067825027 0.025080249119
0.755220240817 0.024877043749
0.755372656607 0.026067368230
0.755525072398 0.025694864799
0.755677488188 0.027591966912
0.755829903978 0.033461083534
0.755982319768 0.029914199789
0.756134735559 0.029505421156
0.756287151349 0.032207383456
0.756439567139 0.031680931529
0.756591982929 0.033835974650
0.756744398720 0.038734603404
0.756896814510 0.039734590568
0.757049230300 0.043651940741
0.757201646091 0.050966485125
0.757354061881 0.045178513143
0.757506477671 0.043607497111
0.757658893461 0.044608206510
0.757811309252 0.043458255549
0.757963725042 0.044279051709
0.758116140832 0.046413442445
0.758268556622 0.047155230306
0.758420972413 0.049112016121
0.758573388203 0.051923759588
0.758725803993 0.051853623361
0.758878219784 0.053030765461
0.759030635574 0.054753665705
0.759183051364 0.056053953896
0.759335467154 0.057616471512
0.759487882945 0.059442183447
0.759640298735 0.060842785839
0.759792714525 0.062792789729
0.759945130316 0.066008351927
0.760097546106 0.066299740146
0.760249961896 0.067452694173
0.760402377686 0.069843475569
0.760554793477 0.070805070888
0.760707209267 0.073111624804
0.760859625057 0.077454527517
0.761012040847 0.079579398500
0.761164456638 0.084376267224
0.761316872428 0.093586386665
0.761469288218 0.089123819647
0.761621704009 0.088182063560
0.761774119799 0.090288695525
0.761926535589 0.088270624848
0.762078951379 0.089128329970
0.762231367170 0.092822607895
0.762383782960 0.093076418548
0.762536198750 0.096639223426
0.762688614540 0.103571279632
0.762841030331 0.100386771292
0.762993446121 0.101449835950
0.763145861911 0.104955782287
0.763298277702 0.106761650300
0.763450693492 0.110074383477
0.763603109282 0.115115501875
0.763755525072 0.118219145107
0.763907940863 0.124603487142
0.764060356653 0.138213253271
0.764212772443 0.135706024485
0.764365188234 0.138026681122
0.764517604024 0.146856720081
0.764670019814 0.147966429450
0.764822435604 0.155587825872
0.764974851395 0.172062927637
0.765127267185 0.177024906037
0.765279682975 0.192571598265
0.765432098765 0.223889238172
0.765584514556 0.199519699730
0.765736930346 0.189876652603
0.765889346136 0.191092659930
0.766041761927 0.178548591963
0.766194177717 0.175537111205
0.766346593507 0.180335696083
0.766499009297 0.174986647531
0.766651425088 0.177955642233
0.766803840878 0.187880198324
0.766956256668 0.174141469232
0.767108672458 0.170311173066
0.767261088249 0.171261329778
0.767413504039 0.168781230319
0.767565919829 0.168911151253
0.767718335620 0.171578360167
0.767870751410 0.171018959664
0.768023167200 0.175000538461
0.768175582990 0.187715278962
0.768327998781 0.179816932226
0.768480414571 0.178494858070
0.768632830361 0.184361102068
0.768785246152 0.182408731593
0.768937661942 0.186987806408
0.769090077732 0.198854228573
0.769242493522 0.200705459743
0.769394909313 0.210556858748
0.769547325103 0.230402587478
0.769699740893 0.212921843213
0.769852156683 0.206988153926
0.770004572474 0.208478737989
0.770156988264 0.203216921212
0.770309404054 0.203893707166
0.770461819845 0.208763164305
0.770614235635 0.209147617668
0.770766651425 0.213548649529
0.770919067215 0.220937846660
0.771071483006 0.218562211360
0.771223898796 0.220438552411
0.771376314586 0.224258599550
0.771528730376 0.226637580647
0.771681146167 0.229992593417
0.771833561957 0.234348400672
0.771985977747 0.237219380806
0.772138393538 0.242131149931
0.772290809328 0.251713456883
0.772443225118 0.250646275883
0.772595640908 0.252748683672
0.772748056699 0.259392632283
0.772900472489 0.260823580469
0.773052888279 0.267148809282
0.773205304070 0.280788666088
0.773357719860 0.286320752199
0.773510135650 0.301295357068
0.773662551440 0.331607156137
0.773814967231 0.313489702173
0.773967383021 0.307887926281
0.774119798811 0.312814349522
0.774272214601 0.303639947162
0.774424630392 0.304261852996
0.774577046182 0.314165118891
0.774729461972 0.312577576566
0.774881877763 0.321545991175
0.775034293553 0.340748929693
0.775186709343 0.327974147345
0.775339125133 0.328433019541
0.775491540924 0.336059868663
0.775643956714 0.338319793222
0.775796372504 0.344698785940
0.775948788294 0.355566674276
0.776101204085 0.360507095601
0.776253619875 0.373963335339
0.776406035665 0.405849873862
0.776558451456 0.394372140572
0.776710867246 0.395421386790
0.776863283036 0.412392255386
0.777015698826 0.409606098761
0.777168114617 0.422191749766
0.777320530407 0.454581178868
0.777472946197 0.459047117447
0.777625361988 0.486572863390
0.777777777778 0.546862463381
0.777930193568 0.485677085002
0.778082609358 0.457507570664
0.778235025149 0.452337391735
0.778387440939 0.419787813193
0.778539856729 0.406889778160
0.778692272519 0.409065935337
0.778844688310 0.392079084544
0.778997104100 0.390599189964
0.779149519890 0.401158181965
0.779301935681 0.370173665915
0.779454351471 0.357002682553
0.779606767261 0.352015329684
0.779759183051 0.341483106760
0.779911598842 0.335258682010
0.780064014632 0.332938876557
0.780216430422 0.325647382370
0.780368846212 0.325059069064
0.780521262003 0.336675340629
0.780673677793 0.318841573232
0.780826093583 0.310518123654
0.780978509374 0.311869875316
0.781130925164 0.302806879559
0.781283340954 0.302190926216
0.781435756744 0.310370514630
0.781588172535 0.305882888699
0.781740588325 0.310797412956
0.781893004115 0.326746703974
0.782045419906 0.299879144167
0.782197835696 0.286707505388
0.782350251486 0.281901087002
0.782502667276 0.270090836460
0.782655083067 0.264718458175
0.782807498857 0.263612693160
0.782959914647 0.258047676904
0.783112330437 0.256412224968
0.783264746228 0.257487652710
0.783417162018 0.249544199491
0.783569577808 0.245608543653
0.783721993599 0.243421949646
0.783874409389 0.240017806515
0.784026825179 0.237478476715
0.784179240969 0.235772092879
0.784331656760 0.232896725569
0.784484072550 0.231643732140
0.784636488340 0.233875879553
0.784788904130 0.228155266491
0.784941319921 0.224906315630
0.785093735711 0.224924598619
0.785246151501 0.221349612491
0.785398567292 0.221156631664
0.785550983082 0.225688157432
0.785703398872 0.224840364237
0.785855814662 0.229851112229
0.786008230453 0.243875047227
0.786160646243 0.228638741513
0.786313062033 0.221308411165
0.786465477824 0.220236532959
0.786617893614 0.211463260421
0.786770309404 0.208359894423
0.786922725194 0.210274341485
0.787075140985 0.206233023048
0.787227556775 0.207670814048
0.787379972565 0.214054059233
0.787532388355 0.204924776637
0.787684804146 0.202401185119
0.787837219936 0.203279736069
0.787989635726 0.201766687716
0.788142051517 0.202140766939
0.788294467307 0.204430465266
0.788446883097 0.204198977570
0.788599298887 0.207449799984
0.788751714678 0.217849241044
0.788904130468 0.211106421378
0.789056546258 0.209418147770
0.789208962048 0.213691521707
0.789361377839 0.210713946772
0.789513793629 0.213297541358
0.789666209419 0.222583793741
0.789818625210 0.222134033775
0.789971041000 0.229281700186
0.790123456790 0.246618215133
0.790275872580 0.225228090339
0.790428288371 0.214906959549
0.790580704161 0.211949294959
0.790733119951 0.201149790102
0.790885535742 0.196476369091
0.791037951532 0.196262121009
0.791190367322 0.190844439968
0.791342783112 0.189852612708
0.791495198903 0.192104338840
0.791647614693 0.183605842746
0.791800030483 0.179978138163
0.791952446273 0.178553463353
0.792104862064 0.175872491806
0.792257277854 0.174351500910
0.792409693644 0.173831235152
0.792562109435 0.172217483353
0.792714525225 0.172201728553
0.792866941015 0.174924667708
0.793019356805 0.171148243748
0.793171772596 0.169559075764
0.793324188386 0.170090936742
0.793476604176 0.168447856443
0.793629019966 0.168610809265
0.793781435757 0.170581316234
0.793933851547 0.169965241611
0.794086267337 0.171255329532
0.794238683128 0.174719736048
0.794391098918 0.169731973224
0.794543514708 0.167501200579
0.794695930498 0.166928254919
0.794848346289 0.165016015659
0.795000762079 0.164359879086
0.795153177869 0.164526774685
0.795305593660 0.163839287545
0.795458009450 0.163904168008
0.795610425240 0.164487762845
0.795762841030 0.163337278982
0.795915256821 0.162950139598
0.796067672611 0.162895436171
0.796220088401 0.162598063122
0.796372504191 0.162462699846
0.796524919982 0.162486798148
0.796677335772 0.162272160973
0.796829751562 0.162379755296
0.796982167353 0.163208105302
0.797134583143 0.162388919294
0.797286998933 0.162069026523
0.797439414723 0.162446288873
0.797591830514 0.162040616945
0.797744246304 0.162382535090
0.797896662094 0.163830595370
0.798049077884 0.164074123593
0.798201493675 0.165749099940
0.798353909465 0.169747302672
0.798506325255 0.166505922175
0.798658741046 0.165159562443
0.798811156836 0.165423102851
0.798963572626 0.163570627632
0.799115988416 0.163225077436
0.799268404207 0.164334633739
0.799420819997 0.163707136867
0.799573235787 0.164754923268
0.799725651578 0.167472246259
0.799878067368 0.165177192931
0.800030483158 0.165005899197
0.800182898948 0.166036682382
0.800335314739 0.166245935497
0.800487730529 0.167187174218
0.800640146319 0.168950346748
0.800792562109 0.169787667132
0.800944977900 0.172164642388
0.801097393690 0.177884128685
0.801249809480 0.176090422213
0.801402225271 0.176551298959
0.801554641061 0.179985069595
0.801707056851 0.179893749424
0.801859472641 0.182742539738
0.802011888432 0.189513330979
0.802164304222 0.191107141914
0.802316720012 0.197345920057
0.802469135802 0.210394549766
0.802621551593 0.199143199677
0.802773967383 0.194402158230
0.802926383173 0.194383111158
0.803078798964 0.188543120396
0.803231214754 0.186817185450
0.803383630544 0.188399063186
0.803536046334 0.185761082838
0.803688462125 0.186607824338
0.803840877915 0.190308637860
0.803993293705 0.184352299330
0.804145709496 0.182498086601
0.804298125286 0.182604733205
0.804450541076 0.181362250911
0.804602956866 0.181187547118
0.804755372657 0.182030176470
0.804907788447 0.181621705952
0.805060204237 0.182996124012
0.805212620027 0.187728612795
0.805365035818 0.184543271316
0.805517451608 0.183914927262
0.805669867398 0.186021630802
0.805822283189 0.185194606006
0.805974698979 0.186824302054
0.806127114769 0.191139067604
0.806279530559 0.191745473993
0.806431946350 0.195273520455
0.806584362140 0.202383656664
0.806736777930 0.196022760497
0.806889193720 0.193883321637
0.807041609511 0.194420544952
0.807194025301 0.192596943804
0.807346441091 0.192891448783
0.807498856882 0.194655844221
0.807651272672 0.194872004635
0.807803688462 0.196479283753
0.807956104252 0.199100207332
0.808108520043 0.198411189943
0.808260935833 0.199176750945
0.808413351623 0.200599354981
0.808565767414 0.201546724340
0.808718183204 0.202822277620
0.808870598994 0.204427568661
0.809023014784 0.205550630130
0.809175430575 0.207335877085
0.809327846365 0.210610848408
0.809480262155 0.210480522072
0.809632677945 0.211372074031
0.809785093736 0.213695254214
0.809937509526 0.214385165057
0.810089925316 0.216599661083
0.810242341107 0.221052180157
0.810394756897 0.222991958749
0.810547172687 0.227788979817
0.810699588477 0.237162432193
0.810852004268 0.231942406071
0.811004420058 0.230530505584
0.811156835848 0.232265987739
0.811309251638 0.229861322174
0.811461667429 0.230363240195
0.811614083219 0.233566588050
0.811766499009 0.233441710638
0.811918914800 0.236356181405
0.812071330590 0.242160398048
0.812223746380 0.238883509609
0.812376162170 0.239379392073
0.812528577961 0.241886016384
0.812680993751 0.242893950320
0.812833409541 0.245041883548
0.812985825332 0.248409456425
0.813138241122 0.250143149846
0.813290656912 0.254173764048
0.813443072702 0.263119036720
0.813595488493 0.260407002189
0.813747904283 0.261067297268
0.813900320073 0.265932014601
0.814052735863 0.265583145435
0.814205151654 0.269256648624
0.814357567444 0.278025347222
0.814509983234 0.279528234259
0.814662399025 0.286922785642
0.814814814815 0.302567309836
0.814967230605 0.287376728374
0.815119646395 0.280669742597
0.815272062186 0.279797265199
0.815424477976 0.272163066188
0.815576893766 0.269480760484
0.815729309556 0.270541897355
0.815881725347 0.266938759422
0.816034141137 0.267151369651
0.816186556927 0.270278658248
0.816338972718 0.263437878187
0.816491388508 0.260933884636
0.816643804298 0.260412922071
0.816796220088 0.258608969287
0.816948635879 0.257850482799
0.817101051669 0.258026151525
0.817253467459 0.257064913578
0.817405883250 0.257674264988
0.817558299040 0.261088809949
0.817710714830 0.257772654705
0.817863130620 0.256662949415
0.818015546411 0.257761613981
0.818167962201 0.256528714312
0.818320377991 0.257208209494
0.818472793781 0.259847662427
0.818625209572 0.259678191735
0.818777625362 0.261590523723
0.818930041152 0.265910011295
0.819082456943 0.260889080875
0.819234872733 0.258895776899
0.819387288523 0.258737325739
0.819539704313 0.257093008836
0.819692120104 0.256850979391
0.819844535894 0.257530155907
0.819996951684 0.257273655090
0.820149367474 0.257858720596
0.820301783265 0.259018505063
0.820454199055 0.258300196818
0.820606614845 0.258431921292
0.820759030636 0.258935573699
0.820911446426 0.259195847251
0.821063862216 0.259642258479
0.821216278006 0.260265782667
0.821368693797 0.260657342406
0.821521109587 0.261384413136
0.821673525377 0.262818244455
0.821825941168 0.262654165144
0.821978356958 0.262995280500
0.822130772748 0.263994122327
0.822283188538 0.264281329542
0.822435604329 0.265244179127
0.822588020119 0.267139913812
0.822740435909 0.267974152415
0.822892851699 0.269957664181
0.823045267490 0.273694574519
0.823197683280 0.271723938806
0.823350099070 0.271305928793
0.823502514861 0.272107215824
0.823654930651 0.271425934281
0.823807346441 0.271844523542
0.823959762231 0.273228406768
0.824112178022 0.273471914599
0.824264593812 0.274764122734
0.824417009602 0.276995472573
0.824569425392 0.276277330298
0.824721841183 0.276817473847
0.824874256973 0.278001950154
0.825026672763 0.278734290877
0.825179088554 0.279822170088
0.825331504344 0.281268788854
0.825483920134 0.282240406537
0.825636335924 0.283863086171
0.825788751715 0.286818937854
0.825941167505 0.286569228221
0.826093583295 0.287264048013
0.826245999086 0.289068416219
0.826398414876 0.289521568884
0.826550830666 0.291007868459
0.826703246456 0.293736401727
0.826855662247 0.294655224894
0.827008078037 0.296981623468
0.827160493827 0.301193842554
0.827312909617 0.298228667909
0.827465325408 0.297314560409
0.827617741198 0.297763250772
0.827770156988 0.296757878111
0.827922572779 0.296884968900
0.828074988569 0.297835905500
0.828227404359 0.297819919471
0.828379820149 0.298621633234
0.828532235940 0.300022925815
0.828684651730 0.299424821411
0.828837067520 0.299727106507
0.828989483310 0.300435411235
0.829141899101 0.300905896609
0.829294314891 0.301588641316
0.829446730681 0.302454639324
0.829599146472 0.303112258531
0.829751562262 0.304065582867
0.829903978052 0.305530917281
0.830056393842 0.305769660247
0.830208809633 0.306415182355
0.830361225423 0.307457696554
0.830513641213 0.308084004472
0.830666057004 0.309049149422
0.830818472794 0.310356332825
0.830970888584 0.311166352058
0.831123304374 0.312338649411
0.831275720165 0.313928725825
0.831428135955 0.313882542594
0.831580551745 0.314361594778
0.831732967535 0.315157117583
0.831885383326 0.315685268631
0.832037799116 0.316453589347
0.832190214906 0.317379502412
0.832342630697 0.318131881722
0.832495046487 0.319029044391
0.832647462277 0.320026236974
0.832799878067 0.320670745024
0.832952293858 0.321463341147
0.833104709648 0.322318559261
0.833257125438 0.323119582596
0.833409541228 0.323948937555
0.833561957019 0.324806623377
0.833714372809 0.325610112138
0.833866788599 0.326476219087
0.834019204390 0.327490408785
0.834171620180 0.328151907105
0.834324035970 0.328913426972
0.834476451760 0.329819720310
0.834628867551 0.330552468484
0.834781283341 0.331442796076
0.834933699131 0.332573278886
0.835086114922 0.333436373966
0.835238530712 0.334615922174
0.835390946502 0.336320686781
0.835543362292 0.336389171209
0.835695778083 0.336875412639
0.835848193873 0.337723908612
0.836000609663 0.338075215317
0.836153025453 0.338768533854
0.836305441244 0.339800661282
0.836457857034 0.340416552767
0.836610272824 0.341429405161
0.836762688615 0.342849003993
0.836915104405 0.343041977152
0.837067520195 0.343746924642
0.837219935985 0.344747539997
0.837372351776 0.345539737763
0.837524767566 0.346515148523
0.837677183356 0.347702776786
0.837829599146 0.348652542346
0.837982014937 0.350008282670
0.838134430727 0.352264366102
0.838286846517 0.352521004638
0.838439262308 0.353377172561
0.838591678098 0.355050989324
0.838744093888 0.355757830986
0.838896509678 0.357288464466
0.839048925469 0.359951505883
0.839201341259 0.361160427243
0.839353757049 0.363732087912
0.839506172840 0.368354755653
0.839658588630 0.365799968069
0.839811004420 0.365130937883
0.839963420210 0.365869418471
0.840115836001 0.364798122804
0.840268251791 0.364968993157
0.840420667581 0.366172941226
0.840573083371 0.366025603041
0.840725499162 0.366987741038
0.840877914952 0.368894334708
0.841030330742 0.367595291788
0.841182746533 0.367629344127
0.841335162323 0.368314380107
0.841487578113 0.368524335173
0.841639993903 0.369092948445
0.841792409694 0.370017017336
0.841944825484 0.370488866256
0.842097241274 0.371604962028
0.842249657064 0.373979256197
0.842402072855 0.373403969308
0.842554488645 0.373767733661
0.842706904435 0.375180106335
0.842859320226 0.375452010113
0.843011736016 0.376689112837
0.843164151806 0.379025989829
0.843316567596 0.379880200189
0.843468983387 0.381953608021
0.843621399177 0.385579540459
0.843773814967 0.383497824237
0.843926230758 0.383169402458
0.844078646548 0.383990148195
0.844231062338 0.383749290687
0.844383478128 0.384441209597
0.844535893919 0.385808660677
0.844688309709 0.386464365428
0.844840725499 0.387777683417
0.844993141289 0.389596081320
0.845145557080 0.389816452325
0.845297972870 0.390743466134
0.845450388660 0.392005871630
0.845602804451 0.393036191858
0.845755220241 0.394243502709
0.845907636031 0.395636827384
0.846060051821 0.396786647833
0.846212467612 0.398308269330
0.846364883402 0.400679795143
0.846517299192 0.401173098326
0.846669714982 0.402240989036
0.846822130773 0.404150313118
0.846974546563 0.405123825401
0.847126962353 0.407018407663
0.847279378144 0.410315139885
0.847431793934 0.412125867352
0.847584209724 0.415771307106
0.847736625514 0.422444231260
0.847889041305 0.419776593864
0.848041457095 0.419515966979
0.848193872885 0.421336996185
0.848346288676 0.420348953664
0.848498704466 0.421320719276
0.848651120256 0.424204728608
0.848803536046 0.424757021059
0.848955951837 0.427517529205
0.849108367627 0.432484331631
0.849260783417 0.430720276665
0.849413199207 0.431761256548
0.849565614998 0.434372665572
0.849718030788 0.435847006196
0.849870446578 0.438255338791
0.850022862369 0.441708972928
0.850175278159 0.443879450578
0.850327693949 0.448032791434
0.850480109739 0.456522749506
0.850632525530 0.455044468115
0.850784941320 0.456480692774
0.850937357110 0.461732491765
0.851089772900 0.462319840609
0.851242188691 0.466650455175
0.851394604481 0.475932784682
0.851547020271 0.478453212699
0.851699436062 0.486807967707
0.851851851852 0.503646135500
0.852004267642 0.489649013226
0.852156683432 0.483901677842
0.852309099223 0.484045819372
0.852461515013 0.476923960397
0.852613930803 0.474897106379
0.852766346594 0.476892432753
0.852918762384 0.473673979156
0.853071178174 0.474659752829
0.853223593964 0.479017659619
0.853376009755 0.471718061204
0.853528425545 0.469332921749
0.853680841335 0.469244502054
0.853833257125 0.467522000373
0.853985672916 0.467018934305
0.854138088706 0.467655661980
0.854290504496 0.466793492228
0.854442920287 0.467941855758
0.854595336077 0.472862780122
0.854747751867 0.468702387824
0.854900167657 0.467431528316
0.855052583448 0.469199802394
0.855204999238 0.467639635104
0.855357415028 0.468780680040
0.855509830818 0.472828089448
0.855662246609 0.472735130515
0.855814662399 0.475789332097
0.855967078189 0.482651435680
0.856119493980 0.474919835626
0.856271909770 0.471764440235
0.856424325560 0.471466059168
0.856576741350 0.468654707963
0.856729157141 0.468081148645
0.856881572931 0.469031941845
0.857033988721 0.468349231533
0.857186404512 0.469097913769
0.857338820302 0.470868237122
0.857491236092 0.469233024132
0.857643651882 0.469087295322
0.857796067673 0.469603510307
0.857948483463 0.469637252525
0.858100899253 0.470000487807
0.858253315043 0.470691660810
0.858405730834 0.470907351432
0.858558146624 0.471779835881
0.858710562414 0.474106648015
0.858862978205 0.473123266969
0.859015393995 0.473153276674
0.859167809785 0.474574149868
0.859320225575 0.474446531323
0.859472641366 0.475788545022
0.859625057156 0.479248405131
0.859777472946 0.480347179560
0.859929888736 0.484122353446
0.860082304527 0.492118720420
0.860234720317 0.486643789302
0.860387136107 0.484750680712
0.860539551898 0.485778943479
0.860691967688 0.483098576869
0.860844383478 0.483103008045
0.860996799268 0.485563886852
0.861149215059 0.485090762612
0.861301630849 0.487352409754
0.861454046639 0.492170776614
0.861606462430 0.489071034006
0.861758878220 0.489329081418
0.861911294010 0.491369735207
0.862063709800 0.492159005429
0.862216125591 0.493965323602
0.862368541381 0.496839133586
0.862520957171 0.498363526485
0.862673372961 0.501848489036
0.862825788752 0.509435286210
0.862978204542 0.507364638659
0.863130620332 0.508147768961
0.863283036123 0.512415325449
0.863435451913 0.512462726695
0.863587867703 0.515817641973
0.863740283493 0.523286312920
0.863892699284 0.524933738539
0.864045115074 0.531302855400
0.864197530864 0.544181976277
0.864349946654 0.532760811238
0.864502362445 0.528149190153
0.864654778235 0.528182227173
0.864807194025 0.523037973292
0.864959609816 0.521815408251
0.865112025606 0.523532640116
0.865264441396 0.521724466105
0.865416857186 0.522888869423
0.865569272977 0.526307537908
0.865721688767 0.522212694083
0.865874104557 0.521460040268
0.866026520348 0.522246718804
0.866178936138 0.522107221183
0.866331351928 0.522789331872
0.866483767718 0.524203101180
0.866636183509 0.524795011940
0.866788599299 0.526588669655
0.866941015089 0.530505755510
0.867093430879 0.529410132107
0.867245846670 0.529983710866
0.867398262460 0.532232236983
0.867550678250 0.532743372525
0.867703094041 0.534709275677
0.867855509831 0.538181763480
0.868007925621 0.539537893796
0.868160341411 0.542503580907
0.868312757202 0.547363943954
0.868465172992 0.544984377457
0.868617588782 0.544927689546
0.868770004572 0.546302100476
0.868922420363 0.546471628581
0.869074836153 0.547746946572
0.869227251943 0.549769500901
0.869379667734 0.551008765736
0.869532083524 0.552944828993
0.869684499314 0.555379827306
0.869836915104 0.556166929942
0.869989330895 0.557674427116
0.870141746685 0.559503793162
0.870294162475 0.561094059624
0.870446578266 0.562843422078
0.870598994056 0.564754427236
0.870751409846 0.566422394225
0.870903825636 0.568422427144
0.871056241427 0.571185433037
0.871208657217 0.572213987244
0.871361073007 0.573760881362
0.871513488797 0.576059767141
0.871665904588 0.577503892762
0.871818320378 0.579770671658
0.871970736168 0.583293172867
0.872123151959 0.585475998624
0.872275567749 0.589316268040
0.872427983539 0.595913142832
0.872580399329 0.594057462003
0.872732815120 0.594375712016
0.872885230910 0.596599735343
0.873037646700 0.596236786374
0.873190062490 0.597680999374
0.873342478281 0.600930851843
0.873494894071 0.602005367908
0.873647309861 0.605200516336
0.873799725652 0.610582522668
0.873952141442 0.609464766341
0.874104557232 0.611085302952
0.874256973022 0.614303434073
0.874409388813 0.616427675194
0.874561804603 0.619552236022
0.874714220393 0.623836370600
0.874866636184 0.626863800068
0.875019051974 0.632093849469
0.875171467764 0.642194279069
0.875323883554 0.641544073663
0.875476299345 0.644137007399
0.875628715135 0.651155379200
0.875781130925 0.652969900856
0.875933546715 0.659243176788
0.876085962506 0.671642116446
0.876238378296 0.676198794248
0.876390794086 0.688118515199
0.876543209877 0.711106805633
0.876695625667 0.695368030341
0.876848041457 0.689817676134
0.877000457247 0.691864319389
0.877152873038 0.684174519914
0.877305288828 0.683186946392
0.877457704618 0.687760109084
0.877610120408 0.685081888132
0.877762536199 0.688364878491
0.877914951989 0.696701977212
0.878067367779 0.687896376047
0.878219783570 0.686238952908
0.878372199360 0.688063397797
0.878524615150 0.687366213121
0.878677030940 0.688584202545
0.878829446731 0.691688873082
0.878981862521 0.692401496392
0.879134278311 0.696515812788
0.879286694102 0.707235369421
0.879439109892 0.702441945975
0.879591525682 0.702593522955
0.879743941472 0.708223754156
0.879896357263 0.707897763185
0.880048773053 0.712589127147
0.880201188843 0.722949938062
0.880353604633 0.725608893604
0.880506020424 0.734525838790
0.880658436214 0.751348295391
0.880810852004 0.738910045872
0.880963267795 0.735484516498
0.881115683585 0.737917059996
0.881268099375 0.734969814764
0.881420515165 0.736746604905
0.881572930956 0.741904927673
0.881725346746 0.743469507198
0.881877762536 0.748300844996
0.882030178326 0.755603367966
0.882182594117 0.754952651981
0.882335009907 0.757786596909
0.882487425697 0.762242434337
0.882639841488 0.765528805464
0.882792257278 0.769647638275
0.882944673068 0.774630798691
0.883097088858 0.778395922807
0.883249504649 0.783909620132
0.883401920439 0.793430624769
0.883554336229 0.793932256927
0.883706752020 0.797144275801
0.883859167810 0.804285364586
0.884011583600 0.806966706276
0.884163999390 0.813914163936
0.884316415181 0.827298995110
0.884468830971 0.833679493939
0.884621246761 0.848424711531
0.884773662551 0.876865347075
0.884926078342 0.862488627278
0.885078494132 0.859146168283
0.885230909922 0.865205352074
0.885383325713 0.858596812677
0.885535741503 0.860783304754
0.885688157293 0.871416327523
0.885840573083 0.871634089707
0.885992988874 0.881526538530
0.886145404664 0.900928789129
0.886297820454 0.890880483286
0.886450236244 0.893036243395
0.886602652035 0.901894664031
0.886755067825 0.905780874138
0.886907483615 0.913571180315
0.887059899406 0.925668759998
0.887212315196 0.932220943526
0.887364730986 0.946956230011
0.887517146776 0.979504520213
0.887669562567 0.970508771959
0.887821978357 0.973551378447
0.887974394147 0.992100407876
0.888126809938 0.991485894631
0.888279225728 1.005945037458
0.888431641518 1.040055186228
0.888584057308 1.046785396383
0.888736473099 1.076514401518
0.888888888889 1.139258728833
0.889041304679 1.080527534487
0.889193720469 1.054559649471
0.889346136260 1.051651025670
0.889498552050 1.020818363770
0.889650967840 1.009788930962
0.889803383631 1.014130755353
0.889955799421 0.998715002665
0.890108215211 0.999220319070
0.890260631001 1.012252060274
0.890413046792 0.981918973530
0.890565462582 0.970015628010
0.890717878372 0.966627541920
0.890870294162 0.957311428410
0.891022709953 0.952483648689
0.891175125743 0.951774373872
0.891327541533 0.945697609817
0.891479957324 0.946788256590
0.891632373114 0.961111990390
0.891784788904 0.943457434384
0.891937204694 0.936036831929
0.892089620485 0.939171614629
0.892242036275 0.930815015912
0.892394452065 0.931739202640
0.892546867856 0.942459121529
0.892699283646 0.939077637366
0.892851699436 0.946223773467
0.893004115226 0.965885007356
0.893156531017 0.937116406512
0.893308946807 0.923684416753
0.893461362597 0.919694361221
0.893613778387 0.907595949050
0.893766194178 0.902811577514
0.893918609968 0.902920897833
0.894071025758 0.897816627545
0.894223441549 0.897253306481
0.894375857339 0.899858981201
0.894528273129 0.891814573549
0.894680688919 0.888440107896
0.894833104710 0.887105833996
0.894985520500 0.884286134326
0.895137936290 0.882466629085
0.895290352080 0.881622554052
0.895442767871 0.879336810104
0.895595183661 0.878994167965
0.895747599451 0.882902896490
0.895900015242 0.877046185492
0.896052431032 0.874177031267
0.896204846822 0.875323845637
0.896357262612 0.871985044924
0.896509678403 0.872838302685
0.896662094193 0.879629549064
0.896814509983 0.879667779085
0.896966925774 0.887129665539
0.897119341564 0.906137988649
0.897271757354 0.887819219044
0.897424173144 0.879494158043
0.897576588935 0.879168642355
0.897729004725 0.868827311751
0.897881420515 0.865772703179
0.898033836305 0.869248913178
0.898186252096 0.864905880590
0.898338667886 0.867750536644
0.898491083676 0.877170834370
0.898643499467 0.865977412555
0.898795915257 0.863516518745
0.898948331047 0.865595969142
0.899100746837 0.864448173632
0.899253162628 0.865837028223
0.899405578418 0.869835263931
0.899557994208 0.870402602803
0.899710409998 0.875749752493
0.899862825789 0.891004691662
0.900015241579 0.882595700806
0.900167657369 0.881141625111
0.900320073160 0.888004945050
0.900472488950 0.884719982551
0.900624904740 0.889244435292
0.900777320530 0.903300823459
0.900929736321 0.903596483161
0.901082152111 0.914750542760
0.901234567901 0.940630437732
0.901386983692 0.910822497026
0.901539399482 0.896784845288
0.901691815272 0.893331247281
0.901844231062 0.878363864430
0.901996646853 0.872249524059
0.902149062643 0.872646206497
0.902301478433 0.865321893718
0.902453894223 0.864506296255
0.902606310014 0.868517915827
0.902758725804 0.856411870718
0.902911141594 0.851530578556
0.903063557385 0.849929312673
0.903215973175 0.846389897721
0.903368388965 0.844578192712
0.903520804755 0.844272676210
0.903673220546 0.842266403352
0.903825636336 0.842702332765
0.903978052126 0.847385154395
0.904130467916 0.841950729322
0.904282883707 0.839884872047
0.904435299497 0.841127324094
0.904587715287 0.838928622595
0.904740131078 0.839565806252
0.904892546868 0.843078076691
0.905044962658 0.842464954099
0.905197378448 0.844899527802
0.905349794239 0.850854219311
0.905502210029 0.843135529865
0.905654625819 0.839829395273
0.905807041610 0.839194561192
0.905959457400 0.836340996783
0.906111873190 0.835523081211
0.906264288980 0.836049422907
0.906416704771 0.835145875835
0.906569120561 0.835479452074
0.906721536351 0.836673888702
0.906873952141 0.834943444570
0.907026367932 0.834477850601
0.907178783722 0.834560948625
0.907331199512 0.834218226239
0.907483615303 0.834137985947
0.907636031093 0.834319261493
0.907788446883 0.834077210043
0.907940862673 0.834380200433
0.908093278464 0.835929751490
0.908245694254 0.834596703838
0.908398110044 0.834117893463
0.908550525834 0.834853359315
0.908702941625 0.834195499208
0.908855357415 0.834850509241
0.909007773205 0.837475540604
0.909160188996 0.837949184462
0.909312604786 0.840993825256
0.909465020576 0.848254692154
0.909617436366 0.842412311487
0.909769852157 0.839966392483
0.909922267947 0.840437102591
0.910074683737 0.837008435861
0.910227099528 0.836322618171
0.910379515318 0.838317557587
0.910531931108 0.837083343487
0.910684346898 0.838959129686
0.910836762689 0.843972279016
0.910989178479 0.839568684655
0.911141594269 0.839136360133
0.911294010059 0.840972895144
0.911446425850 0.841245854887
0.911598841640 0.842911595785
0.911751257430 0.846159984901
0.911903673221 0.847635707980
0.912056089011 0.852096446905
0.912208504801 0.863086730994
0.912360920591 0.859473129572
0.912513336382 0.860242064866
0.912665752172 0.866861017166
0.912818167962 0.866550721348
0.912970583752 0.872063307577
0.913122999543 0.885425086111
0.913275415333 0.888521952223
0.913427831123 0.900962648657
0.913580246914 0.927223516343
0.913732662704 0.904478392461
0.913885078494 0.894775483580
0.914037494284 0.894620356484
0.914189910075 0.882527726361
0.914342325865 0.878789977051
0.914494741655 0.881840993526
0.914647157446 0.876158639979
0.914799573236 0.877671365346
0.914951989026 0.885145872778
0.915104404816 0.872419198833
0.915256820607 0.868217444371
0.915409236397 0.868115659456
0.915561652187 0.865141179063
0.915714067977 0.864406792878
0.915866483768 0.865830617613
0.916018899558 0.864571083032
0.916171315348 0.867130991425
0.916323731139 0.876958708781
0.916476146929 0.869671219866
0.916628562719 0.867887322293
0.916780978509 0.872058894984
0.916933394300 0.869814454296
0.917085810090 0.872954031007
0.917238225880 0.882042929236
0.917390641670 0.882961134721
0.917543057461 0.890382969266
0.917695473251 0.905857034805
0.917847889041 0.891211428910
0.918000304832 0.885953796878
0.918152720622 0.886697229808
0.918305136412 0.882080975718
0.918457552202 0.882243588417
0.918609967993 0.885756545292
0.918762383783 0.885734969299
0.918914799573 0.888905565967
0.919067215364 0.894431102080
0.919219631154 0.892313757383
0.919372046944 0.893555919548
0.919524462734 0.896331769591
0.919676878525 0.898004549102
0.919829294315 0.900451706130
0.919981710105 0.903685149117
0.920134125895 0.905790182276
0.920286541686 0.909474631429
0.920438957476 0.916728838344
0.920591373266 0.915874504250
0.920743789057 0.917459200629
0.920896204847 0.922496166365
0.921048620637 0.923608887197
0.921201036427 0.928420130521
0.921353452218 0.938705677562
0.921505868008 0.942912566871
0.921658283798 0.954145103152
0.921810699588 0.976705166013
0.921963115379 0.963380728304
0.922115531169 0.959389331309
0.922267946959 0.963184480083
0.922420362750 0.956670333344
0.922572778540 0.957376350310
0.922725194330 0.964860604102
0.922877610120 0.964001423237
0.923030025911 0.970809420547
0.923182441701 0.984981682374
0.923334857491 0.976133325335
0.923487273282 0.976848006354
0.923639689072 0.982707911579
0.923792104862 0.984746306827
0.923944520652 0.989727597012
0.924096936443 0.997886372502
0.924249352233 1.001849684600
0.924401768023 1.011807988079
0.924554183813 1.034654363439
0.924706599604 1.027100197823
0.924859015394 1.028350429147
0.925011431184 1.040683049657
0.925163846975 1.039296428158
0.925316262765 1.048562441864
0.925468678555 1.071436435770
0.925621094345 1.075047415965
0.925773510136 1.094447584708
0.925925925926 1.136118043226
0.926078341716 1.094953744312
0.926230757506 1.076453747929
0.926383173297 1.073647303913
0.926535589087 1.052428032879
0.926688004877 1.044576431064
0.926840420668 1.046909151170
0.926992836458 1.036449290658
0.927145252248 1.036419333279
0.927297668038 1.044426073055
0.927450083829 1.024876538300
0.927602499619 1.017244783585
0.927754915409 1.015082664238
0.927907331200 1.009317258536
0.928059746990 1.006439324175
0.928212162780 1.006161754617
0.928364578570 1.002672801273
0.928516994361 1.003594318505
0.928669410151 1.012462413849
0.928821825941 1.002250021281
0.928974241731 0.998260263304
0.929126657522 1.000551891551
0.929279073312 0.996169365660
0.929431489102 0.997251316029
0.929583904893 1.003980573557
0.929736320683 1.002625396111
0.929888736473 1.007288207410
0.930041152263 1.018963583304
0.930193568054 1.003488526950
0.930345983844 0.996767129794
0.930498399634 0.995377772606
0.930650815424 0.989612624354
0.930803231215 0.987940416800
0.930955647005 0.988973884610
0.931108062795 0.987238671947
0.931260478586 0.987987036442
0.931412894376 0.990444616934
0.931565310166 0.987308410751
0.931717725956 0.986693707769
0.931870141747 0.987186702359
0.932022557537 0.986946547542
0.932174973327 0.987262023904
0.932327389118 0.988110167980
0.932479804908 0.988256230905
0.932632220698 0.989417801933
0.932784636488 0.992732279037
0.932937052279 0.991184618470
0.933089468069 0.991170823300
0.933241883859 0.993169781187
0.933394299649 0.992988266990
0.933546715440 0.994883692286
0.933699131230 0.999665130565
0.933851547020 1.001180945558
0.934003962811 1.006265661630
0.934156378601 1.016822392941
0.934308794391 1.009638551302
0.934461210181 1.007268121516
0.934613625972 1.008700982560
0.934766041762 1.005485936024
0.934918457552 1.005712399575
0.935070873342 1.008979511082
0.935223289133 1.008656729855
0.935375704923 1.011649714723
0.935528120713 1.017632676412
0.935680536504 1.014262296765
0.935832952294 1.014884054767
0.935985368084 1.017563537851
0.936137783874 1.018805696853
0.936290199665 1.021190999038
0.936442615455 1.024736883355
0.936595031245 1.026766267051
0.936747447036 1.030902490133
0.936899862826 1.039363363889
0.937052278616 1.037473299661
0.937204694406 1.038639406745
0.937357110197 1.043416707156
0.937509525987 1.043808316505
0.937661941777 1.047572795166
0.937814357567 1.055413696083
0.937966773358 1.057352080826
0.938119189148 1.063918080142
0.938271604938 1.076711090526
0.938424020729 1.065894557458
0.938576436519 1.061808845423
0.938728852309 1.062214891534
0.938881268099 1.057802410809
0.939033683890 1.057132651415
0.939186099680 1.059199551114
0.939338515470 1.058051353303
0.939490931260 1.059627467310
0.939643347051 1.063212949922
0.939795762841 1.060113976131
0.939948178631 1.060024471062
0.940100594422 1.061298605136
0.940253010212 1.061776130497
0.940405426002 1.062970581346
0.940557841792 1.064787572549
0.940710257583 1.065905455348
0.940862673373 1.068028634570
0.941015089163 1.071895864697
0.941167504954 1.071606628667
0.941319920744 1.072701129826
0.941472336534 1.075152452168
0.941624752324 1.076190422024
0.941777168115 1.078390302718
0.941929583905 1.081768231088
0.942081999695 1.083451486127
0.942234415485 1.086384123931
0.942386831276 1.090762349168
0.942539247066 1.089518203967
0.942691662856 1.090082470010
0.942844078647 1.091741794781
0.942996494437 1.092481671068
0.943148910227 1.094055900072
0.943301326017 1.096181507365
0.943453741808 1.097711010962
0.943606157598 1.099748655311
0.943758573388 1.102140595962
0.943910989178 1.103310353627
0.944063404969 1.105000765490
0.944215820759 1.106915156234
0.944368236549 1.108645702522
0.944520652340 1.110480734834
0.944673068130 1.112420597968
0.944825483920 1.114175939962
0.944977899710 1.116156611154
0.945130315501 1.118664018155
0.945282731291 1.119936153542
0.945435147081 1.121565109071
0.945587562872 1.123709983056
0.945739978662 1.125247686090
0.945892394452 1.127347444160
0.946044810242 1.130303312656
0.946197226033 1.132319076864
0.946349641823 1.135463043476
0.946502057613 1.140479727954
0.946654473403 1.139691847724
0.946806889194 1.140390367319
0.946959304984 1.142381830092
0.947111720774 1.142606696615
0.947264136565 1.144053795867
0.947416552355 1.146714902541
0.947568968145 1.147895159477
0.947721383935 1.150498925715
0.947873799726 1.154564683279
0.948026215516 1.154245298568
0.948178631306 1.155762694619
0.948331047096 1.158345159372
0.948483462887 1.160185359765
0.948635878677 1.162688594192
0.948788294467 1.165960511646
0.948940710258 1.168383395101
0.949093126048 1.172273292199
0.949245541838 1.179413974623
0.949397957628 1.179358468812
0.949550373419 1.181467550753
0.949702789209 1.186532463994
0.949855204999 1.188113496630
0.950007620790 1.192675238539
0.950160036580 1.201338428683
0.950312452370 1.204753061286
0.950464868160 1.213105516235
0.950617283951 1.228895493786
0.950769699741 1.218699773176
0.950922115531 1.215331325030
0.951074531321 1.217065835313
0.951226947112 1.212238346333
0.951379362902 1.211917241672
0.951531778692 1.215349153378
0.951684194483 1.213877762782
0.951836610273 1.216439077680
0.951989026063 1.222437715658
0.952141441853 1.216786361711
0.952293857644 1.215982695347
0.952446273434 1.217549645209
0.952598689224 1.217390915823
0.952751105014 1.218540386156
0.952903520805 1.220987470503
0.953055936595 1.221791146701
0.953208352385 1.224945006678
0.953360768176 1.232687875609
0.953513183966 1.229685650524
0.953665599756 1.230108177269
0.953818015546 1.234356801980
0.953970431337 1.234450428782
0.954122847127 1.238066915385
0.954275262917 1.245698422737
0.954427678708 1.247925389238
0.954580094498 1.254603247266
0.954732510288 1.266949042737
0.954884926078 1.258472848548
0.955037341869 1.256395843606
0.955189757659 1.258514477096
0.955342173449 1.256761822739
0.955494589239 1.258415387286
0.955647005030 1.262536393626
0.955799420820 1.264062618590
0.955951836610 1.267990559403
0.956104252401 1.273763188216
0.956256668191 1.273707621765
0.956409083981 1.276232088343
0.956561499771 1.279981675795
0.956713915562 1.282886326704
0.956866331352 1.286437870992
0.957018747142 1.290668786304
0.957171162932 1.294012939215
0.957323578723 1.298713089449
0.957475994513 1.306510339189
0.957628410303 1.307464195108
0.957780826094 1.310512345937
0.957933241884 1.316624840851
0.958085657674 1.319329625875
0.958238073464 1.325386824508
0.958390489255 1.336543647228
0.958542905045 1.342290863731
0.958695320835 1.354706879980
0.958847736626 1.378120101867
0.959000152416 1.367580533325
0.959152568206 1.365792166421
0.959304983996 1.371564313694
0.959457399787 1.367138314724
0.959609815577 1.369826969365
0.959762231367 1.379449051661
0.959914647157 1.380612212460
0.960067062948 1.389776090747
0.960219478738 1.406922627597
0.960371894528 1.399689996686
0.960524310319 1.402613693515
0.960676726109 1.411214213538
0.960829141899 1.415696991513
0.960981557689 1.423549643403
0.961133973480 1.435168368173
0.961286389270 1.442144542488
0.961438805060 1.456264015759
0.961591220850 1.485997504589
0.961743636641 1.479789056487
0.961896052431 1.484079753441
0.962048468221 1.502091958269
0.962200884012 1.503310509934
0.962353299802 1.517976577462
0.962505715592 1.550402514201
0.962658131382 1.558520606654
0.962810547173 1.587546780769
0.962962962963 1.646929066737
0.963115378753 1.595813233154
0.963267794544 1.574287587941
0.963420210334 1.573856530860
0.963572626124 1.547464880998
0.963725041914 1.539301264847
0.963877457705 1.545497190581
0.964029873495 1.533097981010
0.964182289285 1.535691065002
0.964334705075 1.550279141798
0.964487120866 1.523390911826
0.964639536656 1.514006272915
0.964791952446 1.512789298705
0.964944368237 1.505777929997
0.965096784027 1.503099034904
0.965249199817 1.504459368753
0.965401615607 1.500514425710
0.965554031398 1.503681034787
0.965706447188 1.520160949596
0.965858862978 1.504575094804
0.966011278768 1.499200637807
0.966163694559 1.504535520623
0.966316110349 1.498151823397
0.966468526139 1.501271373218
0.966620941930 1.514586274850
0.966773357720 1.513353567898
0.966925773510 1.523147657712
0.967078189300 1.546247057057
0.967230605091 1.518275880272
0.967383020881 1.506343753237
0.967535436671 1.504402882426
0.967687852462 1.493707097816
0.967840268252 1.490823426809
0.967992684042 1.493245683346
0.968145099832 1.489987198825
0.968297515623 1.491701248252
0.968449931413 1.496951006102
0.968602347203 1.490397807934
0.968754762993 1.489008734616
0.968907178784 1.489907784803
0.969059594574 1.489138804275
0.969212010364 1.489505537272
0.969364426155 1.490998571805
0.969516841945 1.490851920007
0.969669257735 1.492959109100
0.969821673525 1.500046877406
0.969974089316 1.495777694756
0.970126505106 1.494983914646
0.970278920896 1.498942312179
0.970431336686 1.497604916773
0.970583752477 1.501277436793
0.970736168267 1.512146969314
0.970888584057 1.514960475266
0.971040999848 1.526850423237
0.971193415638 1.553018619314
0.971345831428 1.533502072659
0.971498247218 1.526146238884
0.971650663009 1.528672719661
0.971803078799 1.518682649927
0.971955494589 1.517758919179
0.972107910380 1.525096749530
0.972260326170 1.522557390790
0.972412741960 1.529194702362
0.972565157750 1.544374096547
0.972717573541 1.533024435603
0.972869989331 1.532918455717
0.973022405121 1.538755065095
0.973174820911 1.540404112784
0.973327236702 1.545427532026
0.973479652492 1.553978126275
0.973632068282 1.558025602327
0.973784484073 1.568549574917
0.973936899863 1.592601195196
0.974089315653 1.584693674509
0.974241731443 1.586213221056
0.974394147234 1.599193675777
0.974546563024 1.598260317940
0.974698978814 1.608179852222
0.974851394604 1.631544692656
0.975003810395 1.635787635079
0.975156226185 1.655437276245
0.975308641975 1.696255108439
0.975461057766 1.657802958890
0.975613473556 1.641606767305
0.975765889346 1.640534758455
0.975918305136 1.622679149944
0.976070720927 1.617566265359
0.976223136717 1.621963202587
0.976375552507 1.614968006153
0.976527968298 1.617563902691
0.976680384088 1.627394844669
0.976832799878 1.613067265792
0.976985215668 1.609492936587
0.977137631459 1.610850492850
0.977290047249 1.609239215914
0.977442463039 1.610248051104
0.977594878829 1.613577544922
0.977747294620 1.614277677133
0.977899710410 1.618783366111
0.978052126200 1.629995410533
0.978204541991 1.625309269588
0.978356957781 1.625903270128
0.978509373571 1.631768678297
0.978661789361 1.632140667956
0.978814205152 1.637074926723
0.978966620942 1.646710337589
0.979119036732 1.649680552544
0.979271452522 1.657663801527
0.979423868313 1.671523255261
0.979576284103 1.662780440221
0.979728699893 1.661282427460
0.979881115684 1.664223693039
0.980033531474 1.663414833972
0.980185947264 1.666021045882
0.980338363054 1.670917258692
0.980490778845 1.673374969107
0.980643194635 1.677959572375
0.980795610425 1.684051957984
0.980948026216 1.685064188550
0.981100442006 1.688268751577
0.981252857796 1.692436632108
0.981405273586 1.695852491853
0.981557689377 1.699731793695
0.981710105167 1.704079550529
0.981862520957 1.707666234646
0.982014936747 1.712236022851
0.982167352538 1.719084724377
0.982319768328 1.720670625355
0.982472184118 1.723801542301
0.982624599909 1.729170455143
0.982777015699 1.731947921208
0.982929431489 1.737167406891
0.983081847279 1.746108341811
0.983234263070 1.751012810451
0.983386678860 1.760820610216
0.983539094650 1.778767683736
0.983691510440 1.771583747523
0.983843926231 1.770848464912
0.983996342021 1.775733144501
0.984148757811 1.772965377159
0.984301173602 1.775513591171
0.984453589392 1.783342539661
0.984606005182 1.784757374990
0.984758420972 1.792357681232
0.984910836763 1.806300548088
0.985063252553 1.801245396573
0.985215668343 1.804160041281
0.985368084134 1.811687953314
0.985520499924 1.816007761306
0.985672915714 1.823190634121
0.985825331504 1.833678787048
0.985977747295 1.840496572993
0.986130163085 1.853604125967
0.986282578875 1.880612978492
0.986434994665 1.876738701237
0.986587410456 1.882129968123
0.986739826246 1.900100963114
0.986892242036 1.903185698285
0.987044657827 1.918903028435
0.987197073617 1.951898926882
0.987349489407 1.962576555772
0.987501905197 1.993973720097
0.987654320988 2.056398538012
0.987806736778 2.009726673782
0.987959152568 1.991803716708
0.988111568358 1.995202247242
0.988263984149 1.971379137166
0.988416399939 1.966321108967
0.988568815729 1.976738095795
0.988721231520 1.966969696416
0.988873647310 1.973741475308
0.989026063100 1.994443635439
0.989178478890 1.967753854188
0.989330894681 1.960839858662
0.989483310471 1.963506598632
0.989635726261 1.959235005776
0.989788142052 1.960207066717
0.989940557842 1.966312223160
0.990092973632 1.965860637401
0.990245389422 1.974645496024
0.990397805213 2.001300397791
0.990550221003 1.985828364570
0.990702636793 1.983767034600
0.990855052583 1.996470777139
0.991007468374 1.993081769860
0.991159884164 2.003162544538
0.991312299954 2.028374608456
0.991464715745 2.032875090150
0.991617131535 2.054035738415
0.991769547325 2.096135907718
0.991921963115 2.060314423630
0.992074378906 2.048519806615
0.992226794696 2.052254772937
0.992379210486 2.041758830850
0.992531626276 2.043734032634
0.992684042067 2.054572106683
0.992836457857 2.055923512610
0.992988873647 2.065801756243
0.993141289438 2.082074266415
0.993293705228 2.077537981237
0.993446121018 2.082064923507
0.993598536808 2.090763740864
0.993750952599 2.096381175643
0.993903368389 2.104108127387
0.994055784179 2.114012782530
0.994208199970 2.120725090100
0.994360615760 2.131878744908
0.994513031550 2.153228424811
0.994665447340 2.151422433169
0.994817863131 2.156517314121
0.994970278921 2.171568048419
0.995122694711 2.175214935803
0.995275110501 2.189633671381
0.995427526292 2.220240566374
0.995579942082 2.233032248904
0.995732357872 2.266796802503
0.995884773663 2.334778855251
0.996037189453 2.295180569332
0.996189605243 2.283319047656
0.996342021033 2.294939449915
0.996494436824 2.274965446296
0.996646852614 2.276899434140
0.996799268404 2.299732729252
0.996951684194 2.296698877023
0.997104099985 2.317522661991
0.997256515775 2.361639221341
0.997408931565 2.333221275738
0.997561347356 2.334811910432
0.997713763146 2.352761837312
0.997866178936 2.358483815207
0.998018594726 2.373662247535
0.998171010517 2.399212569123
0.998323426307 2.411192668695
0.998475842097 2.442881456826
0.998628257888 2.517374003686
0.998780673678 2.491529763217
0.998933089468 2.494687544814
0.999085505258 2.534961270274
0.999237921049 2.529223045260
0.999390336839 2.559441227533
0.999542752629 2.636265599983
0.999695168419 2.647712529765
0.999847584210 2.713569461485
1.000000000000 2.857142857143


==> takagipoints2.dat <==
0.000000000000000 0.000000000000000
0.000122070312500 0.001464843750000
0.000244140625000 0.002929687500000
0.000366210937500 0.004150390625000
0.000488281250000 0.005371093750000
0.000610351562500 0.006591796875000
0.000732421875000 0.007812500000000
0.000854492187500 0.008789062500000
0.000976562500000 0.009765625000000
0.001098632812500 0.010986328125000
0.001220703125000 0.012207031250000
0.001342773437500 0.013183593750000
0.001464843750000 0.014160156250000
0.001586914062500 0.015136718750000
0.001708984375000 0.016113281250000
0.001831054687500 0.016845703125000
0.001953125000000 0.017578125000000
0.002075195312500 0.018798828125000
0.002197265625000 0.020019531250000
0.002319335937500 0.020996093750000
0.002441406250000 0.021972656250000
0.002563476562500 0.022949218750000
0.002685546875000 0.023925781250000
0.002807617187500 0.024658203125000
0.002929687500000 0.025390625000000
0.003051757812500 0.026367187500000
0.003173828125000 0.027343750000000
0.003295898437500 0.028076171875000
0.003417968750000 0.028808593750000
0.003540039062500 0.029541015625000
0.003662109375000 0.030273437500000
0.003784179687500 0.030761718750000
0.003906250000000 0.031250000000000
0.004028320312500 0.032470703125000
0.004150390625000 0.033691406250000
0.004272460937500 0.034667968750000
0.004394531250000 0.035644531250000
0.004516601562500 0.036621093750000
0.004638671875000 0.037597656250000
0.004760742187500 0.038330078125000
0.004882812500000 0.039062500000000
0.005004882812500 0.040039062500000
0.005126953125000 0.041015625000000
0.005249023437500 0.041748046875000
0.005371093750000 0.042480468750000
0.005493164062500 0.043212890625000
0.005615234375000 0.043945312500000
0.005737304687500 0.044433593750000
0.005859375000000 0.044921875000000
0.005981445312500 0.045898437500000
0.006103515625000 0.046875000000000
0.006225585937500 0.047607421875000
0.006347656250000 0.048339843750000
0.006469726562500 0.049072265625000
0.006591796875000 0.049804687500000
0.006713867187500 0.050292968750000
0.006835937500000 0.050781250000000
0.006958007812500 0.051513671875000
0.007080078125000 0.052246093750000
0.007202148437500 0.052734375000000
0.007324218750000 0.053222656250000
0.007446289062500 0.053710937500000
0.007568359375000 0.054199218750000
0.007690429687500 0.054443359375000
0.007812500000000 0.054687500000000
0.007934570312500 0.055908203125000
0.008056640625000 0.057128906250000
0.008178710937500 0.058105468750000
0.008300781250000 0.059082031250000
0.008422851562500 0.060058593750000
0.008544921875000 0.061035156250000
0.008666992187500 0.061767578125000
0.008789062500000 0.062500000000000
0.008911132812500 0.063476562500000
0.009033203125000 0.064453125000000
0.009155273437500 0.065185546875000
0.009277343750000 0.065917968750000
0.009399414062500 0.066650390625000
0.009521484375000 0.067382812500000
0.009643554687500 0.067871093750000
0.009765625000000 0.068359375000000
0.009887695312500 0.069335937500000
0.010009765625000 0.070312500000000
0.010131835937500 0.071044921875000
0.010253906250000 0.071777343750000
0.010375976562500 0.072509765625000
0.010498046875000 0.073242187500000
0.010620117187500 0.073730468750000
0.010742187500000 0.074218750000000
0.010864257812500 0.074951171875000
0.010986328125000 0.075683593750000
0.011108398437500 0.076171875000000
0.011230468750000 0.076660156250000
0.011352539062500 0.077148437500000
0.011474609375000 0.077636718750000
0.011596679687500 0.077880859375000
0.011718750000000 0.078125000000000
0.011840820312500 0.079101562500000
0.011962890625000 0.080078125000000
0.012084960937500 0.080810546875000
0.012207031250000 0.081542968750000
0.012329101562500 0.082275390625000
0.012451171875000 0.083007812500000
0.012573242187500 0.083496093750000
0.012695312500000 0.083984375000000
0.012817382812500 0.084716796875000
0.012939453125000 0.085449218750000
0.013061523437500 0.085937500000000
0.013183593750000 0.086425781250000
0.013305664062500 0.086914062500000
0.013427734375000 0.087402343750000
0.013549804687500 0.087646484375000
0.013671875000000 0.087890625000000
0.013793945312500 0.088623046875000
0.013916015625000 0.089355468750000
0.014038085937500 0.089843750000000
0.014160156250000 0.090332031250000
0.014282226562500 0.090820312500000
0.014404296875000 0.091308593750000
0.014526367187500 0.091552734375000
0.014648437500000 0.091796875000000
0.014770507812500 0.092285156250000
0.014892578125000 0.092773437500000
0.015014648437500 0.093017578125000
0.015136718750000 0.093261718750000
0.015258789062500 0.093505859375000
0.015380859375000 0.093750000000000
0.015502929687500 0.093750000000000
0.015625000000000 0.093750000000000
0.015747070312500 0.094970703125000
0.015869140625000 0.096191406250000
0.015991210937500 0.097167968750000
0.016113281250000 0.098144531250000
0.016235351562500 0.099121093750000
0.016357421875000 0.100097656250000
0.016479492187500 0.100830078125000
0.016601562500000 0.101562500000000
0.016723632812500 0.102539062500000
0.016845703125000 0.103515625000000
0.016967773437500 0.104248046875000
0.017089843750000 0.104980468750000
0.017211914062500 0.105712890625000
0.017333984375000 0.106445312500000
0.017456054687500 0.106933593750000
0.017578125000000 0.107421875000000
0.017700195312500 0.108398437500000
0.017822265625000 0.109375000000000
0.017944335937500 0.110107421875000
0.018066406250000 0.110839843750000
0.018188476562500 0.111572265625000
0.018310546875000 0.112304687500000
0.018432617187500 0.112792968750000
0.018554687500000 0.113281250000000
0.018676757812500 0.114013671875000
0.018798828125000 0.114746093750000
0.018920898437500 0.115234375000000
0.019042968750000 0.115722656250000
0.019165039062500 0.116210937500000
0.019287109375000 0.116699218750000
0.019409179687500 0.116943359375000
0.019531250000000 0.117187500000000
0.019653320312500 0.118164062500000
0.019775390625000 0.119140625000000
0.019897460937500 0.119873046875000
0.020019531250000 0.120605468750000
0.020141601562500 0.121337890625000
0.020263671875000 0.122070312500000
0.020385742187500 0.122558593750000
0.020507812500000 0.123046875000000
0.020629882812500 0.123779296875000
0.020751953125000 0.124511718750000
0.020874023437500 0.125000000000000
0.020996093750000 0.125488281250000
0.021118164062500 0.125976562500000
0.021240234375000 0.126464843750000
0.021362304687500 0.126708984375000
0.021484375000000 0.126953125000000
0.021606445312500 0.127685546875000
0.021728515625000 0.128417968750000
0.021850585937500 0.128906250000000
0.021972656250000 0.129394531250000
0.022094726562500 0.129882812500000
0.022216796875000 0.130371093750000
0.022338867187500 0.130615234375000
0.022460937500000 0.130859375000000
0.022583007812500 0.131347656250000
0.022705078125000 0.131835937500000
0.022827148437500 0.132080078125000
0.022949218750000 0.132324218750000
0.023071289062500 0.132568359375000
0.023193359375000 0.132812500000000
0.023315429687500 0.132812500000000
0.023437500000000 0.132812500000000
0.023559570312500 0.133789062500000
0.023681640625000 0.134765625000000
0.023803710937500 0.135498046875000
0.023925781250000 0.136230468750000
0.024047851562500 0.136962890625000
0.024169921875000 0.137695312500000
0.024291992187500 0.138183593750000
0.024414062500000 0.138671875000000
0.024536132812500 0.139404296875000
0.024658203125000 0.140136718750000
0.024780273437500 0.140625000000000
0.024902343750000 0.141113281250000
0.025024414062500 0.141601562500000
0.025146484375000 0.142089843750000
0.025268554687500 0.142333984375000
0.025390625000000 0.142578125000000
0.025512695312500 0.143310546875000
0.025634765625000 0.144042968750000
0.025756835937500 0.144531250000000
0.025878906250000 0.145019531250000
0.026000976562500 0.145507812500000
0.026123046875000 0.145996093750000
0.026245117187500 0.146240234375000
0.026367187500000 0.146484375000000
0.026489257812500 0.146972656250000
0.026611328125000 0.147460937500000
0.026733398437500 0.147705078125000
0.026855468750000 0.147949218750000
0.026977539062500 0.148193359375000
0.027099609375000 0.148437500000000
0.027221679687500 0.148437500000000
0.027343750000000 0.148437500000000
0.027465820312500 0.149169921875000
0.027587890625000 0.149902343750000
0.027709960937500 0.150390625000000
0.027832031250000 0.150878906250000
0.027954101562500 0.151367187500000
0.028076171875000 0.151855468750000
0.028198242187500 0.152099609375000
0.028320312500000 0.152343750000000
0.028442382812500 0.152832031250000
0.028564453125000 0.153320312500000
0.028686523437500 0.153564453125000
0.028808593750000 0.153808593750000
0.028930664062500 0.154052734375000
0.029052734375000 0.154296875000000
0.029174804687500 0.154296875000000
0.029296875000000 0.154296875000000
0.029418945312500 0.154785156250000
0.029541015625000 0.155273437500000
0.029663085937500 0.155517578125000
0.029785156250000 0.155761718750000
0.029907226562500 0.156005859375000
0.030029296875000 0.156250000000000
0.030151367187500 0.156250000000000
0.030273437500000 0.156250000000000
0.030395507812500 0.156494140625000
0.030517578125000 0.156738281250000
0.030639648437500 0.156738281250000
0.030761718750000 0.156738281250000
0.030883789062500 0.156738281250000
0.031005859375000 0.156738281250000
0.031127929687500 0.156494140625000
0.031250000000000 0.156250000000000
0.031372070312500 0.157470703125000
0.031494140625000 0.158691406250000
0.031616210937500 0.159667968750000
0.031738281250000 0.160644531250000
0.031860351562500 0.161621093750000
0.031982421875000 0.162597656250000
0.032104492187500 0.163330078125000
0.032226562500000 0.164062500000000
0.032348632812500 0.165039062500000
0.032470703125000 0.166015625000000
0.032592773437500 0.166748046875000
0.032714843750000 0.167480468750000
0.032836914062500 0.168212890625000
0.032958984375000 0.168945312500000
0.033081054687500 0.169433593750000
0.033203125000000 0.169921875000000
0.033325195312500 0.170898437500000
0.033447265625000 0.171875000000000
0.033569335937500 0.172607421875000
0.033691406250000 0.173339843750000
0.033813476562500 0.174072265625000
0.033935546875000 0.174804687500000
0.034057617187500 0.175292968750000
0.034179687500000 0.175781250000000
0.034301757812500 0.176513671875000
0.034423828125000 0.177246093750000
0.034545898437500 0.177734375000000
0.034667968750000 0.178222656250000
0.034790039062500 0.178710937500000
0.034912109375000 0.179199218750000
0.035034179687500 0.179443359375000
0.035156250000000 0.179687500000000
0.035278320312500 0.180664062500000
0.035400390625000 0.181640625000000
0.035522460937500 0.182373046875000
0.035644531250000 0.183105468750000
0.035766601562500 0.183837890625000
0.035888671875000 0.184570312500000
0.036010742187500 0.185058593750000
0.036132812500000 0.185546875000000
0.036254882812500 0.186279296875000
0.036376953125000 0.187011718750000
0.036499023437500 0.187500000000000
0.036621093750000 0.187988281250000
0.036743164062500 0.188476562500000
0.036865234375000 0.188964843750000
0.036987304687500 0.189208984375000
0.037109375000000 0.189453125000000
0.037231445312500 0.190185546875000
0.037353515625000 0.190917968750000
0.037475585937500 0.191406250000000
0.037597656250000 0.191894531250000
0.037719726562500 0.192382812500000
0.037841796875000 0.192871093750000
0.037963867187500 0.193115234375000
0.038085937500000 0.193359375000000
0.038208007812500 0.193847656250000
0.038330078125000 0.194335937500000
0.038452148437500 0.194580078125000
0.038574218750000 0.194824218750000
0.038696289062500 0.195068359375000
0.038818359375000 0.195312500000000
0.038940429687500 0.195312500000000
0.039062500000000 0.195312500000000
0.039184570312500 0.196289062500000
0.039306640625000 0.197265625000000
0.039428710937500 0.197998046875000
0.039550781250000 0.198730468750000
0.039672851562500 0.199462890625000
0.039794921875000 0.200195312500000
0.039916992187500 0.200683593750000
0.040039062500000 0.201171875000000
0.040161132812500 0.201904296875000
0.040283203125000 0.202636718750000
0.040405273437500 0.203125000000000
0.040527343750000 0.203613281250000
0.040649414062500 0.204101562500000
0.040771484375000 0.204589843750000
0.040893554687500 0.204833984375000
0.041015625000000 0.205078125000000
0.041137695312500 0.205810546875000
0.041259765625000 0.206542968750000
0.041381835937500 0.207031250000000
0.041503906250000 0.207519531250000
0.041625976562500 0.208007812500000
0.041748046875000 0.208496093750000
0.041870117187500 0.208740234375000
0.041992187500000 0.208984375000000
0.042114257812500 0.209472656250000
0.042236328125000 0.209960937500000
0.042358398437500 0.210205078125000
0.042480468750000 0.210449218750000
0.042602539062500 0.210693359375000
0.042724609375000 0.210937500000000
0.042846679687500 0.210937500000000
0.042968750000000 0.210937500000000
0.043090820312500 0.211669921875000
0.043212890625000 0.212402343750000
0.043334960937500 0.212890625000000
0.043457031250000 0.213378906250000
0.043579101562500 0.213867187500000
0.043701171875000 0.214355468750000
0.043823242187500 0.214599609375000
0.043945312500000 0.214843750000000
0.044067382812500 0.215332031250000
0.044189453125000 0.215820312500000
0.044311523437500 0.216064453125000
0.044433593750000 0.216308593750000
0.044555664062500 0.216552734375000
0.044677734375000 0.216796875000000
0.044799804687500 0.216796875000000
0.044921875000000 0.216796875000000
0.045043945312500 0.217285156250000
0.045166015625000 0.217773437500000
0.045288085937500 0.218017578125000
0.045410156250000 0.218261718750000
0.045532226562500 0.218505859375000
0.045654296875000 0.218750000000000
0.045776367187500 0.218750000000000
0.045898437500000 0.218750000000000
0.046020507812500 0.218994140625000
0.046142578125000 0.219238281250000
0.046264648437500 0.219238281250000
0.046386718750000 0.219238281250000
0.046508789062500 0.219238281250000
0.046630859375000 0.219238281250000
0.046752929687500 0.218994140625000
0.046875000000000 0.218750000000000
0.046997070312500 0.219726562500000
0.047119140625000 0.220703125000000
0.047241210937500 0.221435546875000
0.047363281250000 0.222167968750000
0.047485351562500 0.222900390625000
0.047607421875000 0.223632812500000
0.047729492187500 0.224121093750000
0.047851562500000 0.224609375000000
0.047973632812500 0.225341796875000
0.048095703125000 0.226074218750000
0.048217773437500 0.226562500000000
0.048339843750000 0.227050781250000
0.048461914062500 0.227539062500000
0.048583984375000 0.228027343750000
0.048706054687500 0.228271484375000
0.048828125000000 0.228515625000000
0.048950195312500 0.229248046875000
0.049072265625000 0.229980468750000
0.049194335937500 0.230468750000000
0.049316406250000 0.230957031250000
0.049438476562500 0.231445312500000
0.049560546875000 0.231933593750000
0.049682617187500 0.232177734375000
0.049804687500000 0.232421875000000
0.049926757812500 0.232910156250000
0.050048828125000 0.233398437500000
0.050170898437500 0.233642578125000
0.050292968750000 0.233886718750000
0.050415039062500 0.234130859375000
0.050537109375000 0.234375000000000
0.050659179687500 0.234375000000000
0.050781250000000 0.234375000000000
0.050903320312500 0.235107421875000
0.051025390625000 0.235839843750000
0.051147460937500 0.236328125000000
0.051269531250000 0.236816406250000
0.051391601562500 0.237304687500000
0.051513671875000 0.237792968750000
0.051635742187500 0.238037109375000
0.051757812500000 0.238281250000000
0.051879882812500 0.238769531250000
0.052001953125000 0.239257812500000
0.052124023437500 0.239501953125000
0.052246093750000 0.239746093750000
0.052368164062500 0.239990234375000
0.052490234375000 0.240234375000000
0.052612304687500 0.240234375000000
0.052734375000000 0.240234375000000
0.052856445312500 0.240722656250000
0.052978515625000 0.241210937500000
0.053100585937500 0.241455078125000
0.053222656250000 0.241699218750000
0.053344726562500 0.241943359375000
0.053466796875000 0.242187500000000
0.053588867187500 0.242187500000000
0.053710937500000 0.242187500000000
0.053833007812500 0.242431640625000
0.053955078125000 0.242675781250000
0.054077148437500 0.242675781250000
0.054199218750000 0.242675781250000
0.054321289062500 0.242675781250000
0.054443359375000 0.242675781250000
0.054565429687500 0.242431640625000
0.054687500000000 0.242187500000000
0.054809570312500 0.242919921875000
0.054931640625000 0.243652343750000
0.055053710937500 0.244140625000000
0.055175781250000 0.244628906250000
0.055297851562500 0.245117187500000
0.055419921875000 0.245605468750000
0.055541992187500 0.245849609375000
0.055664062500000 0.246093750000000
0.055786132812500 0.246582031250000
0.055908203125000 0.247070312500000
0.056030273437500 0.247314453125000
0.056152343750000 0.247558593750000
0.056274414062500 0.247802734375000
0.056396484375000 0.248046875000000
0.056518554687500 0.248046875000000
0.056640625000000 0.248046875000000
0.056762695312500 0.248535156250000
0.056884765625000 0.249023437500000
0.057006835937500 0.249267578125000
0.057128906250000 0.249511718750000
0.057250976562500 0.249755859375000
0.057373046875000 0.250000000000000
0.057495117187500 0.250000000000000
0.057617187500000 0.250000000000000
0.057739257812500 0.250244140625000
0.057861328125000 0.250488281250000
0.057983398437500 0.250488281250000
0.058105468750000 0.250488281250000
0.058227539062500 0.250488281250000
0.058349609375000 0.250488281250000
0.058471679687500 0.250244140625000
0.058593750000000 0.250000000000000
0.058715820312500 0.250488281250000
0.058837890625000 0.250976562500000
0.058959960937500 0.251220703125000
0.059082031250000 0.251464843750000
0.059204101562500 0.251708984375000
0.059326171875000 0.251953125000000
0.059448242187500 0.251953125000000
0.059570312500000 0.251953125000000
0.059692382812500 0.252197265625000
0.059814453125000 0.252441406250000
0.059936523437500 0.252441406250000
0.060058593750000 0.252441406250000
0.060180664062500 0.252441406250000
0.060302734375000 0.252441406250000
0.060424804687500 0.252197265625000
0.060546875000000 0.251953125000000
0.060668945312500 0.252197265625000
0.060791015625000 0.252441406250000
0.060913085937500 0.252441406250000
0.061035156250000 0.252441406250000
0.061157226562500 0.252441406250000
0.061279296875000 0.252441406250000
0.061401367187500 0.252197265625000
0.061523437500000 0.251953125000000
0.061645507812500 0.251953125000000
0.061767578125000 0.251953125000000
0.061889648437500 0.251708984375000
0.062011718750000 0.251464843750000
0.062133789062500 0.251220703125000
0.062255859375000 0.250976562500000
0.062377929687500 0.250488281250000
0.062500000000000 0.250000000000000
0.062622070312500 0.251220703125000
0.062744140625000 0.252441406250000
0.062866210937500 0.253417968750000
0.062988281250000 0.254394531250000
0.063110351562500 0.255371093750000
0.063232421875000 0.256347656250000
0.063354492187500 0.257080078125000
0.063476562500000 0.257812500000000
0.063598632812500 0.258789062500000
0.063720703125000 0.259765625000000
0.063842773437500 0.260498046875000
0.063964843750000 0.261230468750000
0.064086914062500 0.261962890625000
0.064208984375000 0.262695312500000
0.064331054687500 0.263183593750000
0.064453125000000 0.263671875000000
0.064575195312500 0.264648437500000
0.064697265625000 0.265625000000000
0.064819335937500 0.266357421875000
0.064941406250000 0.267089843750000
0.065063476562500 0.267822265625000
0.065185546875000 0.268554687500000
0.065307617187500 0.269042968750000
0.065429687500000 0.269531250000000
0.065551757812500 0.270263671875000
0.065673828125000 0.270996093750000
0.065795898437500 0.271484375000000
0.065917968750000 0.271972656250000
0.066040039062500 0.272460937500000
0.066162109375000 0.272949218750000
0.066284179687500 0.273193359375000
0.066406250000000 0.273437500000000
0.066528320312500 0.274414062500000
0.066650390625000 0.275390625000000
0.066772460937500 0.276123046875000
0.066894531250000 0.276855468750000
0.067016601562500 0.277587890625000
0.067138671875000 0.278320312500000
0.067260742187500 0.278808593750000
0.067382812500000 0.279296875000000
0.067504882812500 0.280029296875000
0.067626953125000 0.280761718750000
0.067749023437500 0.281250000000000
0.067871093750000 0.281738281250000
0.067993164062500 0.282226562500000
0.068115234375000 0.282714843750000
0.068237304687500 0.282958984375000
0.068359375000000 0.283203125000000
0.068481445312500 0.283935546875000
0.068603515625000 0.284667968750000
0.068725585937500 0.285156250000000
0.068847656250000 0.285644531250000
0.068969726562500 0.286132812500000
0.069091796875000 0.286621093750000
0.069213867187500 0.286865234375000
0.069335937500000 0.287109375000000
0.069458007812500 0.287597656250000
0.069580078125000 0.288085937500000
0.069702148437500 0.288330078125000
0.069824218750000 0.288574218750000
0.069946289062500 0.288818359375000
0.070068359375000 0.289062500000000
0.070190429687500 0.289062500000000
0.070312500000000 0.289062500000000
0.070434570312500 0.290039062500000
0.070556640625000 0.291015625000000
0.070678710937500 0.291748046875000
0.070800781250000 0.292480468750000
0.070922851562500 0.293212890625000
0.071044921875000 0.293945312500000
0.071166992187500 0.294433593750000
0.071289062500000 0.294921875000000
0.071411132812500 0.295654296875000
0.071533203125000 0.296386718750000
0.071655273437500 0.296875000000000
0.071777343750000 0.297363281250000
0.071899414062500 0.297851562500000
0.072021484375000 0.298339843750000
0.072143554687500 0.298583984375000
0.072265625000000 0.298828125000000
0.072387695312500 0.299560546875000
0.072509765625000 0.300292968750000
0.072631835937500 0.300781250000000
0.072753906250000 0.301269531250000
0.072875976562500 0.301757812500000
0.072998046875000 0.302246093750000
0.073120117187500 0.302490234375000
0.073242187500000 0.302734375000000
0.073364257812500 0.303222656250000
0.073486328125000 0.303710937500000
0.073608398437500 0.303955078125000
0.073730468750000 0.304199218750000
0.073852539062500 0.304443359375000
0.073974609375000 0.304687500000000
0.074096679687500 0.304687500000000
0.074218750000000 0.304687500000000
0.074340820312500 0.305419921875000
0.074462890625000 0.306152343750000
0.074584960937500 0.306640625000000
0.074707031250000 0.307128906250000
0.074829101562500 0.307617187500000
0.074951171875000 0.308105468750000
0.075073242187500 0.308349609375000
0.075195312500000 0.308593750000000
0.075317382812500 0.309082031250000
0.075439453125000 0.309570312500000
0.075561523437500 0.309814453125000
0.075683593750000 0.310058593750000
0.075805664062500 0.310302734375000
0.075927734375000 0.310546875000000
0.076049804687500 0.310546875000000
0.076171875000000 0.310546875000000
0.076293945312500 0.311035156250000
0.076416015625000 0.311523437500000
0.076538085937500 0.311767578125000
0.076660156250000 0.312011718750000
0.076782226562500 0.312255859375000
0.076904296875000 0.312500000000000
0.077026367187500 0.312500000000000
0.077148437500000 0.312500000000000
0.077270507812500 0.312744140625000
0.077392578125000 0.312988281250000
0.077514648437500 0.312988281250000
0.077636718750000 0.312988281250000
0.077758789062500 0.312988281250000
0.077880859375000 0.312988281250000
0.078002929687500 0.312744140625000
0.078125000000000 0.312500000000000
0.078247070312500 0.313476562500000
0.078369140625000 0.314453125000000
0.078491210937500 0.315185546875000
0.078613281250000 0.315917968750000
0.078735351562500 0.316650390625000
0.078857421875000 0.317382812500000
0.078979492187500 0.317871093750000
0.079101562500000 0.318359375000000
0.079223632812500 0.319091796875000
0.079345703125000 0.319824218750000
0.079467773437500 0.320312500000000
0.079589843750000 0.320800781250000
0.079711914062500 0.321289062500000
0.079833984375000 0.321777343750000
0.079956054687500 0.322021484375000
0.080078125000000 0.322265625000000
0.080200195312500 0.322998046875000
0.080322265625000 0.323730468750000
0.080444335937500 0.324218750000000
0.080566406250000 0.324707031250000
0.080688476562500 0.325195312500000
0.080810546875000 0.325683593750000
0.080932617187500 0.325927734375000
0.081054687500000 0.326171875000000
0.081176757812500 0.326660156250000
0.081298828125000 0.327148437500000
0.081420898437500 0.327392578125000
0.081542968750000 0.327636718750000
0.081665039062500 0.327880859375000
0.081787109375000 0.328125000000000
0.081909179687500 0.328125000000000
0.082031250000000 0.328125000000000
0.082153320312500 0.328857421875000
0.082275390625000 0.329589843750000
0.082397460937500 0.330078125000000
0.082519531250000 0.330566406250000
0.082641601562500 0.331054687500000
0.082763671875000 0.331542968750000
0.082885742187500 0.331787109375000
0.083007812500000 0.332031250000000
0.083129882812500 0.332519531250000
0.083251953125000 0.333007812500000
0.083374023437500 0.333251953125000
0.083496093750000 0.333496093750000
0.083618164062500 0.333740234375000
0.083740234375000 0.333984375000000
0.083862304687500 0.333984375000000
0.083984375000000 0.333984375000000
0.084106445312500 0.334472656250000
0.084228515625000 0.334960937500000
0.084350585937500 0.335205078125000
0.084472656250000 0.335449218750000
0.084594726562500 0.335693359375000
0.084716796875000 0.335937500000000
0.084838867187500 0.335937500000000
0.084960937500000 0.335937500000000
0.085083007812500 0.336181640625000
0.085205078125000 0.336425781250000
0.085327148437500 0.336425781250000
0.085449218750000 0.336425781250000
0.085571289062500 0.336425781250000
0.085693359375000 0.336425781250000
0.085815429687500 0.336181640625000
0.085937500000000 0.335937500000000
0.086059570312500 0.336669921875000
0.086181640625000 0.337402343750000
0.086303710937500 0.337890625000000
0.086425781250000 0.338378906250000
0.086547851562500 0.338867187500000
0.086669921875000 0.339355468750000
0.086791992187500 0.339599609375000
0.086914062500000 0.339843750000000
0.087036132812500 0.340332031250000
0.087158203125000 0.340820312500000
0.087280273437500 0.341064453125000
0.087402343750000 0.341308593750000
0.087524414062500 0.341552734375000
0.087646484375000 0.341796875000000
0.087768554687500 0.341796875000000
0.087890625000000 0.341796875000000
0.088012695312500 0.342285156250000
0.088134765625000 0.342773437500000
0.088256835937500 0.343017578125000
0.088378906250000 0.343261718750000
0.088500976562500 0.343505859375000
0.088623046875000 0.343750000000000
0.088745117187500 0.343750000000000
0.088867187500000 0.343750000000000
0.088989257812500 0.343994140625000
0.089111328125000 0.344238281250000
0.089233398437500 0.344238281250000
0.089355468750000 0.344238281250000
0.089477539062500 0.344238281250000
0.089599609375000 0.344238281250000
0.089721679687500 0.343994140625000
0.089843750000000 0.343750000000000
0.089965820312500 0.344238281250000
0.090087890625000 0.344726562500000
0.090209960937500 0.344970703125000
0.090332031250000 0.345214843750000
0.090454101562500 0.345458984375000
0.090576171875000 0.345703125000000
0.090698242187500 0.345703125000000
0.090820312500000 0.345703125000000
0.090942382812500 0.345947265625000
0.091064453125000 0.346191406250000
0.091186523437500 0.346191406250000
0.091308593750000 0.346191406250000
0.091430664062500 0.346191406250000
0.091552734375000 0.346191406250000
0.091674804687500 0.345947265625000
0.091796875000000 0.345703125000000
0.091918945312500 0.345947265625000
0.092041015625000 0.346191406250000
0.092163085937500 0.346191406250000
0.092285156250000 0.346191406250000
0.092407226562500 0.346191406250000
0.092529296875000 0.346191406250000
0.092651367187500 0.345947265625000
0.092773437500000 0.345703125000000
0.092895507812500 0.345703125000000
0.093017578125000 0.345703125000000
0.093139648437500 0.345458984375000
0.093261718750000 0.345214843750000
0.093383789062500 0.344970703125000
0.093505859375000 0.344726562500000
0.093627929687500 0.344238281250000
0.093750000000000 0.343750000000000
0.093872070312500 0.344726562500000
0.093994140625000 0.345703125000000
0.094116210937500 0.346435546875000
0.094238281250000 0.347167968750000
0.094360351562500 0.347900390625000
0.094482421875000 0.348632812500000
0.094604492187500 0.349121093750000
0.094726562500000 0.349609375000000
0.094848632812500 0.350341796875000
0.094970703125000 0.351074218750000
0.095092773437500 0.351562500000000
0.095214843750000 0.352050781250000
0.095336914062500 0.352539062500000
0.095458984375000 0.353027343750000
0.095581054687500 0.353271484375000
0.095703125000000 0.353515625000000
0.095825195312500 0.354248046875000
0.095947265625000 0.354980468750000
0.096069335937500 0.355468750000000
0.096191406250000 0.355957031250000
0.096313476562500 0.356445312500000
0.096435546875000 0.356933593750000
0.096557617187500 0.357177734375000
0.096679687500000 0.357421875000000
0.096801757812500 0.357910156250000
0.096923828125000 0.358398437500000
0.097045898437500 0.358642578125000
0.097167968750000 0.358886718750000
0.097290039062500 0.359130859375000
0.097412109375000 0.359375000000000
0.097534179687500 0.359375000000000
0.097656250000000 0.359375000000000
0.097778320312500 0.360107421875000
0.097900390625000 0.360839843750000
0.098022460937500 0.361328125000000
0.098144531250000 0.361816406250000
0.098266601562500 0.362304687500000
0.098388671875000 0.362792968750000
0.098510742187500 0.363037109375000
0.098632812500000 0.363281250000000
0.098754882812500 0.363769531250000
0.098876953125000 0.364257812500000
0.098999023437500 0.364501953125000
0.099121093750000 0.364746093750000
0.099243164062500 0.364990234375000
0.099365234375000 0.365234375000000
0.099487304687500 0.365234375000000
0.099609375000000 0.365234375000000
0.099731445312500 0.365722656250000
0.099853515625000 0.366210937500000
0.099975585937500 0.366455078125000
0.100097656250000 0.366699218750000
0.100219726562500 0.366943359375000
0.100341796875000 0.367187500000000
0.100463867187500 0.367187500000000
0.100585937500000 0.367187500000000
0.100708007812500 0.367431640625000
0.100830078125000 0.367675781250000
0.100952148437500 0.367675781250000
0.101074218750000 0.367675781250000
0.101196289062500 0.367675781250000
0.101318359375000 0.367675781250000
0.101440429687500 0.367431640625000
0.101562500000000 0.367187500000000
0.101684570312500 0.367919921875000
0.101806640625000 0.368652343750000
0.101928710937500 0.369140625000000
0.102050781250000 0.369628906250000
0.102172851562500 0.370117187500000
0.102294921875000 0.370605468750000
0.102416992187500 0.370849609375000
0.102539062500000 0.371093750000000
0.102661132812500 0.371582031250000
0.102783203125000 0.372070312500000
0.102905273437500 0.372314453125000
0.103027343750000 0.372558593750000
0.103149414062500 0.372802734375000
0.103271484375000 0.373046875000000
0.103393554687500 0.373046875000000
0.103515625000000 0.373046875000000
0.103637695312500 0.373535156250000
0.103759765625000 0.374023437500000
0.103881835937500 0.374267578125000
0.104003906250000 0.374511718750000
0.104125976562500 0.374755859375000
0.104248046875000 0.375000000000000
0.104370117187500 0.375000000000000
0.104492187500000 0.375000000000000
0.104614257812500 0.375244140625000
0.104736328125000 0.375488281250000
0.104858398437500 0.375488281250000
0.104980468750000 0.375488281250000
0.105102539062500 0.375488281250000
0.105224609375000 0.375488281250000
0.105346679687500 0.375244140625000
0.105468750000000 0.375000000000000
0.105590820312500 0.375488281250000
0.105712890625000 0.375976562500000
0.105834960937500 0.376220703125000
0.105957031250000 0.376464843750000
0.106079101562500 0.376708984375000
0.106201171875000 0.376953125000000
0.106323242187500 0.376953125000000
0.106445312500000 0.376953125000000
0.106567382812500 0.377197265625000
0.106689453125000 0.377441406250000
0.106811523437500 0.377441406250000
0.106933593750000 0.377441406250000
0.107055664062500 0.377441406250000
0.107177734375000 0.377441406250000
0.107299804687500 0.377197265625000
0.107421875000000 0.376953125000000
0.107543945312500 0.377197265625000
0.107666015625000 0.377441406250000
0.107788085937500 0.377441406250000
0.107910156250000 0.377441406250000
0.108032226562500 0.377441406250000
0.108154296875000 0.377441406250000
0.108276367187500 0.377197265625000
0.108398437500000 0.376953125000000
0.108520507812500 0.376953125000000
0.108642578125000 0.376953125000000
0.108764648437500 0.376708984375000
0.108886718750000 0.376464843750000
0.109008789062500 0.376220703125000
0.109130859375000 0.375976562500000
0.109252929687500 0.375488281250000
0.109375000000000 0.375000000000000
0.109497070312500 0.375732421875000
0.109619140625000 0.376464843750000
0.109741210937500 0.376953125000000
0.109863281250000 0.377441406250000
0.109985351562500 0.377929687500000
0.110107421875000 0.378417968750000
0.110229492187500 0.378662109375000
0.110351562500000 0.378906250000000
0.110473632812500 0.379394531250000
0.110595703125000 0.379882812500000
0.110717773437500 0.380126953125000
0.110839843750000 0.380371093750000
0.110961914062500 0.380615234375000
0.111083984375000 0.380859375000000
0.111206054687500 0.380859375000000
0.111328125000000 0.380859375000000
0.111450195312500 0.381347656250000
0.111572265625000 0.381835937500000
0.111694335937500 0.382080078125000
0.111816406250000 0.382324218750000
0.111938476562500 0.382568359375000
0.112060546875000 0.382812500000000
0.112182617187500 0.382812500000000
0.112304687500000 0.382812500000000
0.112426757812500 0.383056640625000
0.112548828125000 0.383300781250000
0.112670898437500 0.383300781250000
0.112792968750000 0.383300781250000
0.112915039062500 0.383300781250000
0.113037109375000 0.383300781250000
0.113159179687500 0.383056640625000
0.113281250000000 0.382812500000000
0.113403320312500 0.383300781250000
0.113525390625000 0.383789062500000
0.113647460937500 0.384033203125000
0.113769531250000 0.384277343750000
0.113891601562500 0.384521484375000
0.114013671875000 0.384765625000000
0.114135742187500 0.384765625000000
0.114257812500000 0.384765625000000
0.114379882812500 0.385009765625000
0.114501953125000 0.385253906250000
0.114624023437500 0.385253906250000
0.114746093750000 0.385253906250000
0.114868164062500 0.385253906250000
0.114990234375000 0.385253906250000
0.115112304687500 0.385009765625000
0.115234375000000 0.384765625000000
0.115356445312500 0.385009765625000
0.115478515625000 0.385253906250000
0.115600585937500 0.385253906250000
0.115722656250000 0.385253906250000
0.115844726562500 0.385253906250000
0.115966796875000 0.385253906250000
0.116088867187500 0.385009765625000
0.116210937500000 0.384765625000000
0.116333007812500 0.384765625000000
0.116455078125000 0.384765625000000
0.116577148437500 0.384521484375000
0.116699218750000 0.384277343750000
0.116821289062500 0.384033203125000
0.116943359375000 0.383789062500000
0.117065429687500 0.383300781250000
0.117187500000000 0.382812500000000
0.117309570312500 0.383300781250000
0.117431640625000 0.383789062500000
0.117553710937500 0.384033203125000
0.117675781250000 0.384277343750000
0.117797851562500 0.384521484375000
0.117919921875000 0.384765625000000
0.118041992187500 0.384765625000000
0.118164062500000 0.384765625000000
0.118286132812500 0.385009765625000
0.118408203125000 0.385253906250000
0.118530273437500 0.385253906250000
0.118652343750000 0.385253906250000
0.118774414062500 0.385253906250000
0.118896484375000 0.385253906250000
0.119018554687500 0.385009765625000
0.119140625000000 0.384765625000000
0.119262695312500 0.385009765625000
0.119384765625000 0.385253906250000
0.119506835937500 0.385253906250000
0.119628906250000 0.385253906250000
0.119750976562500 0.385253906250000
0.119873046875000 0.385253906250000
0.119995117187500 0.385009765625000
0.120117187500000 0.384765625000000
0.120239257812500 0.384765625000000
0.120361328125000 0.384765625000000
0.120483398437500 0.384521484375000
0.120605468750000 0.384277343750000
0.120727539062500 0.384033203125000
0.120849609375000 0.383789062500000
0.120971679687500 0.383300781250000
0.121093750000000 0.382812500000000
0.121215820312500 0.383056640625000
0.121337890625000 0.383300781250000
0.121459960937500 0.383300781250000
0.121582031250000 0.383300781250000
0.121704101562500 0.383300781250000
0.121826171875000 0.383300781250000
0.121948242187500 0.383056640625000
0.122070312500000 0.382812500000000
0.122192382812500 0.382812500000000
0.122314453125000 0.382812500000000
0.122436523437500 0.382568359375000
0.122558593750000 0.382324218750000
0.122680664062500 0.382080078125000
0.122802734375000 0.381835937500000
0.122924804687500 0.381347656250000
0.123046875000000 0.380859375000000
0.123168945312500 0.380859375000000
0.123291015625000 0.380859375000000
0.123413085937500 0.380615234375000
0.123535156250000 0.380371093750000
0.123657226562500 0.380126953125000
0.123779296875000 0.379882812500000
0.123901367187500 0.379394531250000
0.124023437500000 0.378906250000000
0.124145507812500 0.378662109375000
0.124267578125000 0.378417968750000
0.124389648437500 0.377929687500000
0.124511718750000 0.377441406250000
0.124633789062500 0.376953125000000
0.124755859375000 0.376464843750000
0.124877929687500 0.375732421875000
0.125000000000000 0.375000000000000
0.125122070312500 0.376220703125000
0.125244140625000 0.377441406250000
0.125366210937500 0.378417968750000
0.125488281250000 0.379394531250000
0.125610351562500 0.380371093750000
0.125732421875000 0.381347656250000
0.125854492187500 0.382080078125000
0.125976562500000 0.382812500000000
0.126098632812500 0.383789062500000
0.126220703125000 0.384765625000000
0.126342773437500 0.385498046875000
0.126464843750000 0.386230468750000
0.126586914062500 0.386962890625000
0.126708984375000 0.387695312500000
0.126831054687500 0.388183593750000
0.126953125000000 0.388671875000000
0.127075195312500 0.389648437500000
0.127197265625000 0.390625000000000
0.127319335937500 0.391357421875000
0.127441406250000 0.392089843750000
0.127563476562500 0.392822265625000
0.127685546875000 0.393554687500000
0.127807617187500 0.394042968750000
0.127929687500000 0.394531250000000
0.128051757812500 0.395263671875000
0.128173828125000 0.395996093750000
0.128295898437500 0.396484375000000
0.128417968750000 0.396972656250000
0.128540039062500 0.397460937500000
0.128662109375000 0.397949218750000
0.128784179687500 0.398193359375000
0.128906250000000 0.398437500000000
0.129028320312500 0.399414062500000
0.129150390625000 0.400390625000000
0.129272460937500 0.401123046875000
0.129394531250000 0.401855468750000
0.129516601562500 0.402587890625000
0.129638671875000 0.403320312500000
0.129760742187500 0.403808593750000
0.129882812500000 0.404296875000000
0.130004882812500 0.405029296875000
0.130126953125000 0.405761718750000
0.130249023437500 0.406250000000000
0.130371093750000 0.406738281250000
0.130493164062500 0.407226562500000
0.130615234375000 0.407714843750000
0.130737304687500 0.407958984375000
0.130859375000000 0.408203125000000
0.130981445312500 0.408935546875000
0.131103515625000 0.409667968750000
0.131225585937500 0.410156250000000
0.131347656250000 0.410644531250000
0.131469726562500 0.411132812500000
0.131591796875000 0.411621093750000
0.131713867187500 0.411865234375000
0.131835937500000 0.412109375000000
0.131958007812500 0.412597656250000
0.132080078125000 0.413085937500000
0.132202148437500 0.413330078125000
0.132324218750000 0.413574218750000
0.132446289062500 0.413818359375000
0.132568359375000 0.414062500000000
0.132690429687500 0.414062500000000
0.132812500000000 0.414062500000000
0.132934570312500 0.415039062500000
0.133056640625000 0.416015625000000
0.133178710937500 0.416748046875000
0.133300781250000 0.417480468750000
0.133422851562500 0.418212890625000
0.133544921875000 0.418945312500000
0.133666992187500 0.419433593750000
0.133789062500000 0.419921875000000
0.133911132812500 0.420654296875000
0.134033203125000 0.421386718750000
0.134155273437500 0.421875000000000
0.134277343750000 0.422363281250000
0.134399414062500 0.422851562500000
0.134521484375000 0.423339843750000
0.134643554687500 0.423583984375000
0.134765625000000 0.423828125000000
0.134887695312500 0.424560546875000
0.135009765625000 0.425292968750000
0.135131835937500 0.425781250000000
0.135253906250000 0.426269531250000
0.135375976562500 0.426757812500000
0.135498046875000 0.427246093750000
0.135620117187500 0.427490234375000
0.135742187500000 0.427734375000000
0.135864257812500 0.428222656250000
0.135986328125000 0.428710937500000
0.136108398437500 0.428955078125000
0.136230468750000 0.429199218750000
0.136352539062500 0.429443359375000
0.136474609375000 0.429687500000000
0.136596679687500 0.429687500000000
0.136718750000000 0.429687500000000
0.136840820312500 0.430419921875000
0.136962890625000 0.431152343750000
0.137084960937500 0.431640625000000
0.137207031250000 0.432128906250000
0.137329101562500 0.432617187500000
0.137451171875000 0.433105468750000
0.137573242187500 0.433349609375000
0.137695312500000 0.433593750000000
0.137817382812500 0.434082031250000
0.137939453125000 0.434570312500000
0.138061523437500 0.434814453125000
0.138183593750000 0.435058593750000
0.138305664062500 0.435302734375000
0.138427734375000 0.435546875000000
0.138549804687500 0.435546875000000
0.138671875000000 0.435546875000000
0.138793945312500 0.436035156250000
0.138916015625000 0.436523437500000
0.139038085937500 0.436767578125000
0.139160156250000 0.437011718750000
0.139282226562500 0.437255859375000
0.139404296875000 0.437500000000000
0.139526367187500 0.437500000000000
0.139648437500000 0.437500000000000
0.139770507812500 0.437744140625000
0.139892578125000 0.437988281250000
0.140014648437500 0.437988281250000
0.140136718750000 0.437988281250000
0.140258789062500 0.437988281250000
0.140380859375000 0.437988281250000
0.140502929687500 0.437744140625000
0.140625000000000 0.437500000000000
0.140747070312500 0.438476562500000
0.140869140625000 0.439453125000000
0.140991210937500 0.440185546875000
0.141113281250000 0.440917968750000
0.141235351562500 0.441650390625000
0.141357421875000 0.442382812500000
0.141479492187500 0.442871093750000
0.141601562500000 0.443359375000000
0.141723632812500 0.444091796875000
0.141845703125000 0.444824218750000
0.141967773437500 0.445312500000000
0.142089843750000 0.445800781250000
0.142211914062500 0.446289062500000
0.142333984375000 0.446777343750000
0.142456054687500 0.447021484375000
0.142578125000000 0.447265625000000
0.142700195312500 0.447998046875000
0.142822265625000 0.448730468750000
0.142944335937500 0.449218750000000
0.143066406250000 0.449707031250000
0.143188476562500 0.450195312500000
0.143310546875000 0.450683593750000
0.143432617187500 0.450927734375000
0.143554687500000 0.451171875000000
0.143676757812500 0.451660156250000
0.143798828125000 0.452148437500000
0.143920898437500 0.452392578125000
0.144042968750000 0.452636718750000
0.144165039062500 0.452880859375000
0.144287109375000 0.453125000000000
0.144409179687500 0.453125000000000
0.144531250000000 0.453125000000000
0.144653320312500 0.453857421875000
0.144775390625000 0.454589843750000
0.144897460937500 0.455078125000000
0.145019531250000 0.455566406250000
0.145141601562500 0.456054687500000
0.145263671875000 0.456542968750000
0.145385742187500 0.456787109375000
0.145507812500000 0.457031250000000
0.145629882812500 0.457519531250000
0.145751953125000 0.458007812500000
0.145874023437500 0.458251953125000
0.145996093750000 0.458496093750000
0.146118164062500 0.458740234375000
0.146240234375000 0.458984375000000
0.146362304687500 0.458984375000000
0.146484375000000 0.458984375000000
0.146606445312500 0.459472656250000
0.146728515625000 0.459960937500000
0.146850585937500 0.460205078125000
0.146972656250000 0.460449218750000
0.147094726562500 0.460693359375000
0.147216796875000 0.460937500000000
0.147338867187500 0.460937500000000
0.147460937500000 0.460937500000000
0.147583007812500 0.461181640625000
0.147705078125000 0.461425781250000
0.147827148437500 0.461425781250000
0.147949218750000 0.461425781250000
0.148071289062500 0.461425781250000
0.148193359375000 0.461425781250000
0.148315429687500 0.461181640625000
0.148437500000000 0.460937500000000
0.148559570312500 0.461669921875000
0.148681640625000 0.462402343750000
0.148803710937500 0.462890625000000
0.148925781250000 0.463378906250000
0.149047851562500 0.463867187500000
0.149169921875000 0.464355468750000
0.149291992187500 0.464599609375000
0.149414062500000 0.464843750000000
0.149536132812500 0.465332031250000
0.149658203125000 0.465820312500000
0.149780273437500 0.466064453125000
0.149902343750000 0.466308593750000
0.150024414062500 0.466552734375000
0.150146484375000 0.466796875000000
0.150268554687500 0.466796875000000
0.150390625000000 0.466796875000000
0.150512695312500 0.467285156250000
0.150634765625000 0.467773437500000
0.150756835937500 0.468017578125000
0.150878906250000 0.468261718750000
0.151000976562500 0.468505859375000
0.151123046875000 0.468750000000000
0.151245117187500 0.468750000000000
0.151367187500000 0.468750000000000
0.151489257812500 0.468994140625000
0.151611328125000 0.469238281250000
0.151733398437500 0.469238281250000
0.151855468750000 0.469238281250000
0.151977539062500 0.469238281250000
0.152099609375000 0.469238281250000
0.152221679687500 0.468994140625000
0.152343750000000 0.468750000000000
0.152465820312500 0.469238281250000
0.152587890625000 0.469726562500000
0.152709960937500 0.469970703125000
0.152832031250000 0.470214843750000
0.152954101562500 0.470458984375000
0.153076171875000 0.470703125000000
0.153198242187500 0.470703125000000
0.153320312500000 0.470703125000000
0.153442382812500 0.470947265625000
0.153564453125000 0.471191406250000
0.153686523437500 0.471191406250000
0.153808593750000 0.471191406250000
0.153930664062500 0.471191406250000
0.154052734375000 0.471191406250000
0.154174804687500 0.470947265625000
0.154296875000000 0.470703125000000
0.154418945312500 0.470947265625000
0.154541015625000 0.471191406250000
0.154663085937500 0.471191406250000
0.154785156250000 0.471191406250000
0.154907226562500 0.471191406250000
0.155029296875000 0.471191406250000
0.155151367187500 0.470947265625000
0.155273437500000 0.470703125000000
0.155395507812500 0.470703125000000
0.155517578125000 0.470703125000000
0.155639648437500 0.470458984375000
0.155761718750000 0.470214843750000
0.155883789062500 0.469970703125000
0.156005859375000 0.469726562500000
0.156127929687500 0.469238281250000
0.156250000000000 0.468750000000000
0.156372070312500 0.469726562500000
0.156494140625000 0.470703125000000
0.156616210937500 0.471435546875000
0.156738281250000 0.472167968750000
0.156860351562500 0.472900390625000
0.156982421875000 0.473632812500000
0.157104492187500 0.474121093750000
0.157226562500000 0.474609375000000
0.157348632812500 0.475341796875000
0.157470703125000 0.476074218750000
0.157592773437500 0.476562500000000
0.157714843750000 0.477050781250000
0.157836914062500 0.477539062500000
0.157958984375000 0.478027343750000
0.158081054687500 0.478271484375000
0.158203125000000 0.478515625000000
0.158325195312500 0.479248046875000
0.158447265625000 0.479980468750000
0.158569335937500 0.480468750000000
0.158691406250000 0.480957031250000
0.158813476562500 0.481445312500000
0.158935546875000 0.481933593750000
0.159057617187500 0.482177734375000
0.159179687500000 0.482421875000000
0.159301757812500 0.482910156250000
0.159423828125000 0.483398437500000
0.159545898437500 0.483642578125000
0.159667968750000 0.483886718750000
0.159790039062500 0.484130859375000
0.159912109375000 0.484375000000000
0.160034179687500 0.484375000000000
0.160156250000000 0.484375000000000
0.160278320312500 0.485107421875000
0.160400390625000 0.485839843750000
0.160522460937500 0.486328125000000
0.160644531250000 0.486816406250000
0.160766601562500 0.487304687500000
0.160888671875000 0.487792968750000
0.161010742187500 0.488037109375000
0.161132812500000 0.488281250000000
0.161254882812500 0.488769531250000
0.161376953125000 0.489257812500000
0.161499023437500 0.489501953125000
0.161621093750000 0.489746093750000
0.161743164062500 0.489990234375000
0.161865234375000 0.490234375000000
0.161987304687500 0.490234375000000
0.162109375000000 0.490234375000000
0.162231445312500 0.490722656250000
0.162353515625000 0.491210937500000
0.162475585937500 0.491455078125000
0.162597656250000 0.491699218750000
0.162719726562500 0.491943359375000
0.162841796875000 0.492187500000000
0.162963867187500 0.492187500000000
0.163085937500000 0.492187500000000
0.163208007812500 0.492431640625000
0.163330078125000 0.492675781250000
0.163452148437500 0.492675781250000
0.163574218750000 0.492675781250000
0.163696289062500 0.492675781250000
0.163818359375000 0.492675781250000
0.163940429687500 0.492431640625000
0.164062500000000 0.492187500000000
0.164184570312500 0.492919921875000
0.164306640625000 0.493652343750000
0.164428710937500 0.494140625000000
0.164550781250000 0.494628906250000
0.164672851562500 0.495117187500000
0.164794921875000 0.495605468750000
0.164916992187500 0.495849609375000
0.165039062500000 0.496093750000000
0.165161132812500 0.496582031250000
0.165283203125000 0.497070312500000
0.165405273437500 0.497314453125000
0.165527343750000 0.497558593750000
0.165649414062500 0.497802734375000
0.165771484375000 0.498046875000000
0.165893554687500 0.498046875000000
0.166015625000000 0.498046875000000
0.166137695312500 0.498535156250000
0.166259765625000 0.499023437500000
0.166381835937500 0.499267578125000
0.166503906250000 0.499511718750000
0.166625976562500 0.499755859375000
0.166748046875000 0.500000000000000
0.166870117187500 0.500000000000000
0.166992187500000 0.500000000000000
0.167114257812500 0.500244140625000
0.167236328125000 0.500488281250000
0.167358398437500 0.500488281250000
0.167480468750000 0.500488281250000
0.167602539062500 0.500488281250000
0.167724609375000 0.500488281250000
0.167846679687500 0.500244140625000
0.167968750000000 0.500000000000000
0.168090820312500 0.500488281250000
0.168212890625000 0.500976562500000
0.168334960937500 0.501220703125000
0.168457031250000 0.501464843750000
0.168579101562500 0.501708984375000
0.168701171875000 0.501953125000000
0.168823242187500 0.501953125000000
0.168945312500000 0.501953125000000
0.169067382812500 0.502197265625000
0.169189453125000 0.502441406250000
0.169311523437500 0.502441406250000
0.169433593750000 0.502441406250000
0.169555664062500 0.502441406250000
0.169677734375000 0.502441406250000
0.169799804687500 0.502197265625000
0.169921875000000 0.501953125000000
0.170043945312500 0.502197265625000
0.170166015625000 0.502441406250000
0.170288085937500 0.502441406250000
0.170410156250000 0.502441406250000
0.170532226562500 0.502441406250000
0.170654296875000 0.502441406250000
0.170776367187500 0.502197265625000
0.170898437500000 0.501953125000000
0.171020507812500 0.501953125000000
0.171142578125000 0.501953125000000
0.171264648437500 0.501708984375000
0.171386718750000 0.501464843750000
0.171508789062500 0.501220703125000
0.171630859375000 0.500976562500000
0.171752929687500 0.500488281250000
0.171875000000000 0.500000000000000
0.171997070312500 0.500732421875000
0.172119140625000 0.501464843750000
0.172241210937500 0.501953125000000
0.172363281250000 0.502441406250000
0.172485351562500 0.502929687500000
0.172607421875000 0.503417968750000
0.172729492187500 0.503662109375000
0.172851562500000 0.503906250000000
0.172973632812500 0.504394531250000
0.173095703125000 0.504882812500000
0.173217773437500 0.505126953125000
0.173339843750000 0.505371093750000
0.173461914062500 0.505615234375000
0.173583984375000 0.505859375000000
0.173706054687500 0.505859375000000
0.173828125000000 0.505859375000000
0.173950195312500 0.506347656250000
0.174072265625000 0.506835937500000
0.174194335937500 0.507080078125000
0.174316406250000 0.507324218750000
0.174438476562500 0.507568359375000
0.174560546875000 0.507812500000000
0.174682617187500 0.507812500000000
0.174804687500000 0.507812500000000
0.174926757812500 0.508056640625000
0.175048828125000 0.508300781250000
0.175170898437500 0.508300781250000
0.175292968750000 0.508300781250000
0.175415039062500 0.508300781250000
0.175537109375000 0.508300781250000
0.175659179687500 0.508056640625000
0.175781250000000 0.507812500000000
0.175903320312500 0.508300781250000
0.176025390625000 0.508789062500000
0.176147460937500 0.509033203125000
0.176269531250000 0.509277343750000
0.176391601562500 0.509521484375000
0.176513671875000 0.509765625000000
0.176635742187500 0.509765625000000
0.176757812500000 0.509765625000000
0.176879882812500 0.510009765625000
0.177001953125000 0.510253906250000
0.177124023437500 0.510253906250000
0.177246093750000 0.510253906250000
0.177368164062500 0.510253906250000
0.177490234375000 0.510253906250000
0.177612304687500 0.510009765625000
0.177734375000000 0.509765625000000
0.177856445312500 0.510009765625000
0.177978515625000 0.510253906250000
0.178100585937500 0.510253906250000
0.178222656250000 0.510253906250000
0.178344726562500 0.510253906250000
0.178466796875000 0.510253906250000
0.178588867187500 0.510009765625000
0.178710937500000 0.509765625000000
0.178833007812500 0.509765625000000
0.178955078125000 0.509765625000000
0.179077148437500 0.509521484375000
0.179199218750000 0.509277343750000
0.179321289062500 0.509033203125000
0.179443359375000 0.508789062500000
0.179565429687500 0.508300781250000
0.179687500000000 0.507812500000000
0.179809570312500 0.508300781250000
0.179931640625000 0.508789062500000
0.180053710937500 0.509033203125000
0.180175781250000 0.509277343750000
0.180297851562500 0.509521484375000
0.180419921875000 0.509765625000000
0.180541992187500 0.509765625000000
0.180664062500000 0.509765625000000
0.180786132812500 0.510009765625000
0.180908203125000 0.510253906250000
0.181030273437500 0.510253906250000
0.181152343750000 0.510253906250000
0.181274414062500 0.510253906250000
0.181396484375000 0.510253906250000
0.181518554687500 0.510009765625000
0.181640625000000 0.509765625000000
0.181762695312500 0.510009765625000
0.181884765625000 0.510253906250000
0.182006835937500 0.510253906250000
0.182128906250000 0.510253906250000
0.182250976562500 0.510253906250000
0.182373046875000 0.510253906250000
0.182495117187500 0.510009765625000
0.182617187500000 0.509765625000000
0.182739257812500 0.509765625000000
0.182861328125000 0.509765625000000
0.182983398437500 0.509521484375000
0.183105468750000 0.509277343750000
0.183227539062500 0.509033203125000
0.183349609375000 0.508789062500000
0.183471679687500 0.508300781250000
0.183593750000000 0.507812500000000
0.183715820312500 0.508056640625000
0.183837890625000 0.508300781250000
0.183959960937500 0.508300781250000
0.184082031250000 0.508300781250000
0.184204101562500 0.508300781250000
0.184326171875000 0.508300781250000
0.184448242187500 0.508056640625000
0.184570312500000 0.507812500000000
0.184692382812500 0.507812500000000
0.184814453125000 0.507812500000000
0.184936523437500 0.507568359375000
0.185058593750000 0.507324218750000
0.185180664062500 0.507080078125000
0.185302734375000 0.506835937500000
0.185424804687500 0.506347656250000
0.185546875000000 0.505859375000000
0.185668945312500 0.505859375000000
0.185791015625000 0.505859375000000
0.185913085937500 0.505615234375000
0.186035156250000 0.505371093750000
0.186157226562500 0.505126953125000
0.186279296875000 0.504882812500000
0.186401367187500 0.504394531250000
0.186523437500000 0.503906250000000
0.186645507812500 0.503662109375000
0.186767578125000 0.503417968750000
0.186889648437500 0.502929687500000
0.187011718750000 0.502441406250000
0.187133789062500 0.501953125000000
0.187255859375000 0.501464843750000
0.187377929687500 0.500732421875000
0.187500000000000 0.500000000000000
0.187622070312500 0.500976562500000
0.187744140625000 0.501953125000000
0.187866210937500 0.502685546875000
0.187988281250000 0.503417968750000
0.188110351562500 0.504150390625000
0.188232421875000 0.504882812500000
0.188354492187500 0.505371093750000
0.188476562500000 0.505859375000000
0.188598632812500 0.506591796875000
0.188720703125000 0.507324218750000
0.188842773437500 0.507812500000000
0.188964843750000 0.508300781250000
0.189086914062500 0.508789062500000
0.189208984375000 0.509277343750000
0.189331054687500 0.509521484375000
0.189453125000000 0.509765625000000
0.189575195312500 0.510498046875000
0.189697265625000 0.511230468750000
0.189819335937500 0.511718750000000
0.189941406250000 0.512207031250000
0.190063476562500 0.512695312500000
0.190185546875000 0.513183593750000
0.190307617187500 0.513427734375000
0.190429687500000 0.513671875000000
0.190551757812500 0.514160156250000
0.190673828125000 0.514648437500000
0.190795898437500 0.514892578125000
0.190917968750000 0.515136718750000
0.191040039062500 0.515380859375000
0.191162109375000 0.515625000000000
0.191284179687500 0.515625000000000
0.191406250000000 0.515625000000000
0.191528320312500 0.516357421875000
0.191650390625000 0.517089843750000
0.191772460937500 0.517578125000000
0.191894531250000 0.518066406250000
0.192016601562500 0.518554687500000
0.192138671875000 0.519042968750000
0.192260742187500 0.519287109375000
0.192382812500000 0.519531250000000
0.192504882812500 0.520019531250000
0.192626953125000 0.520507812500000
0.192749023437500 0.520751953125000
0.192871093750000 0.520996093750000
0.192993164062500 0.521240234375000
0.193115234375000 0.521484375000000
0.193237304687500 0.521484375000000
0.193359375000000 0.521484375000000
0.193481445312500 0.521972656250000
0.193603515625000 0.522460937500000
0.193725585937500 0.522705078125000
0.193847656250000 0.522949218750000
0.193969726562500 0.523193359375000
0.194091796875000 0.523437500000000
0.194213867187500 0.523437500000000
0.194335937500000 0.523437500000000
0.194458007812500 0.523681640625000
0.194580078125000 0.523925781250000
0.194702148437500 0.523925781250000
0.194824218750000 0.523925781250000
0.194946289062500 0.523925781250000
0.195068359375000 0.523925781250000
0.195190429687500 0.523681640625000
0.195312500000000 0.523437500000000
0.195434570312500 0.524169921875000
0.195556640625000 0.524902343750000
0.195678710937500 0.525390625000000
0.195800781250000 0.525878906250000
0.195922851562500 0.526367187500000
0.196044921875000 0.526855468750000
0.196166992187500 0.527099609375000
0.196289062500000 0.527343750000000
0.196411132812500 0.527832031250000
0.196533203125000 0.528320312500000
0.196655273437500 0.528564453125000
0.196777343750000 0.528808593750000
0.196899414062500 0.529052734375000
0.197021484375000 0.529296875000000
0.197143554687500 0.529296875000000
0.197265625000000 0.529296875000000
0.197387695312500 0.529785156250000
0.197509765625000 0.530273437500000
0.197631835937500 0.530517578125000
0.197753906250000 0.530761718750000
0.197875976562500 0.531005859375000
0.197998046875000 0.531250000000000
0.198120117187500 0.531250000000000
0.198242187500000 0.531250000000000
0.198364257812500 0.531494140625000
0.198486328125000 0.531738281250000
0.198608398437500 0.531738281250000
0.198730468750000 0.531738281250000
0.198852539062500 0.531738281250000
0.198974609375000 0.531738281250000
0.199096679687500 0.531494140625000
0.199218750000000 0.531250000000000
0.199340820312500 0.531738281250000
0.199462890625000 0.532226562500000
0.199584960937500 0.532470703125000
0.199707031250000 0.532714843750000
0.199829101562500 0.532958984375000
0.199951171875000 0.533203125000000
0.200073242187500 0.533203125000000
0.200195312500000 0.533203125000000
0.200317382812500 0.533447265625000
0.200439453125000 0.533691406250000
0.200561523437500 0.533691406250000
0.200683593750000 0.533691406250000
0.200805664062500 0.533691406250000
0.200927734375000 0.533691406250000
0.201049804687500 0.533447265625000
0.201171875000000 0.533203125000000
0.201293945312500 0.533447265625000
0.201416015625000 0.533691406250000
0.201538085937500 0.533691406250000
0.201660156250000 0.533691406250000
0.201782226562500 0.533691406250000
0.201904296875000 0.533691406250000
0.202026367187500 0.533447265625000
0.202148437500000 0.533203125000000
0.202270507812500 0.533203125000000
0.202392578125000 0.533203125000000
0.202514648437500 0.532958984375000
0.202636718750000 0.532714843750000
0.202758789062500 0.532470703125000
0.202880859375000 0.532226562500000
0.203002929687500 0.531738281250000
0.203125000000000 0.531250000000000
0.203247070312500 0.531982421875000
0.203369140625000 0.532714843750000
0.203491210937500 0.533203125000000
0.203613281250000 0.533691406250000
0.203735351562500 0.534179687500000
0.203857421875000 0.534667968750000
0.203979492187500 0.534912109375000
0.204101562500000 0.535156250000000
0.204223632812500 0.535644531250000
0.204345703125000 0.536132812500000
0.204467773437500 0.536376953125000
0.204589843750000 0.536621093750000
0.204711914062500 0.536865234375000
0.204833984375000 0.537109375000000
0.204956054687500 0.537109375000000
0.205078125000000 0.537109375000000
0.205200195312500 0.537597656250000
0.205322265625000 0.538085937500000
0.205444335937500 0.538330078125000
0.205566406250000 0.538574218750000
0.205688476562500 0.538818359375000
0.205810546875000 0.539062500000000
0.205932617187500 0.539062500000000
0.206054687500000 0.539062500000000
0.206176757812500 0.539306640625000
0.206298828125000 0.539550781250000
0.206420898437500 0.539550781250000
0.206542968750000 0.539550781250000
0.206665039062500 0.539550781250000
0.206787109375000 0.539550781250000
0.206909179687500 0.539306640625000
0.207031250000000 0.539062500000000
0.207153320312500 0.539550781250000
0.207275390625000 0.540039062500000
0.207397460937500 0.540283203125000
0.207519531250000 0.540527343750000
0.207641601562500 0.540771484375000
0.207763671875000 0.541015625000000
0.207885742187500 0.541015625000000
0.208007812500000 0.541015625000000
0.208129882812500 0.541259765625000
0.208251953125000 0.541503906250000
0.208374023437500 0.541503906250000
0.208496093750000 0.541503906250000
0.208618164062500 0.541503906250000
0.208740234375000 0.541503906250000
0.208862304687500 0.541259765625000
0.208984375000000 0.541015625000000
0.209106445312500 0.541259765625000
0.209228515625000 0.541503906250000
0.209350585937500 0.541503906250000
0.209472656250000 0.541503906250000
0.209594726562500 0.541503906250000
0.209716796875000 0.541503906250000
0.209838867187500 0.541259765625000
0.209960937500000 0.541015625000000
0.210083007812500 0.541015625000000
0.210205078125000 0.541015625000000
0.210327148437500 0.540771484375000
0.210449218750000 0.540527343750000
0.210571289062500 0.540283203125000
0.210693359375000 0.540039062500000
0.210815429687500 0.539550781250000
0.210937500000000 0.539062500000000
0.211059570312500 0.539550781250000
0.211181640625000 0.540039062500000
0.211303710937500 0.540283203125000
0.211425781250000 0.540527343750000
0.211547851562500 0.540771484375000
0.211669921875000 0.541015625000000
0.211791992187500 0.541015625000000
0.211914062500000 0.541015625000000
0.212036132812500 0.541259765625000
0.212158203125000 0.541503906250000
0.212280273437500 0.541503906250000
0.212402343750000 0.541503906250000
0.212524414062500 0.541503906250000
0.212646484375000 0.541503906250000
0.212768554687500 0.541259765625000
0.212890625000000 0.541015625000000
0.213012695312500 0.541259765625000
0.213134765625000 0.541503906250000
0.213256835937500 0.541503906250000
0.213378906250000 0.541503906250000
0.213500976562500 0.541503906250000
0.213623046875000 0.541503906250000
0.213745117187500 0.541259765625000
0.213867187500000 0.541015625000000
0.213989257812500 0.541015625000000
0.214111328125000 0.541015625000000
0.214233398437500 0.540771484375000
0.214355468750000 0.540527343750000
0.214477539062500 0.540283203125000
0.214599609375000 0.540039062500000
0.214721679687500 0.539550781250000
0.214843750000000 0.539062500000000
0.214965820312500 0.539306640625000
0.215087890625000 0.539550781250000
0.215209960937500 0.539550781250000
0.215332031250000 0.539550781250000
0.215454101562500 0.539550781250000
0.215576171875000 0.539550781250000
0.215698242187500 0.539306640625000
0.215820312500000 0.539062500000000
0.215942382812500 0.539062500000000
0.216064453125000 0.539062500000000
0.216186523437500 0.538818359375000
0.216308593750000 0.538574218750000
0.216430664062500 0.538330078125000
0.216552734375000 0.538085937500000
0.216674804687500 0.537597656250000
0.216796875000000 0.537109375000000
0.216918945312500 0.537109375000000
0.217041015625000 0.537109375000000
0.217163085937500 0.536865234375000
0.217285156250000 0.536621093750000
0.217407226562500 0.536376953125000
0.217529296875000 0.536132812500000
0.217651367187500 0.535644531250000
0.217773437500000 0.535156250000000
0.217895507812500 0.534912109375000
0.218017578125000 0.534667968750000
0.218139648437500 0.534179687500000
0.218261718750000 0.533691406250000
0.218383789062500 0.533203125000000
0.218505859375000 0.532714843750000
0.218627929687500 0.531982421875000
0.218750000000000 0.531250000000000
0.218872070312500 0.531982421875000
0.218994140625000 0.532714843750000
0.219116210937500 0.533203125000000
0.219238281250000 0.533691406250000
0.219360351562500 0.534179687500000
0.219482421875000 0.534667968750000
0.219604492187500 0.534912109375000
0.219726562500000 0.535156250000000
0.219848632812500 0.535644531250000
0.219970703125000 0.536132812500000
0.220092773437500 0.536376953125000
0.220214843750000 0.536621093750000
0.220336914062500 0.536865234375000
0.220458984375000 0.537109375000000
0.220581054687500 0.537109375000000
0.220703125000000 0.537109375000000
0.220825195312500 0.537597656250000
0.220947265625000 0.538085937500000
0.221069335937500 0.538330078125000
0.221191406250000 0.538574218750000
0.221313476562500 0.538818359375000
0.221435546875000 0.539062500000000
0.221557617187500 0.539062500000000
0.221679687500000 0.539062500000000
0.221801757812500 0.539306640625000
0.221923828125000 0.539550781250000
0.222045898437500 0.539550781250000
0.222167968750000 0.539550781250000
0.222290039062500 0.539550781250000
0.222412109375000 0.539550781250000
0.222534179687500 0.539306640625000
0.222656250000000 0.539062500000000
0.222778320312500 0.539550781250000
0.222900390625000 0.540039062500000
0.223022460937500 0.540283203125000
0.223144531250000 0.540527343750000
0.223266601562500 0.540771484375000
0.223388671875000 0.541015625000000
0.223510742187500 0.541015625000000
0.223632812500000 0.541015625000000
0.223754882812500 0.541259765625000
0.223876953125000 0.541503906250000
0.223999023437500 0.541503906250000
0.224121093750000 0.541503906250000
0.224243164062500 0.541503906250000
0.224365234375000 0.541503906250000
0.224487304687500 0.541259765625000
0.224609375000000 0.541015625000000
0.224731445312500 0.541259765625000
0.224853515625000 0.541503906250000
0.224975585937500 0.541503906250000
0.225097656250000 0.541503906250000
0.225219726562500 0.541503906250000
0.225341796875000 0.541503906250000
0.225463867187500 0.541259765625000
0.225585937500000 0.541015625000000
0.225708007812500 0.541015625000000
0.225830078125000 0.541015625000000
0.225952148437500 0.540771484375000
0.226074218750000 0.540527343750000
0.226196289062500 0.540283203125000
0.226318359375000 0.540039062500000
0.226440429687500 0.539550781250000
0.226562500000000 0.539062500000000
0.226684570312500 0.539550781250000
0.226806640625000 0.540039062500000
0.226928710937500 0.540283203125000
0.227050781250000 0.540527343750000
0.227172851562500 0.540771484375000
0.227294921875000 0.541015625000000
0.227416992187500 0.541015625000000
0.227539062500000 0.541015625000000
0.227661132812500 0.541259765625000
0.227783203125000 0.541503906250000
0.227905273437500 0.541503906250000
0.228027343750000 0.541503906250000
0.228149414062500 0.541503906250000
0.228271484375000 0.541503906250000
0.228393554687500 0.541259765625000
0.228515625000000 0.541015625000000
0.228637695312500 0.541259765625000
0.228759765625000 0.541503906250000
0.228881835937500 0.541503906250000
0.229003906250000 0.541503906250000
0.229125976562500 0.541503906250000
0.229248046875000 0.541503906250000
0.229370117187500 0.541259765625000
0.229492187500000 0.541015625000000
0.229614257812500 0.541015625000000
0.229736328125000 0.541015625000000
0.229858398437500 0.540771484375000
0.229980468750000 0.540527343750000
0.230102539062500 0.540283203125000
0.230224609375000 0.540039062500000
0.230346679687500 0.539550781250000
0.230468750000000 0.539062500000000
0.230590820312500 0.539306640625000
0.230712890625000 0.539550781250000
0.230834960937500 0.539550781250000
0.230957031250000 0.539550781250000
0.231079101562500 0.539550781250000
0.231201171875000 0.539550781250000
0.231323242187500 0.539306640625000
0.231445312500000 0.539062500000000
0.231567382812500 0.539062500000000
0.231689453125000 0.539062500000000
0.231811523437500 0.538818359375000
0.231933593750000 0.538574218750000
0.232055664062500 0.538330078125000
0.232177734375000 0.538085937500000
0.232299804687500 0.537597656250000
0.232421875000000 0.537109375000000
0.232543945312500 0.537109375000000
0.232666015625000 0.537109375000000
0.232788085937500 0.536865234375000
0.232910156250000 0.536621093750000
0.233032226562500 0.536376953125000
0.233154296875000 0.536132812500000
0.233276367187500 0.535644531250000
0.233398437500000 0.535156250000000
0.233520507812500 0.534912109375000
0.233642578125000 0.534667968750000
0.233764648437500 0.534179687500000
0.233886718750000 0.533691406250000
0.234008789062500 0.533203125000000
0.234130859375000 0.532714843750000
0.234252929687500 0.531982421875000
0.234375000000000 0.531250000000000
0.234497070312500 0.531738281250000
0.234619140625000 0.532226562500000
0.234741210937500 0.532470703125000
0.234863281250000 0.532714843750000
0.234985351562500 0.532958984375000
0.235107421875000 0.533203125000000
0.235229492187500 0.533203125000000
0.235351562500000 0.533203125000000
0.235473632812500 0.533447265625000
0.235595703125000 0.533691406250000
0.235717773437500 0.533691406250000
0.235839843750000 0.533691406250000
0.235961914062500 0.533691406250000
0.236083984375000 0.533691406250000
0.236206054687500 0.533447265625000
0.236328125000000 0.533203125000000
0.236450195312500 0.533447265625000
0.236572265625000 0.533691406250000
0.236694335937500 0.533691406250000
0.236816406250000 0.533691406250000
0.236938476562500 0.533691406250000
0.237060546875000 0.533691406250000
0.237182617187500 0.533447265625000
0.237304687500000 0.533203125000000
0.237426757812500 0.533203125000000
0.237548828125000 0.533203125000000
0.237670898437500 0.532958984375000
0.237792968750000 0.532714843750000
0.237915039062500 0.532470703125000
0.238037109375000 0.532226562500000
0.238159179687500 0.531738281250000
0.238281250000000 0.531250000000000
0.238403320312500 0.531494140625000
0.238525390625000 0.531738281250000
0.238647460937500 0.531738281250000
0.238769531250000 0.531738281250000
0.238891601562500 0.531738281250000
0.239013671875000 0.531738281250000
0.239135742187500 0.531494140625000
0.239257812500000 0.531250000000000
0.239379882812500 0.531250000000000
0.239501953125000 0.531250000000000
0.239624023437500 0.531005859375000
0.239746093750000 0.530761718750000
0.239868164062500 0.530517578125000
0.239990234375000 0.530273437500000
0.240112304687500 0.529785156250000
0.240234375000000 0.529296875000000
0.240356445312500 0.529296875000000
0.240478515625000 0.529296875000000
0.240600585937500 0.529052734375000
0.240722656250000 0.528808593750000
0.240844726562500 0.528564453125000
0.240966796875000 0.528320312500000
0.241088867187500 0.527832031250000
0.241210937500000 0.527343750000000
0.241333007812500 0.527099609375000
0.241455078125000 0.526855468750000
0.241577148437500 0.526367187500000
0.241699218750000 0.525878906250000
0.241821289062500 0.525390625000000
0.241943359375000 0.524902343750000
0.242065429687500 0.524169921875000
0.242187500000000 0.523437500000000
0.242309570312500 0.523681640625000
0.242431640625000 0.523925781250000
0.242553710937500 0.523925781250000
0.242675781250000 0.523925781250000
0.242797851562500 0.523925781250000
0.242919921875000 0.523925781250000
0.243041992187500 0.523681640625000
0.243164062500000 0.523437500000000
0.243286132812500 0.523437500000000
0.243408203125000 0.523437500000000
0.243530273437500 0.523193359375000
0.243652343750000 0.522949218750000
0.243774414062500 0.522705078125000
0.243896484375000 0.522460937500000
0.244018554687500 0.521972656250000
0.244140625000000 0.521484375000000
0.244262695312500 0.521484375000000
0.244384765625000 0.521484375000000
0.244506835937500 0.521240234375000
0.244628906250000 0.520996093750000
0.244750976562500 0.520751953125000
0.244873046875000 0.520507812500000
0.244995117187500 0.520019531250000
0.245117187500000 0.519531250000000
0.245239257812500 0.519287109375000
0.245361328125000 0.519042968750000
0.245483398437500 0.518554687500000
0.245605468750000 0.518066406250000
0.245727539062500 0.517578125000000
0.245849609375000 0.517089843750000
0.245971679687500 0.516357421875000
0.246093750000000 0.515625000000000
0.246215820312500 0.515625000000000
0.246337890625000 0.515625000000000
0.246459960937500 0.515380859375000
0.246582031250000 0.515136718750000
0.246704101562500 0.514892578125000
0.246826171875000 0.514648437500000
0.246948242187500 0.514160156250000
0.247070312500000 0.513671875000000
0.247192382812500 0.513427734375000
0.247314453125000 0.513183593750000
0.247436523437500 0.512695312500000
0.247558593750000 0.512207031250000
0.247680664062500 0.511718750000000
0.247802734375000 0.511230468750000
0.247924804687500 0.510498046875000
0.248046875000000 0.509765625000000
0.248168945312500 0.509521484375000
0.248291015625000 0.509277343750000
0.248413085937500 0.508789062500000
0.248535156250000 0.508300781250000
0.248657226562500 0.507812500000000
0.248779296875000 0.507324218750000
0.248901367187500 0.506591796875000
0.249023437500000 0.505859375000000
0.249145507812500 0.505371093750000
0.249267578125000 0.504882812500000
0.249389648437500 0.504150390625000
0.249511718750000 0.503417968750000
0.249633789062500 0.502685546875000
0.249755859375000 0.501953125000000
0.249877929687500 0.500976562500000
0.250000000000000 0.500000000000000
0.250122070312500 0.501220703125000
0.250244140625000 0.502441406250000
0.250366210937500 0.503417968750000
0.250488281250000 0.504394531250000
0.250610351562500 0.505371093750000
0.250732421875000 0.506347656250000
0.250854492187500 0.507080078125000
0.250976562500000 0.507812500000000
0.251098632812500 0.508789062500000
0.251220703125000 0.509765625000000
0.251342773437500 0.510498046875000
0.251464843750000 0.511230468750000
0.251586914062500 0.511962890625000
0.251708984375000 0.512695312500000
0.251831054687500 0.513183593750000
0.251953125000000 0.513671875000000
0.252075195312500 0.514648437500000
0.252197265625000 0.515625000000000
0.252319335937500 0.516357421875000
0.252441406250000 0.517089843750000
0.252563476562500 0.517822265625000
0.252685546875000 0.518554687500000
0.252807617187500 0.519042968750000
0.252929687500000 0.519531250000000
0.253051757812500 0.520263671875000
0.253173828125000 0.520996093750000
0.253295898437500 0.521484375000000
0.253417968750000 0.521972656250000
0.253540039062500 0.522460937500000
0.253662109375000 0.522949218750000
0.253784179687500 0.523193359375000
0.253906250000000 0.523437500000000
0.254028320312500 0.524414062500000
0.254150390625000 0.525390625000000
0.254272460937500 0.526123046875000
0.254394531250000 0.526855468750000
0.254516601562500 0.527587890625000
0.254638671875000 0.528320312500000
0.254760742187500 0.528808593750000
0.254882812500000 0.529296875000000
0.255004882812500 0.530029296875000
0.255126953125000 0.530761718750000
0.255249023437500 0.531250000000000
0.255371093750000 0.531738281250000
0.255493164062500 0.532226562500000
0.255615234375000 0.532714843750000
0.255737304687500 0.532958984375000
0.255859375000000 0.533203125000000
0.255981445312500 0.533935546875000
0.256103515625000 0.534667968750000
0.256225585937500 0.535156250000000
0.256347656250000 0.535644531250000
0.256469726562500 0.536132812500000
0.256591796875000 0.536621093750000
0.256713867187500 0.536865234375000
0.256835937500000 0.537109375000000
0.256958007812500 0.537597656250000
0.257080078125000 0.538085937500000
0.257202148437500 0.538330078125000
0.257324218750000 0.538574218750000
0.257446289062500 0.538818359375000
0.257568359375000 0.539062500000000
0.257690429687500 0.539062500000000
0.257812500000000 0.539062500000000
0.257934570312500 0.540039062500000
0.258056640625000 0.541015625000000
0.258178710937500 0.541748046875000
0.258300781250000 0.542480468750000
0.258422851562500 0.543212890625000
0.258544921875000 0.543945312500000
0.258666992187500 0.544433593750000
0.258789062500000 0.544921875000000
0.258911132812500 0.545654296875000
0.259033203125000 0.546386718750000
0.259155273437500 0.546875000000000
0.259277343750000 0.547363281250000
0.259399414062500 0.547851562500000
0.259521484375000 0.548339843750000
0.259643554687500 0.548583984375000
0.259765625000000 0.548828125000000
0.259887695312500 0.549560546875000
0.260009765625000 0.550292968750000
0.260131835937500 0.550781250000000
0.260253906250000 0.551269531250000
0.260375976562500 0.551757812500000
0.260498046875000 0.552246093750000
0.260620117187500 0.552490234375000
0.260742187500000 0.552734375000000
0.260864257812500 0.553222656250000
0.260986328125000 0.553710937500000
0.261108398437500 0.553955078125000
0.261230468750000 0.554199218750000
0.261352539062500 0.554443359375000
0.261474609375000 0.554687500000000
0.261596679687500 0.554687500000000
0.261718750000000 0.554687500000000
0.261840820312500 0.555419921875000
0.261962890625000 0.556152343750000
0.262084960937500 0.556640625000000
0.262207031250000 0.557128906250000
0.262329101562500 0.557617187500000
0.262451171875000 0.558105468750000
0.262573242187500 0.558349609375000
0.262695312500000 0.558593750000000
0.262817382812500 0.559082031250000
0.262939453125000 0.559570312500000
0.263061523437500 0.559814453125000
0.263183593750000 0.560058593750000
0.263305664062500 0.560302734375000
0.263427734375000 0.560546875000000
0.263549804687500 0.560546875000000
0.263671875000000 0.560546875000000
0.263793945312500 0.561035156250000
0.263916015625000 0.561523437500000
0.264038085937500 0.561767578125000
0.264160156250000 0.562011718750000
0.264282226562500 0.562255859375000
0.264404296875000 0.562500000000000
0.264526367187500 0.562500000000000
0.264648437500000 0.562500000000000
0.264770507812500 0.562744140625000
0.264892578125000 0.562988281250000
0.265014648437500 0.562988281250000
0.265136718750000 0.562988281250000
0.265258789062500 0.562988281250000
0.265380859375000 0.562988281250000
0.265502929687500 0.562744140625000
0.265625000000000 0.562500000000000
0.265747070312500 0.563476562500000
0.265869140625000 0.564453125000000
0.265991210937500 0.565185546875000
0.266113281250000 0.565917968750000
0.266235351562500 0.566650390625000
0.266357421875000 0.567382812500000
0.266479492187500 0.567871093750000
0.266601562500000 0.568359375000000
0.266723632812500 0.569091796875000
0.266845703125000 0.569824218750000
0.266967773437500 0.570312500000000
0.267089843750000 0.570800781250000
0.267211914062500 0.571289062500000
0.267333984375000 0.571777343750000
0.267456054687500 0.572021484375000
0.267578125000000 0.572265625000000
0.267700195312500 0.572998046875000
0.267822265625000 0.573730468750000
0.267944335937500 0.574218750000000
0.268066406250000 0.574707031250000
0.268188476562500 0.575195312500000
0.268310546875000 0.575683593750000
0.268432617187500 0.575927734375000
0.268554687500000 0.576171875000000
0.268676757812500 0.576660156250000
0.268798828125000 0.577148437500000
0.268920898437500 0.577392578125000
0.269042968750000 0.577636718750000
0.269165039062500 0.577880859375000
0.269287109375000 0.578125000000000
0.269409179687500 0.578125000000000
0.269531250000000 0.578125000000000
0.269653320312500 0.578857421875000
0.269775390625000 0.579589843750000
0.269897460937500 0.580078125000000
0.270019531250000 0.580566406250000
0.270141601562500 0.581054687500000
0.270263671875000 0.581542968750000
0.270385742187500 0.581787109375000
0.270507812500000 0.582031250000000
0.270629882812500 0.582519531250000
0.270751953125000 0.583007812500000
0.270874023437500 0.583251953125000
0.270996093750000 0.583496093750000
0.271118164062500 0.583740234375000
0.271240234375000 0.583984375000000
0.271362304687500 0.583984375000000
0.271484375000000 0.583984375000000
0.271606445312500 0.584472656250000
0.271728515625000 0.584960937500000
0.271850585937500 0.585205078125000
0.271972656250000 0.585449218750000
0.272094726562500 0.585693359375000
0.272216796875000 0.585937500000000
0.272338867187500 0.585937500000000
0.272460937500000 0.585937500000000
0.272583007812500 0.586181640625000
0.272705078125000 0.586425781250000
0.272827148437500 0.586425781250000
0.272949218750000 0.586425781250000
0.273071289062500 0.586425781250000
0.273193359375000 0.586425781250000
0.273315429687500 0.586181640625000
0.273437500000000 0.585937500000000
0.273559570312500 0.586669921875000
0.273681640625000 0.587402343750000
0.273803710937500 0.587890625000000
0.273925781250000 0.588378906250000
0.274047851562500 0.588867187500000
0.274169921875000 0.589355468750000
0.274291992187500 0.589599609375000
0.274414062500000 0.589843750000000
0.274536132812500 0.590332031250000
0.274658203125000 0.590820312500000
0.274780273437500 0.591064453125000
0.274902343750000 0.591308593750000
0.275024414062500 0.591552734375000
0.275146484375000 0.591796875000000
0.275268554687500 0.591796875000000
0.275390625000000 0.591796875000000
0.275512695312500 0.592285156250000
0.275634765625000 0.592773437500000
0.275756835937500 0.593017578125000
0.275878906250000 0.593261718750000
0.276000976562500 0.593505859375000
0.276123046875000 0.593750000000000
0.276245117187500 0.593750000000000
0.276367187500000 0.593750000000000
0.276489257812500 0.593994140625000
0.276611328125000 0.594238281250000
0.276733398437500 0.594238281250000
0.276855468750000 0.594238281250000
0.276977539062500 0.594238281250000
0.277099609375000 0.594238281250000
0.277221679687500 0.593994140625000
0.277343750000000 0.593750000000000
0.277465820312500 0.594238281250000
0.277587890625000 0.594726562500000
0.277709960937500 0.594970703125000
0.277832031250000 0.595214843750000
0.277954101562500 0.595458984375000
0.278076171875000 0.595703125000000
0.278198242187500 0.595703125000000
0.278320312500000 0.595703125000000
0.278442382812500 0.595947265625000
0.278564453125000 0.596191406250000
0.278686523437500 0.596191406250000
0.278808593750000 0.596191406250000
0.278930664062500 0.596191406250000
0.279052734375000 0.596191406250000
0.279174804687500 0.595947265625000
0.279296875000000 0.595703125000000
0.279418945312500 0.595947265625000
0.279541015625000 0.596191406250000
0.279663085937500 0.596191406250000
0.279785156250000 0.596191406250000
0.279907226562500 0.596191406250000
0.280029296875000 0.596191406250000
0.280151367187500 0.595947265625000
0.280273437500000 0.595703125000000
0.280395507812500 0.595703125000000
0.280517578125000 0.595703125000000
0.280639648437500 0.595458984375000
0.280761718750000 0.595214843750000
0.280883789062500 0.594970703125000
0.281005859375000 0.594726562500000
0.281127929687500 0.594238281250000
0.281250000000000 0.593750000000000
0.281372070312500 0.594726562500000
0.281494140625000 0.595703125000000
0.281616210937500 0.596435546875000
0.281738281250000 0.597167968750000
0.281860351562500 0.597900390625000
0.281982421875000 0.598632812500000
0.282104492187500 0.599121093750000
0.282226562500000 0.599609375000000
0.282348632812500 0.600341796875000
0.282470703125000 0.601074218750000
0.282592773437500 0.601562500000000
0.282714843750000 0.602050781250000
0.282836914062500 0.602539062500000
0.282958984375000 0.603027343750000
0.283081054687500 0.603271484375000
0.283203125000000 0.603515625000000
0.283325195312500 0.604248046875000
0.283447265625000 0.604980468750000
0.283569335937500 0.605468750000000
0.283691406250000 0.605957031250000
0.283813476562500 0.606445312500000
0.283935546875000 0.606933593750000
0.284057617187500 0.607177734375000
0.284179687500000 0.607421875000000
0.284301757812500 0.607910156250000
0.284423828125000 0.608398437500000
0.284545898437500 0.608642578125000
0.284667968750000 0.608886718750000
0.284790039062500 0.609130859375000
0.284912109375000 0.609375000000000
0.285034179687500 0.609375000000000
0.285156250000000 0.609375000000000
0.285278320312500 0.610107421875000
0.285400390625000 0.610839843750000
0.285522460937500 0.611328125000000
0.285644531250000 0.611816406250000
0.285766601562500 0.612304687500000
0.285888671875000 0.612792968750000
0.286010742187500 0.613037109375000
0.286132812500000 0.613281250000000
0.286254882812500 0.613769531250000
0.286376953125000 0.614257812500000
0.286499023437500 0.614501953125000
0.286621093750000 0.614746093750000
0.286743164062500 0.614990234375000
0.286865234375000 0.615234375000000
0.286987304687500 0.615234375000000
0.287109375000000 0.615234375000000
0.287231445312500 0.615722656250000
0.287353515625000 0.616210937500000
0.287475585937500 0.616455078125000
0.287597656250000 0.616699218750000
0.287719726562500 0.616943359375000
0.287841796875000 0.617187500000000
0.287963867187500 0.617187500000000
0.288085937500000 0.617187500000000
0.288208007812500 0.617431640625000
0.288330078125000 0.617675781250000
0.288452148437500 0.617675781250000
0.288574218750000 0.617675781250000
0.288696289062500 0.617675781250000
0.288818359375000 0.617675781250000
0.288940429687500 0.617431640625000
0.289062500000000 0.617187500000000
0.289184570312500 0.617919921875000
0.289306640625000 0.618652343750000
0.289428710937500 0.619140625000000
0.289550781250000 0.619628906250000
0.289672851562500 0.620117187500000
0.289794921875000 0.620605468750000
0.289916992187500 0.620849609375000
0.290039062500000 0.621093750000000
0.290161132812500 0.621582031250000
0.290283203125000 0.622070312500000
0.290405273437500 0.622314453125000
0.290527343750000 0.622558593750000
0.290649414062500 0.622802734375000
0.290771484375000 0.623046875000000
0.290893554687500 0.623046875000000
0.291015625000000 0.623046875000000
0.291137695312500 0.623535156250000
0.291259765625000 0.624023437500000
0.291381835937500 0.624267578125000
0.291503906250000 0.624511718750000
0.291625976562500 0.624755859375000
0.291748046875000 0.625000000000000
0.291870117187500 0.625000000000000
0.291992187500000 0.625000000000000
0.292114257812500 0.625244140625000
0.292236328125000 0.625488281250000
0.292358398437500 0.625488281250000
0.292480468750000 0.625488281250000
0.292602539062500 0.625488281250000
0.292724609375000 0.625488281250000
0.292846679687500 0.625244140625000
0.292968750000000 0.625000000000000
0.293090820312500 0.625488281250000
0.293212890625000 0.625976562500000
0.293334960937500 0.626220703125000
0.293457031250000 0.626464843750000
0.293579101562500 0.626708984375000
0.293701171875000 0.626953125000000
0.293823242187500 0.626953125000000
0.293945312500000 0.626953125000000
0.294067382812500 0.627197265625000
0.294189453125000 0.627441406250000
0.294311523437500 0.627441406250000
0.294433593750000 0.627441406250000
0.294555664062500 0.627441406250000
0.294677734375000 0.627441406250000
0.294799804687500 0.627197265625000
0.294921875000000 0.626953125000000
0.295043945312500 0.627197265625000
0.295166015625000 0.627441406250000
0.295288085937500 0.627441406250000
0.295410156250000 0.627441406250000
0.295532226562500 0.627441406250000
0.295654296875000 0.627441406250000
0.295776367187500 0.627197265625000
0.295898437500000 0.626953125000000
0.296020507812500 0.626953125000000
0.296142578125000 0.626953125000000
0.296264648437500 0.626708984375000
0.296386718750000 0.626464843750000
0.296508789062500 0.626220703125000
0.296630859375000 0.625976562500000
0.296752929687500 0.625488281250000
0.296875000000000 0.625000000000000
0.296997070312500 0.625732421875000
0.297119140625000 0.626464843750000
0.297241210937500 0.626953125000000
0.297363281250000 0.627441406250000
0.297485351562500 0.627929687500000
0.297607421875000 0.628417968750000
0.297729492187500 0.628662109375000
0.297851562500000 0.628906250000000
0.297973632812500 0.629394531250000
0.298095703125000 0.629882812500000
0.298217773437500 0.630126953125000
0.298339843750000 0.630371093750000
0.298461914062500 0.630615234375000
0.298583984375000 0.630859375000000
0.298706054687500 0.630859375000000
0.298828125000000 0.630859375000000
0.298950195312500 0.631347656250000
0.299072265625000 0.631835937500000
0.299194335937500 0.632080078125000
0.299316406250000 0.632324218750000
0.299438476562500 0.632568359375000
0.299560546875000 0.632812500000000
0.299682617187500 0.632812500000000
0.299804687500000 0.632812500000000
0.299926757812500 0.633056640625000
0.300048828125000 0.633300781250000
0.300170898437500 0.633300781250000
0.300292968750000 0.633300781250000
0.300415039062500 0.633300781250000
0.300537109375000 0.633300781250000
0.300659179687500 0.633056640625000
0.300781250000000 0.632812500000000
0.300903320312500 0.633300781250000
0.301025390625000 0.633789062500000
0.301147460937500 0.634033203125000
0.301269531250000 0.634277343750000
0.301391601562500 0.634521484375000
0.301513671875000 0.634765625000000
0.301635742187500 0.634765625000000
0.301757812500000 0.634765625000000
0.301879882812500 0.635009765625000
0.302001953125000 0.635253906250000
0.302124023437500 0.635253906250000
0.302246093750000 0.635253906250000
0.302368164062500 0.635253906250000
0.302490234375000 0.635253906250000
0.302612304687500 0.635009765625000
0.302734375000000 0.634765625000000
0.302856445312500 0.635009765625000
0.302978515625000 0.635253906250000
0.303100585937500 0.635253906250000
0.303222656250000 0.635253906250000
0.303344726562500 0.635253906250000
0.303466796875000 0.635253906250000
0.303588867187500 0.635009765625000
0.303710937500000 0.634765625000000
0.303833007812500 0.634765625000000
0.303955078125000 0.634765625000000
0.304077148437500 0.634521484375000
0.304199218750000 0.634277343750000
0.304321289062500 0.634033203125000
0.304443359375000 0.633789062500000
0.304565429687500 0.633300781250000
0.304687500000000 0.632812500000000
0.304809570312500 0.633300781250000
0.304931640625000 0.633789062500000
0.305053710937500 0.634033203125000
0.305175781250000 0.634277343750000
0.305297851562500 0.634521484375000
0.305419921875000 0.634765625000000
0.305541992187500 0.634765625000000
0.305664062500000 0.634765625000000
0.305786132812500 0.635009765625000
0.305908203125000 0.635253906250000
0.306030273437500 0.635253906250000
0.306152343750000 0.635253906250000
0.306274414062500 0.635253906250000
0.306396484375000 0.635253906250000
0.306518554687500 0.635009765625000
0.306640625000000 0.634765625000000
0.306762695312500 0.635009765625000
0.306884765625000 0.635253906250000
0.307006835937500 0.635253906250000
0.307128906250000 0.635253906250000
0.307250976562500 0.635253906250000
0.307373046875000 0.635253906250000
0.307495117187500 0.635009765625000
0.307617187500000 0.634765625000000
0.307739257812500 0.634765625000000
0.307861328125000 0.634765625000000
0.307983398437500 0.634521484375000
0.308105468750000 0.634277343750000
0.308227539062500 0.634033203125000
0.308349609375000 0.633789062500000
0.308471679687500 0.633300781250000
0.308593750000000 0.632812500000000
0.308715820312500 0.633056640625000
0.308837890625000 0.633300781250000
0.308959960937500 0.633300781250000
0.309082031250000 0.633300781250000
0.309204101562500 0.633300781250000
0.309326171875000 0.633300781250000
0.309448242187500 0.633056640625000
0.309570312500000 0.632812500000000
0.309692382812500 0.632812500000000
0.309814453125000 0.632812500000000
0.309936523437500 0.632568359375000
0.310058593750000 0.632324218750000
0.310180664062500 0.632080078125000
0.310302734375000 0.631835937500000
0.310424804687500 0.631347656250000
0.310546875000000 0.630859375000000
0.310668945312500 0.630859375000000
0.310791015625000 0.630859375000000
0.310913085937500 0.630615234375000
0.311035156250000 0.630371093750000
0.311157226562500 0.630126953125000
0.311279296875000 0.629882812500000
0.311401367187500 0.629394531250000
0.311523437500000 0.628906250000000
0.311645507812500 0.628662109375000
0.311767578125000 0.628417968750000
0.311889648437500 0.627929687500000
0.312011718750000 0.627441406250000
0.312133789062500 0.626953125000000
0.312255859375000 0.626464843750000
0.312377929687500 0.625732421875000
0.312500000000000 0.625000000000000
0.312622070312500 0.625976562500000
0.312744140625000 0.626953125000000
0.312866210937500 0.627685546875000
0.312988281250000 0.628417968750000
0.313110351562500 0.629150390625000
0.313232421875000 0.629882812500000
0.313354492187500 0.630371093750000
0.313476562500000 0.630859375000000
0.313598632812500 0.631591796875000
0.313720703125000 0.632324218750000
0.313842773437500 0.632812500000000
0.313964843750000 0.633300781250000
0.314086914062500 0.633789062500000
0.314208984375000 0.634277343750000
0.314331054687500 0.634521484375000
0.314453125000000 0.634765625000000
0.314575195312500 0.635498046875000
0.314697265625000 0.636230468750000
0.314819335937500 0.636718750000000
0.314941406250000 0.637207031250000
0.315063476562500 0.637695312500000
0.315185546875000 0.638183593750000
0.315307617187500 0.638427734375000
0.315429687500000 0.638671875000000
0.315551757812500 0.639160156250000
0.315673828125000 0.639648437500000
0.315795898437500 0.639892578125000
0.315917968750000 0.640136718750000
0.316040039062500 0.640380859375000
0.316162109375000 0.640625000000000
0.316284179687500 0.640625000000000
0.316406250000000 0.640625000000000
0.316528320312500 0.641357421875000
0.316650390625000 0.642089843750000
0.316772460937500 0.642578125000000
0.316894531250000 0.643066406250000
0.317016601562500 0.643554687500000
0.317138671875000 0.644042968750000
0.317260742187500 0.644287109375000
0.317382812500000 0.644531250000000
0.317504882812500 0.645019531250000
0.317626953125000 0.645507812500000
0.317749023437500 0.645751953125000
0.317871093750000 0.645996093750000
0.317993164062500 0.646240234375000
0.318115234375000 0.646484375000000
0.318237304687500 0.646484375000000
0.318359375000000 0.646484375000000
0.318481445312500 0.646972656250000
0.318603515625000 0.647460937500000
0.318725585937500 0.647705078125000
0.318847656250000 0.647949218750000
0.318969726562500 0.648193359375000
0.319091796875000 0.648437500000000
0.319213867187500 0.648437500000000
0.319335937500000 0.648437500000000
0.319458007812500 0.648681640625000
0.319580078125000 0.648925781250000
0.319702148437500 0.648925781250000
0.319824218750000 0.648925781250000
0.319946289062500 0.648925781250000
0.320068359375000 0.648925781250000
0.320190429687500 0.648681640625000
0.320312500000000 0.648437500000000
0.320434570312500 0.649169921875000
0.320556640625000 0.649902343750000
0.320678710937500 0.650390625000000
0.320800781250000 0.650878906250000
0.320922851562500 0.651367187500000
0.321044921875000 0.651855468750000
0.321166992187500 0.652099609375000
0.321289062500000 0.652343750000000
0.321411132812500 0.652832031250000
0.321533203125000 0.653320312500000
0.321655273437500 0.653564453125000
0.321777343750000 0.653808593750000
0.321899414062500 0.654052734375000
0.322021484375000 0.654296875000000
0.322143554687500 0.654296875000000
0.322265625000000 0.654296875000000
0.322387695312500 0.654785156250000
0.322509765625000 0.655273437500000
0.322631835937500 0.655517578125000
0.322753906250000 0.655761718750000
0.322875976562500 0.656005859375000
0.322998046875000 0.656250000000000
0.323120117187500 0.656250000000000
0.323242187500000 0.656250000000000
0.323364257812500 0.656494140625000
0.323486328125000 0.656738281250000
0.323608398437500 0.656738281250000
0.323730468750000 0.656738281250000
0.323852539062500 0.656738281250000
0.323974609375000 0.656738281250000
0.324096679687500 0.656494140625000
0.324218750000000 0.656250000000000
0.324340820312500 0.656738281250000
0.324462890625000 0.657226562500000
0.324584960937500 0.657470703125000
0.324707031250000 0.657714843750000
0.324829101562500 0.657958984375000
0.324951171875000 0.658203125000000
0.325073242187500 0.658203125000000
0.325195312500000 0.658203125000000
0.325317382812500 0.658447265625000
0.325439453125000 0.658691406250000
0.325561523437500 0.658691406250000
0.325683593750000 0.658691406250000
0.325805664062500 0.658691406250000
0.325927734375000 0.658691406250000
0.326049804687500 0.658447265625000
0.326171875000000 0.658203125000000
0.326293945312500 0.658447265625000
0.326416015625000 0.658691406250000
0.326538085937500 0.658691406250000
0.326660156250000 0.658691406250000
0.326782226562500 0.658691406250000
0.326904296875000 0.658691406250000
0.327026367187500 0.658447265625000
0.327148437500000 0.658203125000000
0.327270507812500 0.658203125000000
0.327392578125000 0.658203125000000
0.327514648437500 0.657958984375000
0.327636718750000 0.657714843750000
0.327758789062500 0.657470703125000
0.327880859375000 0.657226562500000
0.328002929687500 0.656738281250000
0.328125000000000 0.656250000000000
0.328247070312500 0.656982421875000
0.328369140625000 0.657714843750000
0.328491210937500 0.658203125000000
0.328613281250000 0.658691406250000
0.328735351562500 0.659179687500000
0.328857421875000 0.659667968750000
0.328979492187500 0.659912109375000
0.329101562500000 0.660156250000000
0.329223632812500 0.660644531250000
0.329345703125000 0.661132812500000
0.329467773437500 0.661376953125000
0.329589843750000 0.661621093750000
0.329711914062500 0.661865234375000
0.329833984375000 0.662109375000000
0.329956054687500 0.662109375000000
0.330078125000000 0.662109375000000
0.330200195312500 0.662597656250000
0.330322265625000 0.663085937500000
0.330444335937500 0.663330078125000
0.330566406250000 0.663574218750000
0.330688476562500 0.663818359375000
0.330810546875000 0.664062500000000
0.330932617187500 0.664062500000000
0.331054687500000 0.664062500000000
0.331176757812500 0.664306640625000
0.331298828125000 0.664550781250000
0.331420898437500 0.664550781250000
0.331542968750000 0.664550781250000
0.331665039062500 0.664550781250000
0.331787109375000 0.664550781250000
0.331909179687500 0.664306640625000
0.332031250000000 0.664062500000000
0.332153320312500 0.664550781250000
0.332275390625000 0.665039062500000
0.332397460937500 0.665283203125000
0.332519531250000 0.665527343750000
0.332641601562500 0.665771484375000
0.332763671875000 0.666015625000000
0.332885742187500 0.666015625000000
0.333007812500000 0.666015625000000
0.333129882812500 0.666259765625000
0.333251953125000 0.666503906250000
0.333374023437500 0.666503906250000
0.333496093750000 0.666503906250000
0.333618164062500 0.666503906250000
0.333740234375000 0.666503906250000
0.333862304687500 0.666259765625000
0.333984375000000 0.666015625000000
0.334106445312500 0.666259765625000
0.334228515625000 0.666503906250000
0.334350585937500 0.666503906250000
0.334472656250000 0.666503906250000
0.334594726562500 0.666503906250000
0.334716796875000 0.666503906250000
0.334838867187500 0.666259765625000
0.334960937500000 0.666015625000000
0.335083007812500 0.666015625000000
0.335205078125000 0.666015625000000
0.335327148437500 0.665771484375000
0.335449218750000 0.665527343750000
0.335571289062500 0.665283203125000
0.335693359375000 0.665039062500000
0.335815429687500 0.664550781250000
0.335937500000000 0.664062500000000
0.336059570312500 0.664550781250000
0.336181640625000 0.665039062500000
0.336303710937500 0.665283203125000
0.336425781250000 0.665527343750000
0.336547851562500 0.665771484375000
0.336669921875000 0.666015625000000
0.336791992187500 0.666015625000000
0.336914062500000 0.666015625000000
0.337036132812500 0.666259765625000
0.337158203125000 0.666503906250000
0.337280273437500 0.666503906250000
0.337402343750000 0.666503906250000
0.337524414062500 0.666503906250000
0.337646484375000 0.666503906250000
0.337768554687500 0.666259765625000
0.337890625000000 0.666015625000000
0.338012695312500 0.666259765625000
0.338134765625000 0.666503906250000
0.338256835937500 0.666503906250000
0.338378906250000 0.666503906250000
0.338500976562500 0.666503906250000
0.338623046875000 0.666503906250000
0.338745117187500 0.666259765625000
0.338867187500000 0.666015625000000
0.338989257812500 0.666015625000000
0.339111328125000 0.666015625000000
0.339233398437500 0.665771484375000
0.339355468750000 0.665527343750000
0.339477539062500 0.665283203125000
0.339599609375000 0.665039062500000
0.339721679687500 0.664550781250000
0.339843750000000 0.664062500000000
0.339965820312500 0.664306640625000
0.340087890625000 0.664550781250000
0.340209960937500 0.664550781250000
0.340332031250000 0.664550781250000
0.340454101562500 0.664550781250000
0.340576171875000 0.664550781250000
0.340698242187500 0.664306640625000
0.340820312500000 0.664062500000000
0.340942382812500 0.664062500000000
0.341064453125000 0.664062500000000
0.341186523437500 0.663818359375000
0.341308593750000 0.663574218750000
0.341430664062500 0.663330078125000
0.341552734375000 0.663085937500000
0.341674804687500 0.662597656250000
0.341796875000000 0.662109375000000
0.341918945312500 0.662109375000000
0.342041015625000 0.662109375000000
0.342163085937500 0.661865234375000
0.342285156250000 0.661621093750000
0.342407226562500 0.661376953125000
0.342529296875000 0.661132812500000
0.342651367187500 0.660644531250000
0.342773437500000 0.660156250000000
0.342895507812500 0.659912109375000
0.343017578125000 0.659667968750000
0.343139648437500 0.659179687500000
0.343261718750000 0.658691406250000
0.343383789062500 0.658203125000000
0.343505859375000 0.657714843750000
0.343627929687500 0.656982421875000
0.343750000000000 0.656250000000000
0.343872070312500 0.656982421875000
0.343994140625000 0.657714843750000
0.344116210937500 0.658203125000000
0.344238281250000 0.658691406250000
0.344360351562500 0.659179687500000
0.344482421875000 0.659667968750000
0.344604492187500 0.659912109375000
0.344726562500000 0.660156250000000
0.344848632812500 0.660644531250000
0.344970703125000 0.661132812500000
0.345092773437500 0.661376953125000
0.345214843750000 0.661621093750000
0.345336914062500 0.661865234375000
0.345458984375000 0.662109375000000
0.345581054687500 0.662109375000000
0.345703125000000 0.662109375000000
0.345825195312500 0.662597656250000
0.345947265625000 0.663085937500000
0.346069335937500 0.663330078125000
0.346191406250000 0.663574218750000
0.346313476562500 0.663818359375000
0.346435546875000 0.664062500000000
0.346557617187500 0.664062500000000
0.346679687500000 0.664062500000000
0.346801757812500 0.664306640625000
0.346923828125000 0.664550781250000
0.347045898437500 0.664550781250000
0.347167968750000 0.664550781250000
0.347290039062500 0.664550781250000
0.347412109375000 0.664550781250000
0.347534179687500 0.664306640625000
0.347656250000000 0.664062500000000
0.347778320312500 0.664550781250000
0.347900390625000 0.665039062500000
0.348022460937500 0.665283203125000
0.348144531250000 0.665527343750000
0.348266601562500 0.665771484375000
0.348388671875000 0.666015625000000
0.348510742187500 0.666015625000000
0.348632812500000 0.666015625000000
0.348754882812500 0.666259765625000
0.348876953125000 0.666503906250000
0.348999023437500 0.666503906250000
0.349121093750000 0.666503906250000
0.349243164062500 0.666503906250000
0.349365234375000 0.666503906250000
0.349487304687500 0.666259765625000
0.349609375000000 0.666015625000000
0.349731445312500 0.666259765625000
0.349853515625000 0.666503906250000
0.349975585937500 0.666503906250000
0.350097656250000 0.666503906250000
0.350219726562500 0.666503906250000
0.350341796875000 0.666503906250000
0.350463867187500 0.666259765625000
0.350585937500000 0.666015625000000
0.350708007812500 0.666015625000000
0.350830078125000 0.666015625000000
0.350952148437500 0.665771484375000
0.351074218750000 0.665527343750000
0.351196289062500 0.665283203125000
0.351318359375000 0.665039062500000
0.351440429687500 0.664550781250000
0.351562500000000 0.664062500000000
0.351684570312500 0.664550781250000
0.351806640625000 0.665039062500000
0.351928710937500 0.665283203125000
0.352050781250000 0.665527343750000
0.352172851562500 0.665771484375000
0.352294921875000 0.666015625000000
0.352416992187500 0.666015625000000
0.352539062500000 0.666015625000000
0.352661132812500 0.666259765625000
0.352783203125000 0.666503906250000
0.352905273437500 0.666503906250000
0.353027343750000 0.666503906250000
0.353149414062500 0.666503906250000
0.353271484375000 0.666503906250000
0.353393554687500 0.666259765625000
0.353515625000000 0.666015625000000
0.353637695312500 0.666259765625000
0.353759765625000 0.666503906250000
0.353881835937500 0.666503906250000
0.354003906250000 0.666503906250000
0.354125976562500 0.666503906250000
0.354248046875000 0.666503906250000
0.354370117187500 0.666259765625000
0.354492187500000 0.666015625000000
0.354614257812500 0.666015625000000
0.354736328125000 0.666015625000000
0.354858398437500 0.665771484375000
0.354980468750000 0.665527343750000
0.355102539062500 0.665283203125000
0.355224609375000 0.665039062500000
0.355346679687500 0.664550781250000
0.355468750000000 0.664062500000000
0.355590820312500 0.664306640625000
0.355712890625000 0.664550781250000
0.355834960937500 0.664550781250000
0.355957031250000 0.664550781250000
0.356079101562500 0.664550781250000
0.356201171875000 0.664550781250000
0.356323242187500 0.664306640625000
0.356445312500000 0.664062500000000
0.356567382812500 0.664062500000000
0.356689453125000 0.664062500000000
0.356811523437500 0.663818359375000
0.356933593750000 0.663574218750000
0.357055664062500 0.663330078125000
0.357177734375000 0.663085937500000
0.357299804687500 0.662597656250000
0.357421875000000 0.662109375000000
0.357543945312500 0.662109375000000
0.357666015625000 0.662109375000000
0.357788085937500 0.661865234375000
0.357910156250000 0.661621093750000
0.358032226562500 0.661376953125000
0.358154296875000 0.661132812500000
0.358276367187500 0.660644531250000
0.358398437500000 0.660156250000000
0.358520507812500 0.659912109375000
0.358642578125000 0.659667968750000
0.358764648437500 0.659179687500000
0.358886718750000 0.658691406250000
0.359008789062500 0.658203125000000
0.359130859375000 0.657714843750000
0.359252929687500 0.656982421875000
0.359375000000000 0.656250000000000
0.359497070312500 0.656738281250000
0.359619140625000 0.657226562500000
0.359741210937500 0.657470703125000
0.359863281250000 0.657714843750000
0.359985351562500 0.657958984375000
0.360107421875000 0.658203125000000
0.360229492187500 0.658203125000000
0.360351562500000 0.658203125000000
0.360473632812500 0.658447265625000
0.360595703125000 0.658691406250000
0.360717773437500 0.658691406250000
0.360839843750000 0.658691406250000
0.360961914062500 0.658691406250000
0.361083984375000 0.658691406250000
0.361206054687500 0.658447265625000
0.361328125000000 0.658203125000000
0.361450195312500 0.658447265625000
0.361572265625000 0.658691406250000
0.361694335937500 0.658691406250000
0.361816406250000 0.658691406250000
0.361938476562500 0.658691406250000
0.362060546875000 0.658691406250000
0.362182617187500 0.658447265625000
0.362304687500000 0.658203125000000
0.362426757812500 0.658203125000000
0.362548828125000 0.658203125000000
0.362670898437500 0.657958984375000
0.362792968750000 0.657714843750000
0.362915039062500 0.657470703125000
0.363037109375000 0.657226562500000
0.363159179687500 0.656738281250000
0.363281250000000 0.656250000000000
0.363403320312500 0.656494140625000
0.363525390625000 0.656738281250000
0.363647460937500 0.656738281250000
0.363769531250000 0.656738281250000
0.363891601562500 0.656738281250000
0.364013671875000 0.656738281250000
0.364135742187500 0.656494140625000
0.364257812500000 0.656250000000000
0.364379882812500 0.656250000000000
0.364501953125000 0.656250000000000
0.364624023437500 0.656005859375000
0.364746093750000 0.655761718750000
0.364868164062500 0.655517578125000
0.364990234375000 0.655273437500000
0.365112304687500 0.654785156250000
0.365234375000000 0.654296875000000
0.365356445312500 0.654296875000000
0.365478515625000 0.654296875000000
0.365600585937500 0.654052734375000
0.365722656250000 0.653808593750000
0.365844726562500 0.653564453125000
0.365966796875000 0.653320312500000
0.366088867187500 0.652832031250000
0.366210937500000 0.652343750000000
0.366333007812500 0.652099609375000
0.366455078125000 0.651855468750000
0.366577148437500 0.651367187500000
0.366699218750000 0.650878906250000
0.366821289062500 0.650390625000000
0.366943359375000 0.649902343750000
0.367065429687500 0.649169921875000
0.367187500000000 0.648437500000000
0.367309570312500 0.648681640625000
0.367431640625000 0.648925781250000
0.367553710937500 0.648925781250000
0.367675781250000 0.648925781250000
0.367797851562500 0.648925781250000
0.367919921875000 0.648925781250000
0.368041992187500 0.648681640625000
0.368164062500000 0.648437500000000
0.368286132812500 0.648437500000000
0.368408203125000 0.648437500000000
0.368530273437500 0.648193359375000
0.368652343750000 0.647949218750000
0.368774414062500 0.647705078125000
0.368896484375000 0.647460937500000
0.369018554687500 0.646972656250000
0.369140625000000 0.646484375000000
0.369262695312500 0.646484375000000
0.369384765625000 0.646484375000000
0.369506835937500 0.646240234375000
0.369628906250000 0.645996093750000
0.369750976562500 0.645751953125000
0.369873046875000 0.645507812500000
0.369995117187500 0.645019531250000
0.370117187500000 0.644531250000000
0.370239257812500 0.644287109375000
0.370361328125000 0.644042968750000
0.370483398437500 0.643554687500000
0.370605468750000 0.643066406250000
0.370727539062500 0.642578125000000
0.370849609375000 0.642089843750000
0.370971679687500 0.641357421875000
0.371093750000000 0.640625000000000
0.371215820312500 0.640625000000000
0.371337890625000 0.640625000000000
0.371459960937500 0.640380859375000
0.371582031250000 0.640136718750000
0.371704101562500 0.639892578125000
0.371826171875000 0.639648437500000
0.371948242187500 0.639160156250000
0.372070312500000 0.638671875000000
0.372192382812500 0.638427734375000
0.372314453125000 0.638183593750000
0.372436523437500 0.637695312500000
0.372558593750000 0.637207031250000
0.372680664062500 0.636718750000000
0.372802734375000 0.636230468750000
0.372924804687500 0.635498046875000
0.373046875000000 0.634765625000000
0.373168945312500 0.634521484375000
0.373291015625000 0.634277343750000
0.373413085937500 0.633789062500000
0.373535156250000 0.633300781250000
0.373657226562500 0.632812500000000
0.373779296875000 0.632324218750000
0.373901367187500 0.631591796875000
0.374023437500000 0.630859375000000
0.374145507812500 0.630371093750000
0.374267578125000 0.629882812500000
0.374389648437500 0.629150390625000
0.374511718750000 0.628417968750000
0.374633789062500 0.627685546875000
0.374755859375000 0.626953125000000
0.374877929687500 0.625976562500000
0.375000000000000 0.625000000000000
0.375122070312500 0.625976562500000
0.375244140625000 0.626953125000000
0.375366210937500 0.627685546875000
0.375488281250000 0.628417968750000
0.375610351562500 0.629150390625000
0.375732421875000 0.629882812500000
0.375854492187500 0.630371093750000
0.375976562500000 0.630859375000000
0.376098632812500 0.631591796875000
0.376220703125000 0.632324218750000
0.376342773437500 0.632812500000000
0.376464843750000 0.633300781250000
0.376586914062500 0.633789062500000
0.376708984375000 0.634277343750000
0.376831054687500 0.634521484375000
0.376953125000000 0.634765625000000
0.377075195312500 0.635498046875000
0.377197265625000 0.636230468750000
0.377319335937500 0.636718750000000
0.377441406250000 0.637207031250000
0.377563476562500 0.637695312500000
0.377685546875000 0.638183593750000
0.377807617187500 0.638427734375000
0.377929687500000 0.638671875000000
0.378051757812500 0.639160156250000
0.378173828125000 0.639648437500000
0.378295898437500 0.639892578125000
0.378417968750000 0.640136718750000
0.378540039062500 0.640380859375000
0.378662109375000 0.640625000000000
0.378784179687500 0.640625000000000
0.378906250000000 0.640625000000000
0.379028320312500 0.641357421875000
0.379150390625000 0.642089843750000
0.379272460937500 0.642578125000000
0.379394531250000 0.643066406250000
0.379516601562500 0.643554687500000
0.379638671875000 0.644042968750000
0.379760742187500 0.644287109375000
0.379882812500000 0.644531250000000
0.380004882812500 0.645019531250000
0.380126953125000 0.645507812500000
0.380249023437500 0.645751953125000
0.380371093750000 0.645996093750000
0.380493164062500 0.646240234375000
0.380615234375000 0.646484375000000
0.380737304687500 0.646484375000000
0.380859375000000 0.646484375000000
0.380981445312500 0.646972656250000
0.381103515625000 0.647460937500000
0.381225585937500 0.647705078125000
0.381347656250000 0.647949218750000
0.381469726562500 0.648193359375000
0.381591796875000 0.648437500000000
0.381713867187500 0.648437500000000
0.381835937500000 0.648437500000000
0.381958007812500 0.648681640625000
0.382080078125000 0.648925781250000
0.382202148437500 0.648925781250000
0.382324218750000 0.648925781250000
0.382446289062500 0.648925781250000
0.382568359375000 0.648925781250000
0.382690429687500 0.648681640625000
0.382812500000000 0.648437500000000
0.382934570312500 0.649169921875000
0.383056640625000 0.649902343750000
0.383178710937500 0.650390625000000
0.383300781250000 0.650878906250000
0.383422851562500 0.651367187500000
0.383544921875000 0.651855468750000
0.383666992187500 0.652099609375000
0.383789062500000 0.652343750000000
0.383911132812500 0.652832031250000
0.384033203125000 0.653320312500000
0.384155273437500 0.653564453125000
0.384277343750000 0.653808593750000
0.384399414062500 0.654052734375000
0.384521484375000 0.654296875000000
0.384643554687500 0.654296875000000
0.384765625000000 0.654296875000000
0.384887695312500 0.654785156250000
0.385009765625000 0.655273437500000
0.385131835937500 0.655517578125000
0.385253906250000 0.655761718750000
0.385375976562500 0.656005859375000
0.385498046875000 0.656250000000000
0.385620117187500 0.656250000000000
0.385742187500000 0.656250000000000
0.385864257812500 0.656494140625000
0.385986328125000 0.656738281250000
0.386108398437500 0.656738281250000
0.386230468750000 0.656738281250000
0.386352539062500 0.656738281250000
0.386474609375000 0.656738281250000
0.386596679687500 0.656494140625000
0.386718750000000 0.656250000000000
0.386840820312500 0.656738281250000
0.386962890625000 0.657226562500000
0.387084960937500 0.657470703125000
0.387207031250000 0.657714843750000
0.387329101562500 0.657958984375000
0.387451171875000 0.658203125000000
0.387573242187500 0.658203125000000
0.387695312500000 0.658203125000000
0.387817382812500 0.658447265625000
0.387939453125000 0.658691406250000
0.388061523437500 0.658691406250000
0.388183593750000 0.658691406250000
0.388305664062500 0.658691406250000
0.388427734375000 0.658691406250000
0.388549804687500 0.658447265625000
0.388671875000000 0.658203125000000
0.388793945312500 0.658447265625000
0.388916015625000 0.658691406250000
0.389038085937500 0.658691406250000
0.389160156250000 0.658691406250000
0.389282226562500 0.658691406250000
0.389404296875000 0.658691406250000
0.389526367187500 0.658447265625000
0.389648437500000 0.658203125000000
0.389770507812500 0.658203125000000
0.389892578125000 0.658203125000000
0.390014648437500 0.657958984375000
0.390136718750000 0.657714843750000
0.390258789062500 0.657470703125000
0.390380859375000 0.657226562500000
0.390502929687500 0.656738281250000
0.390625000000000 0.656250000000000
0.390747070312500 0.656982421875000
0.390869140625000 0.657714843750000
0.390991210937500 0.658203125000000
0.391113281250000 0.658691406250000
0.391235351562500 0.659179687500000
0.391357421875000 0.659667968750000
0.391479492187500 0.659912109375000
0.391601562500000 0.660156250000000
0.391723632812500 0.660644531250000
0.391845703125000 0.661132812500000
0.391967773437500 0.661376953125000
0.392089843750000 0.661621093750000
0.392211914062500 0.661865234375000
0.392333984375000 0.662109375000000
0.392456054687500 0.662109375000000
0.392578125000000 0.662109375000000
0.392700195312500 0.662597656250000
0.392822265625000 0.663085937500000
0.392944335937500 0.663330078125000
0.393066406250000 0.663574218750000
0.393188476562500 0.663818359375000
0.393310546875000 0.664062500000000
0.393432617187500 0.664062500000000
0.393554687500000 0.664062500000000
0.393676757812500 0.664306640625000
0.393798828125000 0.664550781250000
0.393920898437500 0.664550781250000
0.394042968750000 0.664550781250000
0.394165039062500 0.664550781250000
0.394287109375000 0.664550781250000
0.394409179687500 0.664306640625000
0.394531250000000 0.664062500000000
0.394653320312500 0.664550781250000
0.394775390625000 0.665039062500000
0.394897460937500 0.665283203125000
0.395019531250000 0.665527343750000
0.395141601562500 0.665771484375000
0.395263671875000 0.666015625000000
0.395385742187500 0.666015625000000
0.395507812500000 0.666015625000000
0.395629882812500 0.666259765625000
0.395751953125000 0.666503906250000
0.395874023437500 0.666503906250000
0.395996093750000 0.666503906250000
0.396118164062500 0.666503906250000
0.396240234375000 0.666503906250000
0.396362304687500 0.666259765625000
0.396484375000000 0.666015625000000
0.396606445312500 0.666259765625000
0.396728515625000 0.666503906250000
0.396850585937500 0.666503906250000
0.396972656250000 0.666503906250000
0.397094726562500 0.666503906250000
0.397216796875000 0.666503906250000
0.397338867187500 0.666259765625000
0.397460937500000 0.666015625000000
0.397583007812500 0.666015625000000
0.397705078125000 0.666015625000000
0.397827148437500 0.665771484375000
0.397949218750000 0.665527343750000
0.398071289062500 0.665283203125000
0.398193359375000 0.665039062500000
0.398315429687500 0.664550781250000
0.398437500000000 0.664062500000000
0.398559570312500 0.664550781250000
0.398681640625000 0.665039062500000
0.398803710937500 0.665283203125000
0.398925781250000 0.665527343750000
0.399047851562500 0.665771484375000
0.399169921875000 0.666015625000000
0.399291992187500 0.666015625000000
0.399414062500000 0.666015625000000
0.399536132812500 0.666259765625000
0.399658203125000 0.666503906250000
0.399780273437500 0.666503906250000
0.399902343750000 0.666503906250000
0.400024414062500 0.666503906250000
0.400146484375000 0.666503906250000
0.400268554687500 0.666259765625000
0.400390625000000 0.666015625000000
0.400512695312500 0.666259765625000
0.400634765625000 0.666503906250000
0.400756835937500 0.666503906250000
0.400878906250000 0.666503906250000
0.401000976562500 0.666503906250000
0.401123046875000 0.666503906250000
0.401245117187500 0.666259765625000
0.401367187500000 0.666015625000000
0.401489257812500 0.666015625000000
0.401611328125000 0.666015625000000
0.401733398437500 0.665771484375000
0.401855468750000 0.665527343750000
0.401977539062500 0.665283203125000
0.402099609375000 0.665039062500000
0.402221679687500 0.664550781250000
0.402343750000000 0.664062500000000
0.402465820312500 0.664306640625000
0.402587890625000 0.664550781250000
0.402709960937500 0.664550781250000
0.402832031250000 0.664550781250000
0.402954101562500 0.664550781250000
0.403076171875000 0.664550781250000
0.403198242187500 0.664306640625000
0.403320312500000 0.664062500000000
0.403442382812500 0.664062500000000
0.403564453125000 0.664062500000000
0.403686523437500 0.663818359375000
0.403808593750000 0.663574218750000
0.403930664062500 0.663330078125000
0.404052734375000 0.663085937500000
0.404174804687500 0.662597656250000
0.404296875000000 0.662109375000000
0.404418945312500 0.662109375000000
0.404541015625000 0.662109375000000
0.404663085937500 0.661865234375000
0.404785156250000 0.661621093750000
0.404907226562500 0.661376953125000
0.405029296875000 0.661132812500000
0.405151367187500 0.660644531250000
0.405273437500000 0.660156250000000
0.405395507812500 0.659912109375000
0.405517578125000 0.659667968750000
0.405639648437500 0.659179687500000
0.405761718750000 0.658691406250000
0.405883789062500 0.658203125000000
0.406005859375000 0.657714843750000
0.406127929687500 0.656982421875000
0.406250000000000 0.656250000000000
0.406372070312500 0.656982421875000
0.406494140625000 0.657714843750000
0.406616210937500 0.658203125000000
0.406738281250000 0.658691406250000
0.406860351562500 0.659179687500000
0.406982421875000 0.659667968750000
0.407104492187500 0.659912109375000
0.407226562500000 0.660156250000000
0.407348632812500 0.660644531250000
0.407470703125000 0.661132812500000
0.407592773437500 0.661376953125000
0.407714843750000 0.661621093750000
0.407836914062500 0.661865234375000
0.407958984375000 0.662109375000000
0.408081054687500 0.662109375000000
0.408203125000000 0.662109375000000
0.408325195312500 0.662597656250000
0.408447265625000 0.663085937500000
0.408569335937500 0.663330078125000
0.408691406250000 0.663574218750000
0.408813476562500 0.663818359375000
0.408935546875000 0.664062500000000
0.409057617187500 0.664062500000000
0.409179687500000 0.664062500000000
0.409301757812500 0.664306640625000
0.409423828125000 0.664550781250000
0.409545898437500 0.664550781250000
0.409667968750000 0.664550781250000
0.409790039062500 0.664550781250000
0.409912109375000 0.664550781250000
0.410034179687500 0.664306640625000
0.410156250000000 0.664062500000000
0.410278320312500 0.664550781250000
0.410400390625000 0.665039062500000
0.410522460937500 0.665283203125000
0.410644531250000 0.665527343750000
0.410766601562500 0.665771484375000
0.410888671875000 0.666015625000000
0.411010742187500 0.666015625000000
0.411132812500000 0.666015625000000
0.411254882812500 0.666259765625000
0.411376953125000 0.666503906250000
0.411499023437500 0.666503906250000
0.411621093750000 0.666503906250000
0.411743164062500 0.666503906250000
0.411865234375000 0.666503906250000
0.411987304687500 0.666259765625000
0.412109375000000 0.666015625000000
0.412231445312500 0.666259765625000
0.412353515625000 0.666503906250000
0.412475585937500 0.666503906250000
0.412597656250000 0.666503906250000
0.412719726562500 0.666503906250000
0.412841796875000 0.666503906250000
0.412963867187500 0.666259765625000
0.413085937500000 0.666015625000000
0.413208007812500 0.666015625000000
0.413330078125000 0.666015625000000
0.413452148437500 0.665771484375000
0.413574218750000 0.665527343750000
0.413696289062500 0.665283203125000
0.413818359375000 0.665039062500000
0.413940429687500 0.664550781250000
0.414062500000000 0.664062500000000
0.414184570312500 0.664550781250000
0.414306640625000 0.665039062500000
0.414428710937500 0.665283203125000
0.414550781250000 0.665527343750000
0.414672851562500 0.665771484375000
0.414794921875000 0.666015625000000
0.414916992187500 0.666015625000000
0.415039062500000 0.666015625000000
0.415161132812500 0.666259765625000
0.415283203125000 0.666503906250000
0.415405273437500 0.666503906250000
0.415527343750000 0.666503906250000
0.415649414062500 0.666503906250000
0.415771484375000 0.666503906250000
0.415893554687500 0.666259765625000
0.416015625000000 0.666015625000000
0.416137695312500 0.666259765625000
0.416259765625000 0.666503906250000
0.416381835937500 0.666503906250000
0.416503906250000 0.666503906250000
0.416625976562500 0.666503906250000
0.416748046875000 0.666503906250000
0.416870117187500 0.666259765625000
0.416992187500000 0.666015625000000
0.417114257812500 0.666015625000000
0.417236328125000 0.666015625000000
0.417358398437500 0.665771484375000
0.417480468750000 0.665527343750000
0.417602539062500 0.665283203125000
0.417724609375000 0.665039062500000
0.417846679687500 0.664550781250000
0.417968750000000 0.664062500000000
0.418090820312500 0.664306640625000
0.418212890625000 0.664550781250000
0.418334960937500 0.664550781250000
0.418457031250000 0.664550781250000
0.418579101562500 0.664550781250000
0.418701171875000 0.664550781250000
0.418823242187500 0.664306640625000
0.418945312500000 0.664062500000000
0.419067382812500 0.664062500000000
0.419189453125000 0.664062500000000
0.419311523437500 0.663818359375000
0.419433593750000 0.663574218750000
0.419555664062500 0.663330078125000
0.419677734375000 0.663085937500000
0.419799804687500 0.662597656250000
0.419921875000000 0.662109375000000
0.420043945312500 0.662109375000000
0.420166015625000 0.662109375000000
0.420288085937500 0.661865234375000
0.420410156250000 0.661621093750000
0.420532226562500 0.661376953125000
0.420654296875000 0.661132812500000
0.420776367187500 0.660644531250000
0.420898437500000 0.660156250000000
0.421020507812500 0.659912109375000
0.421142578125000 0.659667968750000
0.421264648437500 0.659179687500000
0.421386718750000 0.658691406250000
0.421508789062500 0.658203125000000
0.421630859375000 0.657714843750000
0.421752929687500 0.656982421875000
0.421875000000000 0.656250000000000
0.421997070312500 0.656738281250000
0.422119140625000 0.657226562500000
0.422241210937500 0.657470703125000
0.422363281250000 0.657714843750000
0.422485351562500 0.657958984375000
0.422607421875000 0.658203125000000
0.422729492187500 0.658203125000000
0.422851562500000 0.658203125000000
0.422973632812500 0.658447265625000
0.423095703125000 0.658691406250000
0.423217773437500 0.658691406250000
0.423339843750000 0.658691406250000
0.423461914062500 0.658691406250000
0.423583984375000 0.658691406250000
0.423706054687500 0.658447265625000
0.423828125000000 0.658203125000000
0.423950195312500 0.658447265625000
0.424072265625000 0.658691406250000
0.424194335937500 0.658691406250000
0.424316406250000 0.658691406250000
0.424438476562500 0.658691406250000
0.424560546875000 0.658691406250000
0.424682617187500 0.658447265625000
0.424804687500000 0.658203125000000
0.424926757812500 0.658203125000000
0.425048828125000 0.658203125000000
0.425170898437500 0.657958984375000
0.425292968750000 0.657714843750000
0.425415039062500 0.657470703125000
0.425537109375000 0.657226562500000
0.425659179687500 0.656738281250000
0.425781250000000 0.656250000000000
0.425903320312500 0.656494140625000
0.426025390625000 0.656738281250000
0.426147460937500 0.656738281250000
0.426269531250000 0.656738281250000
0.426391601562500 0.656738281250000
0.426513671875000 0.656738281250000
0.426635742187500 0.656494140625000
0.426757812500000 0.656250000000000
0.426879882812500 0.656250000000000
0.427001953125000 0.656250000000000
0.427124023437500 0.656005859375000
0.427246093750000 0.655761718750000
0.427368164062500 0.655517578125000
0.427490234375000 0.655273437500000
0.427612304687500 0.654785156250000
0.427734375000000 0.654296875000000
0.427856445312500 0.654296875000000
0.427978515625000 0.654296875000000
0.428100585937500 0.654052734375000
0.428222656250000 0.653808593750000
0.428344726562500 0.653564453125000
0.428466796875000 0.653320312500000
0.428588867187500 0.652832031250000
0.428710937500000 0.652343750000000
0.428833007812500 0.652099609375000
0.428955078125000 0.651855468750000
0.429077148437500 0.651367187500000
0.429199218750000 0.650878906250000
0.429321289062500 0.650390625000000
0.429443359375000 0.649902343750000
0.429565429687500 0.649169921875000
0.429687500000000 0.648437500000000
0.429809570312500 0.648681640625000
0.429931640625000 0.648925781250000
0.430053710937500 0.648925781250000
0.430175781250000 0.648925781250000
0.430297851562500 0.648925781250000
0.430419921875000 0.648925781250000
0.430541992187500 0.648681640625000
0.430664062500000 0.648437500000000
0.430786132812500 0.648437500000000
0.430908203125000 0.648437500000000
0.431030273437500 0.648193359375000
0.431152343750000 0.647949218750000
0.431274414062500 0.647705078125000
0.431396484375000 0.647460937500000
0.431518554687500 0.646972656250000
0.431640625000000 0.646484375000000
0.431762695312500 0.646484375000000
0.431884765625000 0.646484375000000
0.432006835937500 0.646240234375000
0.432128906250000 0.645996093750000
0.432250976562500 0.645751953125000
0.432373046875000 0.645507812500000
0.432495117187500 0.645019531250000
0.432617187500000 0.644531250000000
0.432739257812500 0.644287109375000
0.432861328125000 0.644042968750000
0.432983398437500 0.643554687500000
0.433105468750000 0.643066406250000
0.433227539062500 0.642578125000000
0.433349609375000 0.642089843750000
0.433471679687500 0.641357421875000
0.433593750000000 0.640625000000000
0.433715820312500 0.640625000000000
0.433837890625000 0.640625000000000
0.433959960937500 0.640380859375000
0.434082031250000 0.640136718750000
0.434204101562500 0.639892578125000
0.434326171875000 0.639648437500000
0.434448242187500 0.639160156250000
0.434570312500000 0.638671875000000
0.434692382812500 0.638427734375000
0.434814453125000 0.638183593750000
0.434936523437500 0.637695312500000
0.435058593750000 0.637207031250000
0.435180664062500 0.636718750000000
0.435302734375000 0.636230468750000
0.435424804687500 0.635498046875000
0.435546875000000 0.634765625000000
0.435668945312500 0.634521484375000
0.435791015625000 0.634277343750000
0.435913085937500 0.633789062500000
0.436035156250000 0.633300781250000
0.436157226562500 0.632812500000000
0.436279296875000 0.632324218750000
0.436401367187500 0.631591796875000
0.436523437500000 0.630859375000000
0.436645507812500 0.630371093750000
0.436767578125000 0.629882812500000
0.436889648437500 0.629150390625000
0.437011718750000 0.628417968750000
0.437133789062500 0.627685546875000
0.437255859375000 0.626953125000000
0.437377929687500 0.625976562500000
0.437500000000000 0.625000000000000
0.437622070312500 0.625732421875000
0.437744140625000 0.626464843750000
0.437866210937500 0.626953125000000
0.437988281250000 0.627441406250000
0.438110351562500 0.627929687500000
0.438232421875000 0.628417968750000
0.438354492187500 0.628662109375000
0.438476562500000 0.628906250000000
0.438598632812500 0.629394531250000
0.438720703125000 0.629882812500000
0.438842773437500 0.630126953125000
0.438964843750000 0.630371093750000
0.439086914062500 0.630615234375000
0.439208984375000 0.630859375000000
0.439331054687500 0.630859375000000
0.439453125000000 0.630859375000000
0.439575195312500 0.631347656250000
0.439697265625000 0.631835937500000
0.439819335937500 0.632080078125000
0.439941406250000 0.632324218750000
0.440063476562500 0.632568359375000
0.440185546875000 0.632812500000000
0.440307617187500 0.632812500000000
0.440429687500000 0.632812500000000
0.440551757812500 0.633056640625000
0.440673828125000 0.633300781250000
0.440795898437500 0.633300781250000
0.440917968750000 0.633300781250000
0.441040039062500 0.633300781250000
0.441162109375000 0.633300781250000
0.441284179687500 0.633056640625000
0.441406250000000 0.632812500000000
0.441528320312500 0.633300781250000
0.441650390625000 0.633789062500000
0.441772460937500 0.634033203125000
0.441894531250000 0.634277343750000
0.442016601562500 0.634521484375000
0.442138671875000 0.634765625000000
0.442260742187500 0.634765625000000
0.442382812500000 0.634765625000000
0.442504882812500 0.635009765625000
0.442626953125000 0.635253906250000
0.442749023437500 0.635253906250000
0.442871093750000 0.635253906250000
0.442993164062500 0.635253906250000
0.443115234375000 0.635253906250000
0.443237304687500 0.635009765625000
0.443359375000000 0.634765625000000
0.443481445312500 0.635009765625000
0.443603515625000 0.635253906250000
0.443725585937500 0.635253906250000
0.443847656250000 0.635253906250000
0.443969726562500 0.635253906250000
0.444091796875000 0.635253906250000
0.444213867187500 0.635009765625000
0.444335937500000 0.634765625000000
0.444458007812500 0.634765625000000
0.444580078125000 0.634765625000000
0.444702148437500 0.634521484375000
0.444824218750000 0.634277343750000
0.444946289062500 0.634033203125000
0.445068359375000 0.633789062500000
0.445190429687500 0.633300781250000
0.445312500000000 0.632812500000000
0.445434570312500 0.633300781250000
0.445556640625000 0.633789062500000
0.445678710937500 0.634033203125000
0.445800781250000 0.634277343750000
0.445922851562500 0.634521484375000
0.446044921875000 0.634765625000000
0.446166992187500 0.634765625000000
0.446289062500000 0.634765625000000
0.446411132812500 0.635009765625000
0.446533203125000 0.635253906250000
0.446655273437500 0.635253906250000
0.446777343750000 0.635253906250000
0.446899414062500 0.635253906250000
0.447021484375000 0.635253906250000
0.447143554687500 0.635009765625000
0.447265625000000 0.634765625000000
0.447387695312500 0.635009765625000
0.447509765625000 0.635253906250000
0.447631835937500 0.635253906250000
0.447753906250000 0.635253906250000
0.447875976562500 0.635253906250000
0.447998046875000 0.635253906250000
0.448120117187500 0.635009765625000
0.448242187500000 0.634765625000000
0.448364257812500 0.634765625000000
0.448486328125000 0.634765625000000
0.448608398437500 0.634521484375000
0.448730468750000 0.634277343750000
0.448852539062500 0.634033203125000
0.448974609375000 0.633789062500000
0.449096679687500 0.633300781250000
0.449218750000000 0.632812500000000
0.449340820312500 0.633056640625000
0.449462890625000 0.633300781250000
0.449584960937500 0.633300781250000
0.449707031250000 0.633300781250000
0.449829101562500 0.633300781250000
0.449951171875000 0.633300781250000
0.450073242187500 0.633056640625000
0.450195312500000 0.632812500000000
0.450317382812500 0.632812500000000
0.450439453125000 0.632812500000000
0.450561523437500 0.632568359375000
0.450683593750000 0.632324218750000
0.450805664062500 0.632080078125000
0.450927734375000 0.631835937500000
0.451049804687500 0.631347656250000
0.451171875000000 0.630859375000000
0.451293945312500 0.630859375000000
0.451416015625000 0.630859375000000
0.451538085937500 0.630615234375000
0.451660156250000 0.630371093750000
0.451782226562500 0.630126953125000
0.451904296875000 0.629882812500000
0.452026367187500 0.629394531250000
0.452148437500000 0.628906250000000
0.452270507812500 0.628662109375000
0.452392578125000 0.628417968750000
0.452514648437500 0.627929687500000
0.452636718750000 0.627441406250000
0.452758789062500 0.626953125000000
0.452880859375000 0.626464843750000
0.453002929687500 0.625732421875000
0.453125000000000 0.625000000000000
0.453247070312500 0.625488281250000
0.453369140625000 0.625976562500000
0.453491210937500 0.626220703125000
0.453613281250000 0.626464843750000
0.453735351562500 0.626708984375000
0.453857421875000 0.626953125000000
0.453979492187500 0.626953125000000
0.454101562500000 0.626953125000000
0.454223632812500 0.627197265625000
0.454345703125000 0.627441406250000
0.454467773437500 0.627441406250000
0.454589843750000 0.627441406250000
0.454711914062500 0.627441406250000
0.454833984375000 0.627441406250000
0.454956054687500 0.627197265625000
0.455078125000000 0.626953125000000
0.455200195312500 0.627197265625000
0.455322265625000 0.627441406250000
0.455444335937500 0.627441406250000
0.455566406250000 0.627441406250000
0.455688476562500 0.627441406250000
0.455810546875000 0.627441406250000
0.455932617187500 0.627197265625000
0.456054687500000 0.626953125000000
0.456176757812500 0.626953125000000
0.456298828125000 0.626953125000000
0.456420898437500 0.626708984375000
0.456542968750000 0.626464843750000
0.456665039062500 0.626220703125000
0.456787109375000 0.625976562500000
0.456909179687500 0.625488281250000
0.457031250000000 0.625000000000000
0.457153320312500 0.625244140625000
0.457275390625000 0.625488281250000
0.457397460937500 0.625488281250000
0.457519531250000 0.625488281250000
0.457641601562500 0.625488281250000
0.457763671875000 0.625488281250000
0.457885742187500 0.625244140625000
0.458007812500000 0.625000000000000
0.458129882812500 0.625000000000000
0.458251953125000 0.625000000000000
0.458374023437500 0.624755859375000
0.458496093750000 0.624511718750000
0.458618164062500 0.624267578125000
0.458740234375000 0.624023437500000
0.458862304687500 0.623535156250000
0.458984375000000 0.623046875000000
0.459106445312500 0.623046875000000
0.459228515625000 0.623046875000000
0.459350585937500 0.622802734375000
0.459472656250000 0.622558593750000
0.459594726562500 0.622314453125000
0.459716796875000 0.622070312500000
0.459838867187500 0.621582031250000
0.459960937500000 0.621093750000000
0.460083007812500 0.620849609375000
0.460205078125000 0.620605468750000
0.460327148437500 0.620117187500000
0.460449218750000 0.619628906250000
0.460571289062500 0.619140625000000
0.460693359375000 0.618652343750000
0.460815429687500 0.617919921875000
0.460937500000000 0.617187500000000
0.461059570312500 0.617431640625000
0.461181640625000 0.617675781250000
0.461303710937500 0.617675781250000
0.461425781250000 0.617675781250000
0.461547851562500 0.617675781250000
0.461669921875000 0.617675781250000
0.461791992187500 0.617431640625000
0.461914062500000 0.617187500000000
0.462036132812500 0.617187500000000
0.462158203125000 0.617187500000000
0.462280273437500 0.616943359375000
0.462402343750000 0.616699218750000
0.462524414062500 0.616455078125000
0.462646484375000 0.616210937500000
0.462768554687500 0.615722656250000
0.462890625000000 0.615234375000000
0.463012695312500 0.615234375000000
0.463134765625000 0.615234375000000
0.463256835937500 0.614990234375000
0.463378906250000 0.614746093750000
0.463500976562500 0.614501953125000
0.463623046875000 0.614257812500000
0.463745117187500 0.613769531250000
0.463867187500000 0.613281250000000
0.463989257812500 0.613037109375000
0.464111328125000 0.612792968750000
0.464233398437500 0.612304687500000
0.464355468750000 0.611816406250000
0.464477539062500 0.611328125000000
0.464599609375000 0.610839843750000
0.464721679687500 0.610107421875000
0.464843750000000 0.609375000000000
0.464965820312500 0.609375000000000
0.465087890625000 0.609375000000000
0.465209960937500 0.609130859375000
0.465332031250000 0.608886718750000
0.465454101562500 0.608642578125000
0.465576171875000 0.608398437500000
0.465698242187500 0.607910156250000
0.465820312500000 0.607421875000000
0.465942382812500 0.607177734375000
0.466064453125000 0.606933593750000
0.466186523437500 0.606445312500000
0.466308593750000 0.605957031250000
0.466430664062500 0.605468750000000
0.466552734375000 0.604980468750000
0.466674804687500 0.604248046875000
0.466796875000000 0.603515625000000
0.466918945312500 0.603271484375000
0.467041015625000 0.603027343750000
0.467163085937500 0.602539062500000
0.467285156250000 0.602050781250000
0.467407226562500 0.601562500000000
0.467529296875000 0.601074218750000
0.467651367187500 0.600341796875000
0.467773437500000 0.599609375000000
0.467895507812500 0.599121093750000
0.468017578125000 0.598632812500000
0.468139648437500 0.597900390625000
0.468261718750000 0.597167968750000
0.468383789062500 0.596435546875000
0.468505859375000 0.595703125000000
0.468627929687500 0.594726562500000
0.468750000000000 0.593750000000000
0.468872070312500 0.594238281250000
0.468994140625000 0.594726562500000
0.469116210937500 0.594970703125000
0.469238281250000 0.595214843750000
0.469360351562500 0.595458984375000
0.469482421875000 0.595703125000000
0.469604492187500 0.595703125000000
0.469726562500000 0.595703125000000
0.469848632812500 0.595947265625000
0.469970703125000 0.596191406250000
0.470092773437500 0.596191406250000
0.470214843750000 0.596191406250000
0.470336914062500 0.596191406250000
0.470458984375000 0.596191406250000
0.470581054687500 0.595947265625000
0.470703125000000 0.595703125000000
0.470825195312500 0.595947265625000
0.470947265625000 0.596191406250000
0.471069335937500 0.596191406250000
0.471191406250000 0.596191406250000
0.471313476562500 0.596191406250000
0.471435546875000 0.596191406250000
0.471557617187500 0.595947265625000
0.471679687500000 0.595703125000000
0.471801757812500 0.595703125000000
0.471923828125000 0.595703125000000
0.472045898437500 0.595458984375000
0.472167968750000 0.595214843750000
0.472290039062500 0.594970703125000
0.472412109375000 0.594726562500000
0.472534179687500 0.594238281250000
0.472656250000000 0.593750000000000
0.472778320312500 0.593994140625000
0.472900390625000 0.594238281250000
0.473022460937500 0.594238281250000
0.473144531250000 0.594238281250000
0.473266601562500 0.594238281250000
0.473388671875000 0.594238281250000
0.473510742187500 0.593994140625000
0.473632812500000 0.593750000000000
0.473754882812500 0.593750000000000
0.473876953125000 0.593750000000000
0.473999023437500 0.593505859375000
0.474121093750000 0.593261718750000
0.474243164062500 0.593017578125000
0.474365234375000 0.592773437500000
0.474487304687500 0.592285156250000
0.474609375000000 0.591796875000000
0.474731445312500 0.591796875000000
0.474853515625000 0.591796875000000
0.474975585937500 0.591552734375000
0.475097656250000 0.591308593750000
0.475219726562500 0.591064453125000
0.475341796875000 0.590820312500000
0.475463867187500 0.590332031250000
0.475585937500000 0.589843750000000
0.475708007812500 0.589599609375000
0.475830078125000 0.589355468750000
0.475952148437500 0.588867187500000
0.476074218750000 0.588378906250000
0.476196289062500 0.587890625000000
0.476318359375000 0.587402343750000
0.476440429687500 0.586669921875000
0.476562500000000 0.585937500000000
0.476684570312500 0.586181640625000
0.476806640625000 0.586425781250000
0.476928710937500 0.586425781250000
0.477050781250000 0.586425781250000
0.477172851562500 0.586425781250000
0.477294921875000 0.586425781250000
0.477416992187500 0.586181640625000
0.477539062500000 0.585937500000000
0.477661132812500 0.585937500000000
0.477783203125000 0.585937500000000
0.477905273437500 0.585693359375000
0.478027343750000 0.585449218750000
0.478149414062500 0.585205078125000
0.478271484375000 0.584960937500000
0.478393554687500 0.584472656250000
0.478515625000000 0.583984375000000
0.478637695312500 0.583984375000000
0.478759765625000 0.583984375000000
0.478881835937500 0.583740234375000
0.479003906250000 0.583496093750000
0.479125976562500 0.583251953125000
0.479248046875000 0.583007812500000
0.479370117187500 0.582519531250000
0.479492187500000 0.582031250000000
0.479614257812500 0.581787109375000
0.479736328125000 0.581542968750000
0.479858398437500 0.581054687500000
0.479980468750000 0.580566406250000
0.480102539062500 0.580078125000000
0.480224609375000 0.579589843750000
0.480346679687500 0.578857421875000
0.480468750000000 0.578125000000000
0.480590820312500 0.578125000000000
0.480712890625000 0.578125000000000
0.480834960937500 0.577880859375000
0.480957031250000 0.577636718750000
0.481079101562500 0.577392578125000
0.481201171875000 0.577148437500000
0.481323242187500 0.576660156250000
0.481445312500000 0.576171875000000
0.481567382812500 0.575927734375000
0.481689453125000 0.575683593750000
0.481811523437500 0.575195312500000
0.481933593750000 0.574707031250000
0.482055664062500 0.574218750000000
0.482177734375000 0.573730468750000
0.482299804687500 0.572998046875000
0.482421875000000 0.572265625000000
0.482543945312500 0.572021484375000
0.482666015625000 0.571777343750000
0.482788085937500 0.571289062500000
0.482910156250000 0.570800781250000
0.483032226562500 0.570312500000000
0.483154296875000 0.569824218750000
0.483276367187500 0.569091796875000
0.483398437500000 0.568359375000000
0.483520507812500 0.567871093750000
0.483642578125000 0.567382812500000
0.483764648437500 0.566650390625000
0.483886718750000 0.565917968750000
0.484008789062500 0.565185546875000
0.484130859375000 0.564453125000000
0.484252929687500 0.563476562500000
0.484375000000000 0.562500000000000
0.484497070312500 0.562744140625000
0.484619140625000 0.562988281250000
0.484741210937500 0.562988281250000
0.484863281250000 0.562988281250000
0.484985351562500 0.562988281250000
0.485107421875000 0.562988281250000
0.485229492187500 0.562744140625000
0.485351562500000 0.562500000000000
0.485473632812500 0.562500000000000
0.485595703125000 0.562500000000000
0.485717773437500 0.562255859375000
0.485839843750000 0.562011718750000
0.485961914062500 0.561767578125000
0.486083984375000 0.561523437500000
0.486206054687500 0.561035156250000
0.486328125000000 0.560546875000000
0.486450195312500 0.560546875000000
0.486572265625000 0.560546875000000
0.486694335937500 0.560302734375000
0.486816406250000 0.560058593750000
0.486938476562500 0.559814453125000
0.487060546875000 0.559570312500000
0.487182617187500 0.559082031250000
0.487304687500000 0.558593750000000
0.487426757812500 0.558349609375000
0.487548828125000 0.558105468750000
0.487670898437500 0.557617187500000
0.487792968750000 0.557128906250000
0.487915039062500 0.556640625000000
0.488037109375000 0.556152343750000
0.488159179687500 0.555419921875000
0.488281250000000 0.554687500000000
0.488403320312500 0.554687500000000
0.488525390625000 0.554687500000000
0.488647460937500 0.554443359375000
0.488769531250000 0.554199218750000
0.488891601562500 0.553955078125000
0.489013671875000 0.553710937500000
0.489135742187500 0.553222656250000
0.489257812500000 0.552734375000000
0.489379882812500 0.552490234375000
0.489501953125000 0.552246093750000
0.489624023437500 0.551757812500000
0.489746093750000 0.551269531250000
0.489868164062500 0.550781250000000
0.489990234375000 0.550292968750000
0.490112304687500 0.549560546875000
0.490234375000000 0.548828125000000
0.490356445312500 0.548583984375000
0.490478515625000 0.548339843750000
0.490600585937500 0.547851562500000
0.490722656250000 0.547363281250000
0.490844726562500 0.546875000000000
0.490966796875000 0.546386718750000
0.491088867187500 0.545654296875000
0.491210937500000 0.544921875000000
0.491333007812500 0.544433593750000
0.491455078125000 0.543945312500000
0.491577148437500 0.543212890625000
0.491699218750000 0.542480468750000
0.491821289062500 0.541748046875000
0.491943359375000 0.541015625000000
0.492065429687500 0.540039062500000
0.492187500000000 0.539062500000000
0.492309570312500 0.539062500000000
0.492431640625000 0.539062500000000
0.492553710937500 0.538818359375000
0.492675781250000 0.538574218750000
0.492797851562500 0.538330078125000
0.492919921875000 0.538085937500000
0.493041992187500 0.537597656250000
0.493164062500000 0.537109375000000
0.493286132812500 0.536865234375000
0.493408203125000 0.536621093750000
0.493530273437500 0.536132812500000
0.493652343750000 0.535644531250000
0.493774414062500 0.535156250000000
0.493896484375000 0.534667968750000
0.494018554687500 0.533935546875000
0.494140625000000 0.533203125000000
0.494262695312500 0.532958984375000
0.494384765625000 0.532714843750000
0.494506835937500 0.532226562500000
0.494628906250000 0.531738281250000
0.494750976562500 0.531250000000000
0.494873046875000 0.530761718750000
0.494995117187500 0.530029296875000
0.495117187500000 0.529296875000000
0.495239257812500 0.528808593750000
0.495361328125000 0.528320312500000
0.495483398437500 0.527587890625000
0.495605468750000 0.526855468750000
0.495727539062500 0.526123046875000
0.495849609375000 0.525390625000000
0.495971679687500 0.524414062500000
0.496093750000000 0.523437500000000
0.496215820312500 0.523193359375000
0.496337890625000 0.522949218750000
0.496459960937500 0.522460937500000
0.496582031250000 0.521972656250000
0.496704101562500 0.521484375000000
0.496826171875000 0.520996093750000
0.496948242187500 0.520263671875000
0.497070312500000 0.519531250000000
0.497192382812500 0.519042968750000
0.497314453125000 0.518554687500000
0.497436523437500 0.517822265625000
0.497558593750000 0.517089843750000
0.497680664062500 0.516357421875000
0.497802734375000 0.515625000000000
0.497924804687500 0.514648437500000
0.498046875000000 0.513671875000000
0.498168945312500 0.513183593750000
0.498291015625000 0.512695312500000
0.498413085937500 0.511962890625000
0.498535156250000 0.511230468750000
0.498657226562500 0.510498046875000
0.498779296875000 0.509765625000000
0.498901367187500 0.508789062500000
0.499023437500000 0.507812500000000
0.499145507812500 0.507080078125000
0.499267578125000 0.506347656250000
0.499389648437500 0.505371093750000
0.499511718750000 0.504394531250000
0.499633789062500 0.503417968750000
0.499755859375000 0.502441406250000
0.499877929687500 0.501220703125000
0.500000000000000 0.500000000000000
0.500122070312500 0.501220703125000
0.500244140625000 0.502441406250000
0.500366210937500 0.503417968750000
0.500488281250000 0.504394531250000
0.500610351562500 0.505371093750000
0.500732421875000 0.506347656250000
0.500854492187500 0.507080078125000
0.500976562500000 0.507812500000000
0.501098632812500 0.508789062500000
0.501220703125000 0.509765625000000
0.501342773437500 0.510498046875000
0.501464843750000 0.511230468750000
0.501586914062500 0.511962890625000
0.501708984375000 0.512695312500000
0.501831054687500 0.513183593750000
0.501953125000000 0.513671875000000
0.502075195312500 0.514648437500000
0.502197265625000 0.515625000000000
0.502319335937500 0.516357421875000
0.502441406250000 0.517089843750000
0.502563476562500 0.517822265625000
0.502685546875000 0.518554687500000
0.502807617187500 0.519042968750000
0.502929687500000 0.519531250000000
0.503051757812500 0.520263671875000
0.503173828125000 0.520996093750000
0.503295898437500 0.521484375000000
0.503417968750000 0.521972656250000
0.503540039062500 0.522460937500000
0.503662109375000 0.522949218750000
0.503784179687500 0.523193359375000
0.503906250000000 0.523437500000000
0.504028320312500 0.524414062500000
0.504150390625000 0.525390625000000
0.504272460937500 0.526123046875000
0.504394531250000 0.526855468750000
0.504516601562500 0.527587890625000
0.504638671875000 0.528320312500000
0.504760742187500 0.528808593750000
0.504882812500000 0.529296875000000
0.505004882812500 0.530029296875000
0.505126953125000 0.530761718750000
0.505249023437500 0.531250000000000
0.505371093750000 0.531738281250000
0.505493164062500 0.532226562500000
0.505615234375000 0.532714843750000
0.505737304687500 0.532958984375000
0.505859375000000 0.533203125000000
0.505981445312500 0.533935546875000
0.506103515625000 0.534667968750000
0.506225585937500 0.535156250000000
0.506347656250000 0.535644531250000
0.506469726562500 0.536132812500000
0.506591796875000 0.536621093750000
0.506713867187500 0.536865234375000
0.506835937500000 0.537109375000000
0.506958007812500 0.537597656250000
0.507080078125000 0.538085937500000
0.507202148437500 0.538330078125000
0.507324218750000 0.538574218750000
0.507446289062500 0.538818359375000
0.507568359375000 0.539062500000000
0.507690429687500 0.539062500000000
0.507812500000000 0.539062500000000
0.507934570312500 0.540039062500000
0.508056640625000 0.541015625000000
0.508178710937500 0.541748046875000
0.508300781250000 0.542480468750000
0.508422851562500 0.543212890625000
0.508544921875000 0.543945312500000
0.508666992187500 0.544433593750000
0.508789062500000 0.544921875000000
0.508911132812500 0.545654296875000
0.509033203125000 0.546386718750000
0.509155273437500 0.546875000000000
0.509277343750000 0.547363281250000
0.509399414062500 0.547851562500000
0.509521484375000 0.548339843750000
0.509643554687500 0.548583984375000
0.509765625000000 0.548828125000000
0.509887695312500 0.549560546875000
0.510009765625000 0.550292968750000
0.510131835937500 0.550781250000000
0.510253906250000 0.551269531250000
0.510375976562500 0.551757812500000
0.510498046875000 0.552246093750000
0.510620117187500 0.552490234375000
0.510742187500000 0.552734375000000
0.510864257812500 0.553222656250000
0.510986328125000 0.553710937500000
0.511108398437500 0.553955078125000
0.511230468750000 0.554199218750000
0.511352539062500 0.554443359375000
0.511474609375000 0.554687500000000
0.511596679687500 0.554687500000000
0.511718750000000 0.554687500000000
0.511840820312500 0.555419921875000
0.511962890625000 0.556152343750000
0.512084960937500 0.556640625000000
0.512207031250000 0.557128906250000
0.512329101562500 0.557617187500000
0.512451171875000 0.558105468750000
0.512573242187500 0.558349609375000
0.512695312500000 0.558593750000000
0.512817382812500 0.559082031250000
0.512939453125000 0.559570312500000
0.513061523437500 0.559814453125000
0.513183593750000 0.560058593750000
0.513305664062500 0.560302734375000
0.513427734375000 0.560546875000000
0.513549804687500 0.560546875000000
0.513671875000000 0.560546875000000
0.513793945312500 0.561035156250000
0.513916015625000 0.561523437500000
0.514038085937500 0.561767578125000
0.514160156250000 0.562011718750000
0.514282226562500 0.562255859375000
0.514404296875000 0.562500000000000
0.514526367187500 0.562500000000000
0.514648437500000 0.562500000000000
0.514770507812500 0.562744140625000
0.514892578125000 0.562988281250000
0.515014648437500 0.562988281250000
0.515136718750000 0.562988281250000
0.515258789062500 0.562988281250000
0.515380859375000 0.562988281250000
0.515502929687500 0.562744140625000
0.515625000000000 0.562500000000000
0.515747070312500 0.563476562500000
0.515869140625000 0.564453125000000
0.515991210937500 0.565185546875000
0.516113281250000 0.565917968750000
0.516235351562500 0.566650390625000
0.516357421875000 0.567382812500000
0.516479492187500 0.567871093750000
0.516601562500000 0.568359375000000
0.516723632812500 0.569091796875000
0.516845703125000 0.569824218750000
0.516967773437500 0.570312500000000
0.517089843750000 0.570800781250000
0.517211914062500 0.571289062500000
0.517333984375000 0.571777343750000
0.517456054687500 0.572021484375000
0.517578125000000 0.572265625000000
0.517700195312500 0.572998046875000
0.517822265625000 0.573730468750000
0.517944335937500 0.574218750000000
0.518066406250000 0.574707031250000
0.518188476562500 0.575195312500000
0.518310546875000 0.575683593750000
0.518432617187500 0.575927734375000
0.518554687500000 0.576171875000000
0.518676757812500 0.576660156250000
0.518798828125000 0.577148437500000
0.518920898437500 0.577392578125000
0.519042968750000 0.577636718750000
0.519165039062500 0.577880859375000
0.519287109375000 0.578125000000000
0.519409179687500 0.578125000000000
0.519531250000000 0.578125000000000
0.519653320312500 0.578857421875000
0.519775390625000 0.579589843750000
0.519897460937500 0.580078125000000
0.520019531250000 0.580566406250000
0.520141601562500 0.581054687500000
0.520263671875000 0.581542968750000
0.520385742187500 0.581787109375000
0.520507812500000 0.582031250000000
0.520629882812500 0.582519531250000
0.520751953125000 0.583007812500000
0.520874023437500 0.583251953125000
0.520996093750000 0.583496093750000
0.521118164062500 0.583740234375000
0.521240234375000 0.583984375000000
0.521362304687500 0.583984375000000
0.521484375000000 0.583984375000000
0.521606445312500 0.584472656250000
0.521728515625000 0.584960937500000
0.521850585937500 0.585205078125000
0.521972656250000 0.585449218750000
0.522094726562500 0.585693359375000
0.522216796875000 0.585937500000000
0.522338867187500 0.585937500000000
0.522460937500000 0.585937500000000
0.522583007812500 0.586181640625000
0.522705078125000 0.586425781250000
0.522827148437500 0.586425781250000
0.522949218750000 0.586425781250000
0.523071289062500 0.586425781250000
0.523193359375000 0.586425781250000
0.523315429687500 0.586181640625000
0.523437500000000 0.585937500000000
0.523559570312500 0.586669921875000
0.523681640625000 0.587402343750000
0.523803710937500 0.587890625000000
0.523925781250000 0.588378906250000
0.524047851562500 0.588867187500000
0.524169921875000 0.589355468750000
0.524291992187500 0.589599609375000
0.524414062500000 0.589843750000000
0.524536132812500 0.590332031250000
0.524658203125000 0.590820312500000
0.524780273437500 0.591064453125000
0.524902343750000 0.591308593750000
0.525024414062500 0.591552734375000
0.525146484375000 0.591796875000000
0.525268554687500 0.591796875000000
0.525390625000000 0.591796875000000
0.525512695312500 0.592285156250000
0.525634765625000 0.592773437500000
0.525756835937500 0.593017578125000
0.525878906250000 0.593261718750000
0.526000976562500 0.593505859375000
0.526123046875000 0.593750000000000
0.526245117187500 0.593750000000000
0.526367187500000 0.593750000000000
0.526489257812500 0.593994140625000
0.526611328125000 0.594238281250000
0.526733398437500 0.594238281250000
0.526855468750000 0.594238281250000
0.526977539062500 0.594238281250000
0.527099609375000 0.594238281250000
0.527221679687500 0.593994140625000
0.527343750000000 0.593750000000000
0.527465820312500 0.594238281250000
0.527587890625000 0.594726562500000
0.527709960937500 0.594970703125000
0.527832031250000 0.595214843750000
0.527954101562500 0.595458984375000
0.528076171875000 0.595703125000000
0.528198242187500 0.595703125000000
0.528320312500000 0.595703125000000
0.528442382812500 0.595947265625000
0.528564453125000 0.596191406250000
0.528686523437500 0.596191406250000
0.528808593750000 0.596191406250000
0.528930664062500 0.596191406250000
0.529052734375000 0.596191406250000
0.529174804687500 0.595947265625000
0.529296875000000 0.595703125000000
0.529418945312500 0.595947265625000
0.529541015625000 0.596191406250000
0.529663085937500 0.596191406250000
0.529785156250000 0.596191406250000
0.529907226562500 0.596191406250000
0.530029296875000 0.596191406250000
0.530151367187500 0.595947265625000
0.530273437500000 0.595703125000000
0.530395507812500 0.595703125000000
0.530517578125000 0.595703125000000
0.530639648437500 0.595458984375000
0.530761718750000 0.595214843750000
0.530883789062500 0.594970703125000
0.531005859375000 0.594726562500000
0.531127929687500 0.594238281250000
0.531250000000000 0.593750000000000
0.531372070312500 0.594726562500000
0.531494140625000 0.595703125000000
0.531616210937500 0.596435546875000
0.531738281250000 0.597167968750000
0.531860351562500 0.597900390625000
0.531982421875000 0.598632812500000
0.532104492187500 0.599121093750000
0.532226562500000 0.599609375000000
0.532348632812500 0.600341796875000
0.532470703125000 0.601074218750000
0.532592773437500 0.601562500000000
0.532714843750000 0.602050781250000
0.532836914062500 0.602539062500000
0.532958984375000 0.603027343750000
0.533081054687500 0.603271484375000
0.533203125000000 0.603515625000000
0.533325195312500 0.604248046875000
0.533447265625000 0.604980468750000
0.533569335937500 0.605468750000000
0.533691406250000 0.605957031250000
0.533813476562500 0.606445312500000
0.533935546875000 0.606933593750000
0.534057617187500 0.607177734375000
0.534179687500000 0.607421875000000
0.534301757812500 0.607910156250000
0.534423828125000 0.608398437500000
0.534545898437500 0.608642578125000
0.534667968750000 0.608886718750000
0.534790039062500 0.609130859375000
0.534912109375000 0.609375000000000
0.535034179687500 0.609375000000000
0.535156250000000 0.609375000000000
0.535278320312500 0.610107421875000
0.535400390625000 0.610839843750000
0.535522460937500 0.611328125000000
0.535644531250000 0.611816406250000
0.535766601562500 0.612304687500000
0.535888671875000 0.612792968750000
0.536010742187500 0.613037109375000
0.536132812500000 0.613281250000000
0.536254882812500 0.613769531250000
0.536376953125000 0.614257812500000
0.536499023437500 0.614501953125000
0.536621093750000 0.614746093750000
0.536743164062500 0.614990234375000
0.536865234375000 0.615234375000000
0.536987304687500 0.615234375000000
0.537109375000000 0.615234375000000
0.537231445312500 0.615722656250000
0.537353515625000 0.616210937500000
0.537475585937500 0.616455078125000
0.537597656250000 0.616699218750000
0.537719726562500 0.616943359375000
0.537841796875000 0.617187500000000
0.537963867187500 0.617187500000000
0.538085937500000 0.617187500000000
0.538208007812500 0.617431640625000
0.538330078125000 0.617675781250000
0.538452148437500 0.617675781250000
0.538574218750000 0.617675781250000
0.538696289062500 0.617675781250000
0.538818359375000 0.617675781250000
0.538940429687500 0.617431640625000
0.539062500000000 0.617187500000000
0.539184570312500 0.617919921875000
0.539306640625000 0.618652343750000
0.539428710937500 0.619140625000000
0.539550781250000 0.619628906250000
0.539672851562500 0.620117187500000
0.539794921875000 0.620605468750000
0.539916992187500 0.620849609375000
0.540039062500000 0.621093750000000
0.540161132812500 0.621582031250000
0.540283203125000 0.622070312500000
0.540405273437500 0.622314453125000
0.540527343750000 0.622558593750000
0.540649414062500 0.622802734375000
0.540771484375000 0.623046875000000
0.540893554687500 0.623046875000000
0.541015625000000 0.623046875000000
0.541137695312500 0.623535156250000
0.541259765625000 0.624023437500000
0.541381835937500 0.624267578125000
0.541503906250000 0.624511718750000
0.541625976562500 0.624755859375000
0.541748046875000 0.625000000000000
0.541870117187500 0.625000000000000
0.541992187500000 0.625000000000000
0.542114257812500 0.625244140625000
0.542236328125000 0.625488281250000
0.542358398437500 0.625488281250000
0.542480468750000 0.625488281250000
0.542602539062500 0.625488281250000
0.542724609375000 0.625488281250000
0.542846679687500 0.625244140625000
0.542968750000000 0.625000000000000
0.543090820312500 0.625488281250000
0.543212890625000 0.625976562500000
0.543334960937500 0.626220703125000
0.543457031250000 0.626464843750000
0.543579101562500 0.626708984375000
0.543701171875000 0.626953125000000
0.543823242187500 0.626953125000000
0.543945312500000 0.626953125000000
0.544067382812500 0.627197265625000
0.544189453125000 0.627441406250000
0.544311523437500 0.627441406250000
0.544433593750000 0.627441406250000
0.544555664062500 0.627441406250000
0.544677734375000 0.627441406250000
0.544799804687500 0.627197265625000
0.544921875000000 0.626953125000000
0.545043945312500 0.627197265625000
0.545166015625000 0.627441406250000
0.545288085937500 0.627441406250000
0.545410156250000 0.627441406250000
0.545532226562500 0.627441406250000
0.545654296875000 0.627441406250000
0.545776367187500 0.627197265625000
0.545898437500000 0.626953125000000
0.546020507812500 0.626953125000000
0.546142578125000 0.626953125000000
0.546264648437500 0.626708984375000
0.546386718750000 0.626464843750000
0.546508789062500 0.626220703125000
0.546630859375000 0.625976562500000
0.546752929687500 0.625488281250000
0.546875000000000 0.625000000000000
0.546997070312500 0.625732421875000
0.547119140625000 0.626464843750000
0.547241210937500 0.626953125000000
0.547363281250000 0.627441406250000
0.547485351562500 0.627929687500000
0.547607421875000 0.628417968750000
0.547729492187500 0.628662109375000
0.547851562500000 0.628906250000000
0.547973632812500 0.629394531250000
0.548095703125000 0.629882812500000
0.548217773437500 0.630126953125000
0.548339843750000 0.630371093750000
0.548461914062500 0.630615234375000
0.548583984375000 0.630859375000000
0.548706054687500 0.630859375000000
0.548828125000000 0.630859375000000
0.548950195312500 0.631347656250000
0.549072265625000 0.631835937500000
0.549194335937500 0.632080078125000
0.549316406250000 0.632324218750000
0.549438476562500 0.632568359375000
0.549560546875000 0.632812500000000
0.549682617187500 0.632812500000000
0.549804687500000 0.632812500000000
0.549926757812500 0.633056640625000
0.550048828125000 0.633300781250000
0.550170898437500 0.633300781250000
0.550292968750000 0.633300781250000
0.550415039062500 0.633300781250000
0.550537109375000 0.633300781250000
0.550659179687500 0.633056640625000
0.550781250000000 0.632812500000000
0.550903320312500 0.633300781250000
0.551025390625000 0.633789062500000
0.551147460937500 0.634033203125000
0.551269531250000 0.634277343750000
0.551391601562500 0.634521484375000
0.551513671875000 0.634765625000000
0.551635742187500 0.634765625000000
0.551757812500000 0.634765625000000
0.551879882812500 0.635009765625000
0.552001953125000 0.635253906250000
0.552124023437500 0.635253906250000
0.552246093750000 0.635253906250000
0.552368164062500 0.635253906250000
0.552490234375000 0.635253906250000
0.552612304687500 0.635009765625000
0.552734375000000 0.634765625000000
0.552856445312500 0.635009765625000
0.552978515625000 0.635253906250000
0.553100585937500 0.635253906250000
0.553222656250000 0.635253906250000
0.553344726562500 0.635253906250000
0.553466796875000 0.635253906250000
0.553588867187500 0.635009765625000
0.553710937500000 0.634765625000000
0.553833007812500 0.634765625000000
0.553955078125000 0.634765625000000
0.554077148437500 0.634521484375000
0.554199218750000 0.634277343750000
0.554321289062500 0.634033203125000
0.554443359375000 0.633789062500000
0.554565429687500 0.633300781250000
0.554687500000000 0.632812500000000
0.554809570312500 0.633300781250000
0.554931640625000 0.633789062500000
0.555053710937500 0.634033203125000
0.555175781250000 0.634277343750000
0.555297851562500 0.634521484375000
0.555419921875000 0.634765625000000
0.555541992187500 0.634765625000000
0.555664062500000 0.634765625000000
0.555786132812500 0.635009765625000
0.555908203125000 0.635253906250000
0.556030273437500 0.635253906250000
0.556152343750000 0.635253906250000
0.556274414062500 0.635253906250000
0.556396484375000 0.635253906250000
0.556518554687500 0.635009765625000
0.556640625000000 0.634765625000000
0.556762695312500 0.635009765625000
0.556884765625000 0.635253906250000
0.557006835937500 0.635253906250000
0.557128906250000 0.635253906250000
0.557250976562500 0.635253906250000
0.557373046875000 0.635253906250000
0.557495117187500 0.635009765625000
0.557617187500000 0.634765625000000
0.557739257812500 0.634765625000000
0.557861328125000 0.634765625000000
0.557983398437500 0.634521484375000
0.558105468750000 0.634277343750000
0.558227539062500 0.634033203125000
0.558349609375000 0.633789062500000
0.558471679687500 0.633300781250000
0.558593750000000 0.632812500000000
0.558715820312500 0.633056640625000
0.558837890625000 0.633300781250000
0.558959960937500 0.633300781250000
0.559082031250000 0.633300781250000
0.559204101562500 0.633300781250000
0.559326171875000 0.633300781250000
0.559448242187500 0.633056640625000
0.559570312500000 0.632812500000000
0.559692382812500 0.632812500000000
0.559814453125000 0.632812500000000
0.559936523437500 0.632568359375000
0.560058593750000 0.632324218750000
0.560180664062500 0.632080078125000
0.560302734375000 0.631835937500000
0.560424804687500 0.631347656250000
0.560546875000000 0.630859375000000
0.560668945312500 0.630859375000000
0.560791015625000 0.630859375000000
0.560913085937500 0.630615234375000
0.561035156250000 0.630371093750000
0.561157226562500 0.630126953125000
0.561279296875000 0.629882812500000
0.561401367187500 0.629394531250000
0.561523437500000 0.628906250000000
0.561645507812500 0.628662109375000
0.561767578125000 0.628417968750000
0.561889648437500 0.627929687500000
0.562011718750000 0.627441406250000
0.562133789062500 0.626953125000000
0.562255859375000 0.626464843750000
0.562377929687500 0.625732421875000
0.562500000000000 0.625000000000000
0.562622070312500 0.625976562500000
0.562744140625000 0.626953125000000
0.562866210937500 0.627685546875000
0.562988281250000 0.628417968750000
0.563110351562500 0.629150390625000
0.563232421875000 0.629882812500000
0.563354492187500 0.630371093750000
0.563476562500000 0.630859375000000
0.563598632812500 0.631591796875000
0.563720703125000 0.632324218750000
0.563842773437500 0.632812500000000
0.563964843750000 0.633300781250000
0.564086914062500 0.633789062500000
0.564208984375000 0.634277343750000
0.564331054687500 0.634521484375000
0.564453125000000 0.634765625000000
0.564575195312500 0.635498046875000
0.564697265625000 0.636230468750000
0.564819335937500 0.636718750000000
0.564941406250000 0.637207031250000
0.565063476562500 0.637695312500000
0.565185546875000 0.638183593750000
0.565307617187500 0.638427734375000
0.565429687500000 0.638671875000000
0.565551757812500 0.639160156250000
0.565673828125000 0.639648437500000
0.565795898437500 0.639892578125000
0.565917968750000 0.640136718750000
0.566040039062500 0.640380859375000
0.566162109375000 0.640625000000000
0.566284179687500 0.640625000000000
0.566406250000000 0.640625000000000
0.566528320312500 0.641357421875000
0.566650390625000 0.642089843750000
0.566772460937500 0.642578125000000
0.566894531250000 0.643066406250000
0.567016601562500 0.643554687500000
0.567138671875000 0.644042968750000
0.567260742187500 0.644287109375000
0.567382812500000 0.644531250000000
0.567504882812500 0.645019531250000
0.567626953125000 0.645507812500000
0.567749023437500 0.645751953125000
0.567871093750000 0.645996093750000
0.567993164062500 0.646240234375000
0.568115234375000 0.646484375000000
0.568237304687500 0.646484375000000
0.568359375000000 0.646484375000000
0.568481445312500 0.646972656250000
0.568603515625000 0.647460937500000
0.568725585937500 0.647705078125000
0.568847656250000 0.647949218750000
0.568969726562500 0.648193359375000
0.569091796875000 0.648437500000000
0.569213867187500 0.648437500000000
0.569335937500000 0.648437500000000
0.569458007812500 0.648681640625000
0.569580078125000 0.648925781250000
0.569702148437500 0.648925781250000
0.569824218750000 0.648925781250000
0.569946289062500 0.648925781250000
0.570068359375000 0.648925781250000
0.570190429687500 0.648681640625000
0.570312500000000 0.648437500000000
0.570434570312500 0.649169921875000
0.570556640625000 0.649902343750000
0.570678710937500 0.650390625000000
0.570800781250000 0.650878906250000
0.570922851562500 0.651367187500000
0.571044921875000 0.651855468750000
0.571166992187500 0.652099609375000
0.571289062500000 0.652343750000000
0.571411132812500 0.652832031250000
0.571533203125000 0.653320312500000
0.571655273437500 0.653564453125000
0.571777343750000 0.653808593750000
0.571899414062500 0.654052734375000
0.572021484375000 0.654296875000000
0.572143554687500 0.654296875000000
0.572265625000000 0.654296875000000
0.572387695312500 0.654785156250000
0.572509765625000 0.655273437500000
0.572631835937500 0.655517578125000
0.572753906250000 0.655761718750000
0.572875976562500 0.656005859375000
0.572998046875000 0.656250000000000
0.573120117187500 0.656250000000000
0.573242187500000 0.656250000000000
0.573364257812500 0.656494140625000
0.573486328125000 0.656738281250000
0.573608398437500 0.656738281250000
0.573730468750000 0.656738281250000
0.573852539062500 0.656738281250000
0.573974609375000 0.656738281250000
0.574096679687500 0.656494140625000
0.574218750000000 0.656250000000000
0.574340820312500 0.656738281250000
0.574462890625000 0.657226562500000
0.574584960937500 0.657470703125000
0.574707031250000 0.657714843750000
0.574829101562500 0.657958984375000
0.574951171875000 0.658203125000000
0.575073242187500 0.658203125000000
0.575195312500000 0.658203125000000
0.575317382812500 0.658447265625000
0.575439453125000 0.658691406250000
0.575561523437500 0.658691406250000
0.575683593750000 0.658691406250000
0.575805664062500 0.658691406250000
0.575927734375000 0.658691406250000
0.576049804687500 0.658447265625000
0.576171875000000 0.658203125000000
0.576293945312500 0.658447265625000
0.576416015625000 0.658691406250000
0.576538085937500 0.658691406250000
0.576660156250000 0.658691406250000
0.576782226562500 0.658691406250000
0.576904296875000 0.658691406250000
0.577026367187500 0.658447265625000
0.577148437500000 0.658203125000000
0.577270507812500 0.658203125000000
0.577392578125000 0.658203125000000
0.577514648437500 0.657958984375000
0.577636718750000 0.657714843750000
0.577758789062500 0.657470703125000
0.577880859375000 0.657226562500000
0.578002929687500 0.656738281250000
0.578125000000000 0.656250000000000
0.578247070312500 0.656982421875000
0.578369140625000 0.657714843750000
0.578491210937500 0.658203125000000
0.578613281250000 0.658691406250000
0.578735351562500 0.659179687500000
0.578857421875000 0.659667968750000
0.578979492187500 0.659912109375000
0.579101562500000 0.660156250000000
0.579223632812500 0.660644531250000
0.579345703125000 0.661132812500000
0.579467773437500 0.661376953125000
0.579589843750000 0.661621093750000
0.579711914062500 0.661865234375000
0.579833984375000 0.662109375000000
0.579956054687500 0.662109375000000
0.580078125000000 0.662109375000000
0.580200195312500 0.662597656250000
0.580322265625000 0.663085937500000
0.580444335937500 0.663330078125000
0.580566406250000 0.663574218750000
0.580688476562500 0.663818359375000
0.580810546875000 0.664062500000000
0.580932617187500 0.664062500000000
0.581054687500000 0.664062500000000
0.581176757812500 0.664306640625000
0.581298828125000 0.664550781250000
0.581420898437500 0.664550781250000
0.581542968750000 0.664550781250000
0.581665039062500 0.664550781250000
0.581787109375000 0.664550781250000
0.581909179687500 0.664306640625000
0.582031250000000 0.664062500000000
0.582153320312500 0.664550781250000
0.582275390625000 0.665039062500000
0.582397460937500 0.665283203125000
0.582519531250000 0.665527343750000
0.582641601562500 0.665771484375000
0.582763671875000 0.666015625000000
0.582885742187500 0.666015625000000
0.583007812500000 0.666015625000000
0.583129882812500 0.666259765625000
0.583251953125000 0.666503906250000
0.583374023437500 0.666503906250000
0.583496093750000 0.666503906250000
0.583618164062500 0.666503906250000
0.583740234375000 0.666503906250000
0.583862304687500 0.666259765625000
0.583984375000000 0.666015625000000
0.584106445312500 0.666259765625000
0.584228515625000 0.666503906250000
0.584350585937500 0.666503906250000
0.584472656250000 0.666503906250000
0.584594726562500 0.666503906250000
0.584716796875000 0.666503906250000
0.584838867187500 0.666259765625000
0.584960937500000 0.666015625000000
0.585083007812500 0.666015625000000
0.585205078125000 0.666015625000000
0.585327148437500 0.665771484375000
0.585449218750000 0.665527343750000
0.585571289062500 0.665283203125000
0.585693359375000 0.665039062500000
0.585815429687500 0.664550781250000
0.585937500000000 0.664062500000000
0.586059570312500 0.664550781250000
0.586181640625000 0.665039062500000
0.586303710937500 0.665283203125000
0.586425781250000 0.665527343750000
0.586547851562500 0.665771484375000
0.586669921875000 0.666015625000000
0.586791992187500 0.666015625000000
0.586914062500000 0.666015625000000
0.587036132812500 0.666259765625000
0.587158203125000 0.666503906250000
0.587280273437500 0.666503906250000
0.587402343750000 0.666503906250000
0.587524414062500 0.666503906250000
0.587646484375000 0.666503906250000
0.587768554687500 0.666259765625000
0.587890625000000 0.666015625000000
0.588012695312500 0.666259765625000
0.588134765625000 0.666503906250000
0.588256835937500 0.666503906250000
0.588378906250000 0.666503906250000
0.588500976562500 0.666503906250000
0.588623046875000 0.666503906250000
0.588745117187500 0.666259765625000
0.588867187500000 0.666015625000000
0.588989257812500 0.666015625000000
0.589111328125000 0.666015625000000
0.589233398437500 0.665771484375000
0.589355468750000 0.665527343750000
0.589477539062500 0.665283203125000
0.589599609375000 0.665039062500000
0.589721679687500 0.664550781250000
0.589843750000000 0.664062500000000
0.589965820312500 0.664306640625000
0.590087890625000 0.664550781250000
0.590209960937500 0.664550781250000
0.590332031250000 0.664550781250000
0.590454101562500 0.664550781250000
0.590576171875000 0.664550781250000
0.590698242187500 0.664306640625000
0.590820312500000 0.664062500000000
0.590942382812500 0.664062500000000
0.591064453125000 0.664062500000000
0.591186523437500 0.663818359375000
0.591308593750000 0.663574218750000
0.591430664062500 0.663330078125000
0.591552734375000 0.663085937500000
0.591674804687500 0.662597656250000
0.591796875000000 0.662109375000000
0.591918945312500 0.662109375000000
0.592041015625000 0.662109375000000
0.592163085937500 0.661865234375000
0.592285156250000 0.661621093750000
0.592407226562500 0.661376953125000
0.592529296875000 0.661132812500000
0.592651367187500 0.660644531250000
0.592773437500000 0.660156250000000
0.592895507812500 0.659912109375000
0.593017578125000 0.659667968750000
0.593139648437500 0.659179687500000
0.593261718750000 0.658691406250000
0.593383789062500 0.658203125000000
0.593505859375000 0.657714843750000
0.593627929687500 0.656982421875000
0.593750000000000 0.656250000000000
0.593872070312500 0.656982421875000
0.593994140625000 0.657714843750000
0.594116210937500 0.658203125000000
0.594238281250000 0.658691406250000
0.594360351562500 0.659179687500000
0.594482421875000 0.659667968750000
0.594604492187500 0.659912109375000
0.594726562500000 0.660156250000000
0.594848632812500 0.660644531250000
0.594970703125000 0.661132812500000
0.595092773437500 0.661376953125000
0.595214843750000 0.661621093750000
0.595336914062500 0.661865234375000
0.595458984375000 0.662109375000000
0.595581054687500 0.662109375000000
0.595703125000000 0.662109375000000
0.595825195312500 0.662597656250000
0.595947265625000 0.663085937500000
0.596069335937500 0.663330078125000
0.596191406250000 0.663574218750000
0.596313476562500 0.663818359375000
0.596435546875000 0.664062500000000
0.596557617187500 0.664062500000000
0.596679687500000 0.664062500000000
0.596801757812500 0.664306640625000
0.596923828125000 0.664550781250000
0.597045898437500 0.664550781250000
0.597167968750000 0.664550781250000
0.597290039062500 0.664550781250000
0.597412109375000 0.664550781250000
0.597534179687500 0.664306640625000
0.597656250000000 0.664062500000000
0.597778320312500 0.664550781250000
0.597900390625000 0.665039062500000
0.598022460937500 0.665283203125000
0.598144531250000 0.665527343750000
0.598266601562500 0.665771484375000
0.598388671875000 0.666015625000000
0.598510742187500 0.666015625000000
0.598632812500000 0.666015625000000
0.598754882812500 0.666259765625000
0.598876953125000 0.666503906250000
0.598999023437500 0.666503906250000
0.599121093750000 0.666503906250000
0.599243164062500 0.666503906250000
0.599365234375000 0.666503906250000
0.599487304687500 0.666259765625000
0.599609375000000 0.666015625000000
0.599731445312500 0.666259765625000
0.599853515625000 0.666503906250000
0.599975585937500 0.666503906250000
0.600097656250000 0.666503906250000
0.600219726562500 0.666503906250000
0.600341796875000 0.666503906250000
0.600463867187500 0.666259765625000
0.600585937500000 0.666015625000000
0.600708007812500 0.666015625000000
0.600830078125000 0.666015625000000
0.600952148437500 0.665771484375000
0.601074218750000 0.665527343750000
0.601196289062500 0.665283203125000
0.601318359375000 0.665039062500000
0.601440429687500 0.664550781250000
0.601562500000000 0.664062500000000
0.601684570312500 0.664550781250000
0.601806640625000 0.665039062500000
0.601928710937500 0.665283203125000
0.602050781250000 0.665527343750000
0.602172851562500 0.665771484375000
0.602294921875000 0.666015625000000
0.602416992187500 0.666015625000000
0.602539062500000 0.666015625000000
0.602661132812500 0.666259765625000
0.602783203125000 0.666503906250000
0.602905273437500 0.666503906250000
0.603027343750000 0.666503906250000
0.603149414062500 0.666503906250000
0.603271484375000 0.666503906250000
0.603393554687500 0.666259765625000
0.603515625000000 0.666015625000000
0.603637695312500 0.666259765625000
0.603759765625000 0.666503906250000
0.603881835937500 0.666503906250000
0.604003906250000 0.666503906250000
0.604125976562500 0.666503906250000
0.604248046875000 0.666503906250000
0.604370117187500 0.666259765625000
0.604492187500000 0.666015625000000
0.604614257812500 0.666015625000000
0.604736328125000 0.666015625000000
0.604858398437500 0.665771484375000
0.604980468750000 0.665527343750000
0.605102539062500 0.665283203125000
0.605224609375000 0.665039062500000
0.605346679687500 0.664550781250000
0.605468750000000 0.664062500000000
0.605590820312500 0.664306640625000
0.605712890625000 0.664550781250000
0.605834960937500 0.664550781250000
0.605957031250000 0.664550781250000
0.606079101562500 0.664550781250000
0.606201171875000 0.664550781250000
0.606323242187500 0.664306640625000
0.606445312500000 0.664062500000000
0.606567382812500 0.664062500000000
0.606689453125000 0.664062500000000
0.606811523437500 0.663818359375000
0.606933593750000 0.663574218750000
0.607055664062500 0.663330078125000
0.607177734375000 0.663085937500000
0.607299804687500 0.662597656250000
0.607421875000000 0.662109375000000
0.607543945312500 0.662109375000000
0.607666015625000 0.662109375000000
0.607788085937500 0.661865234375000
0.607910156250000 0.661621093750000
0.608032226562500 0.661376953125000
0.608154296875000 0.661132812500000
0.608276367187500 0.660644531250000
0.608398437500000 0.660156250000000
0.608520507812500 0.659912109375000
0.608642578125000 0.659667968750000
0.608764648437500 0.659179687500000
0.608886718750000 0.658691406250000
0.609008789062500 0.658203125000000
0.609130859375000 0.657714843750000
0.609252929687500 0.656982421875000
0.609375000000000 0.656250000000000
0.609497070312500 0.656738281250000
0.609619140625000 0.657226562500000
0.609741210937500 0.657470703125000
0.609863281250000 0.657714843750000
0.609985351562500 0.657958984375000
0.610107421875000 0.658203125000000
0.610229492187500 0.658203125000000
0.610351562500000 0.658203125000000
0.610473632812500 0.658447265625000
0.610595703125000 0.658691406250000
0.610717773437500 0.658691406250000
0.610839843750000 0.658691406250000
0.610961914062500 0.658691406250000
0.611083984375000 0.658691406250000
0.611206054687500 0.658447265625000
0.611328125000000 0.658203125000000
0.611450195312500 0.658447265625000
0.611572265625000 0.658691406250000
0.611694335937500 0.658691406250000
0.611816406250000 0.658691406250000
0.611938476562500 0.658691406250000
0.612060546875000 0.658691406250000
0.612182617187500 0.658447265625000
0.612304687500000 0.658203125000000
0.612426757812500 0.658203125000000
0.612548828125000 0.658203125000000
0.612670898437500 0.657958984375000
0.612792968750000 0.657714843750000
0.612915039062500 0.657470703125000
0.613037109375000 0.657226562500000
0.613159179687500 0.656738281250000
0.613281250000000 0.656250000000000
0.613403320312500 0.656494140625000
0.613525390625000 0.656738281250000
0.613647460937500 0.656738281250000
0.613769531250000 0.656738281250000
0.613891601562500 0.656738281250000
0.614013671875000 0.656738281250000
0.614135742187500 0.656494140625000
0.614257812500000 0.656250000000000
0.614379882812500 0.656250000000000
0.614501953125000 0.656250000000000
0.614624023437500 0.656005859375000
0.614746093750000 0.655761718750000
0.614868164062500 0.655517578125000
0.614990234375000 0.655273437500000
0.615112304687500 0.654785156250000
0.615234375000000 0.654296875000000
0.615356445312500 0.654296875000000
0.615478515625000 0.654296875000000
0.615600585937500 0.654052734375000
0.615722656250000 0.653808593750000
0.615844726562500 0.653564453125000
0.615966796875000 0.653320312500000
0.616088867187500 0.652832031250000
0.616210937500000 0.652343750000000
0.616333007812500 0.652099609375000
0.616455078125000 0.651855468750000
0.616577148437500 0.651367187500000
0.616699218750000 0.650878906250000
0.616821289062500 0.650390625000000
0.616943359375000 0.649902343750000
0.617065429687500 0.649169921875000
0.617187500000000 0.648437500000000
0.617309570312500 0.648681640625000
0.617431640625000 0.648925781250000
0.617553710937500 0.648925781250000
0.617675781250000 0.648925781250000
0.617797851562500 0.648925781250000
0.617919921875000 0.648925781250000
0.618041992187500 0.648681640625000
0.618164062500000 0.648437500000000
0.618286132812500 0.648437500000000
0.618408203125000 0.648437500000000
0.618530273437500 0.648193359375000
0.618652343750000 0.647949218750000
0.618774414062500 0.647705078125000
0.618896484375000 0.647460937500000
0.619018554687500 0.646972656250000
0.619140625000000 0.646484375000000
0.619262695312500 0.646484375000000
0.619384765625000 0.646484375000000
0.619506835937500 0.646240234375000
0.619628906250000 0.645996093750000
0.619750976562500 0.645751953125000
0.619873046875000 0.645507812500000
0.619995117187500 0.645019531250000
0.620117187500000 0.644531250000000
0.620239257812500 0.644287109375000
0.620361328125000 0.644042968750000
0.620483398437500 0.643554687500000
0.620605468750000 0.643066406250000
0.620727539062500 0.642578125000000
0.620849609375000 0.642089843750000
0.620971679687500 0.641357421875000
0.621093750000000 0.640625000000000
0.621215820312500 0.640625000000000
0.621337890625000 0.640625000000000
0.621459960937500 0.640380859375000
0.621582031250000 0.640136718750000
0.621704101562500 0.639892578125000
0.621826171875000 0.639648437500000
0.621948242187500 0.639160156250000
0.622070312500000 0.638671875000000
0.622192382812500 0.638427734375000
0.622314453125000 0.638183593750000
0.622436523437500 0.637695312500000
0.622558593750000 0.637207031250000
0.622680664062500 0.636718750000000
0.622802734375000 0.636230468750000
0.622924804687500 0.635498046875000
0.623046875000000 0.634765625000000
0.623168945312500 0.634521484375000
0.623291015625000 0.634277343750000
0.623413085937500 0.633789062500000
0.623535156250000 0.633300781250000
0.623657226562500 0.632812500000000
0.623779296875000 0.632324218750000
0.623901367187500 0.631591796875000
0.624023437500000 0.630859375000000
0.624145507812500 0.630371093750000
0.624267578125000 0.629882812500000
0.624389648437500 0.629150390625000
0.624511718750000 0.628417968750000
0.624633789062500 0.627685546875000
0.624755859375000 0.626953125000000
0.624877929687500 0.625976562500000
0.625000000000000 0.625000000000000
0.625122070312500 0.625976562500000
0.625244140625000 0.626953125000000
0.625366210937500 0.627685546875000
0.625488281250000 0.628417968750000
0.625610351562500 0.629150390625000
0.625732421875000 0.629882812500000
0.625854492187500 0.630371093750000
0.625976562500000 0.630859375000000
0.626098632812500 0.631591796875000
0.626220703125000 0.632324218750000
0.626342773437500 0.632812500000000
0.626464843750000 0.633300781250000
0.626586914062500 0.633789062500000
0.626708984375000 0.634277343750000
0.626831054687500 0.634521484375000
0.626953125000000 0.634765625000000
0.627075195312500 0.635498046875000
0.627197265625000 0.636230468750000
0.627319335937500 0.636718750000000
0.627441406250000 0.637207031250000
0.627563476562500 0.637695312500000
0.627685546875000 0.638183593750000
0.627807617187500 0.638427734375000
0.627929687500000 0.638671875000000
0.628051757812500 0.639160156250000
0.628173828125000 0.639648437500000
0.628295898437500 0.639892578125000
0.628417968750000 0.640136718750000
0.628540039062500 0.640380859375000
0.628662109375000 0.640625000000000
0.628784179687500 0.640625000000000
0.628906250000000 0.640625000000000
0.629028320312500 0.641357421875000
0.629150390625000 0.642089843750000
0.629272460937500 0.642578125000000
0.629394531250000 0.643066406250000
0.629516601562500 0.643554687500000
0.629638671875000 0.644042968750000
0.629760742187500 0.644287109375000
0.629882812500000 0.644531250000000
0.630004882812500 0.645019531250000
0.630126953125000 0.645507812500000
0.630249023437500 0.645751953125000
0.630371093750000 0.645996093750000
0.630493164062500 0.646240234375000
0.630615234375000 0.646484375000000
0.630737304687500 0.646484375000000
0.630859375000000 0.646484375000000
0.630981445312500 0.646972656250000
0.631103515625000 0.647460937500000
0.631225585937500 0.647705078125000
0.631347656250000 0.647949218750000
0.631469726562500 0.648193359375000
0.631591796875000 0.648437500000000
0.631713867187500 0.648437500000000
0.631835937500000 0.648437500000000
0.631958007812500 0.648681640625000
0.632080078125000 0.648925781250000
0.632202148437500 0.648925781250000
0.632324218750000 0.648925781250000
0.632446289062500 0.648925781250000
0.632568359375000 0.648925781250000
0.632690429687500 0.648681640625000
0.632812500000000 0.648437500000000
0.632934570312500 0.649169921875000
0.633056640625000 0.649902343750000
0.633178710937500 0.650390625000000
0.633300781250000 0.650878906250000
0.633422851562500 0.651367187500000
0.633544921875000 0.651855468750000
0.633666992187500 0.652099609375000
0.633789062500000 0.652343750000000
0.633911132812500 0.652832031250000
0.634033203125000 0.653320312500000
0.634155273437500 0.653564453125000
0.634277343750000 0.653808593750000
0.634399414062500 0.654052734375000
0.634521484375000 0.654296875000000
0.634643554687500 0.654296875000000
0.634765625000000 0.654296875000000
0.634887695312500 0.654785156250000
0.635009765625000 0.655273437500000
0.635131835937500 0.655517578125000
0.635253906250000 0.655761718750000
0.635375976562500 0.656005859375000
0.635498046875000 0.656250000000000
0.635620117187500 0.656250000000000
0.635742187500000 0.656250000000000
0.635864257812500 0.656494140625000
0.635986328125000 0.656738281250000
0.636108398437500 0.656738281250000
0.636230468750000 0.656738281250000
0.636352539062500 0.656738281250000
0.636474609375000 0.656738281250000
0.636596679687500 0.656494140625000
0.636718750000000 0.656250000000000
0.636840820312500 0.656738281250000
0.636962890625000 0.657226562500000
0.637084960937500 0.657470703125000
0.637207031250000 0.657714843750000
0.637329101562500 0.657958984375000
0.637451171875000 0.658203125000000
0.637573242187500 0.658203125000000
0.637695312500000 0.658203125000000
0.637817382812500 0.658447265625000
0.637939453125000 0.658691406250000
0.638061523437500 0.658691406250000
0.638183593750000 0.658691406250000
0.638305664062500 0.658691406250000
0.638427734375000 0.658691406250000
0.638549804687500 0.658447265625000
0.638671875000000 0.658203125000000
0.638793945312500 0.658447265625000
0.638916015625000 0.658691406250000
0.639038085937500 0.658691406250000
0.639160156250000 0.658691406250000
0.639282226562500 0.658691406250000
0.639404296875000 0.658691406250000
0.639526367187500 0.658447265625000
0.639648437500000 0.658203125000000
0.639770507812500 0.658203125000000
0.639892578125000 0.658203125000000
0.640014648437500 0.657958984375000
0.640136718750000 0.657714843750000
0.640258789062500 0.657470703125000
0.640380859375000 0.657226562500000
0.640502929687500 0.656738281250000
0.640625000000000 0.656250000000000
0.640747070312500 0.656982421875000
0.640869140625000 0.657714843750000
0.640991210937500 0.658203125000000
0.641113281250000 0.658691406250000
0.641235351562500 0.659179687500000
0.641357421875000 0.659667968750000
0.641479492187500 0.659912109375000
0.641601562500000 0.660156250000000
0.641723632812500 0.660644531250000
0.641845703125000 0.661132812500000
0.641967773437500 0.661376953125000
0.642089843750000 0.661621093750000
0.642211914062500 0.661865234375000
0.642333984375000 0.662109375000000
0.642456054687500 0.662109375000000
0.642578125000000 0.662109375000000
0.642700195312500 0.662597656250000
0.642822265625000 0.663085937500000
0.642944335937500 0.663330078125000
0.643066406250000 0.663574218750000
0.643188476562500 0.663818359375000
0.643310546875000 0.664062500000000
0.643432617187500 0.664062500000000
0.643554687500000 0.664062500000000
0.643676757812500 0.664306640625000
0.643798828125000 0.664550781250000
0.643920898437500 0.664550781250000
0.644042968750000 0.664550781250000
0.644165039062500 0.664550781250000
0.644287109375000 0.664550781250000
0.644409179687500 0.664306640625000
0.644531250000000 0.664062500000000
0.644653320312500 0.664550781250000
0.644775390625000 0.665039062500000
0.644897460937500 0.665283203125000
0.645019531250000 0.665527343750000
0.645141601562500 0.665771484375000
0.645263671875000 0.666015625000000
0.645385742187500 0.666015625000000
0.645507812500000 0.666015625000000
0.645629882812500 0.666259765625000
0.645751953125000 0.666503906250000
0.645874023437500 0.666503906250000
0.645996093750000 0.666503906250000
0.646118164062500 0.666503906250000
0.646240234375000 0.666503906250000
0.646362304687500 0.666259765625000
0.646484375000000 0.666015625000000
0.646606445312500 0.666259765625000
0.646728515625000 0.666503906250000
0.646850585937500 0.666503906250000
0.646972656250000 0.666503906250000
0.647094726562500 0.666503906250000
0.647216796875000 0.666503906250000
0.647338867187500 0.666259765625000
0.647460937500000 0.666015625000000
0.647583007812500 0.666015625000000
0.647705078125000 0.666015625000000
0.647827148437500 0.665771484375000
0.647949218750000 0.665527343750000
0.648071289062500 0.665283203125000
0.648193359375000 0.665039062500000
0.648315429687500 0.664550781250000
0.648437500000000 0.664062500000000
0.648559570312500 0.664550781250000
0.648681640625000 0.665039062500000
0.648803710937500 0.665283203125000
0.648925781250000 0.665527343750000
0.649047851562500 0.665771484375000
0.649169921875000 0.666015625000000
0.649291992187500 0.666015625000000
0.649414062500000 0.666015625000000
0.649536132812500 0.666259765625000
0.649658203125000 0.666503906250000
0.649780273437500 0.666503906250000
0.649902343750000 0.666503906250000
0.650024414062500 0.666503906250000
0.650146484375000 0.666503906250000
0.650268554687500 0.666259765625000
0.650390625000000 0.666015625000000
0.650512695312500 0.666259765625000
0.650634765625000 0.666503906250000
0.650756835937500 0.666503906250000
0.650878906250000 0.666503906250000
0.651000976562500 0.666503906250000
0.651123046875000 0.666503906250000
0.651245117187500 0.666259765625000
0.651367187500000 0.666015625000000
0.651489257812500 0.666015625000000
0.651611328125000 0.666015625000000
0.651733398437500 0.665771484375000
0.651855468750000 0.665527343750000
0.651977539062500 0.665283203125000
0.652099609375000 0.665039062500000
0.652221679687500 0.664550781250000
0.652343750000000 0.664062500000000
0.652465820312500 0.664306640625000
0.652587890625000 0.664550781250000
0.652709960937500 0.664550781250000
0.652832031250000 0.664550781250000
0.652954101562500 0.664550781250000
0.653076171875000 0.664550781250000
0.653198242187500 0.664306640625000
0.653320312500000 0.664062500000000
0.653442382812500 0.664062500000000
0.653564453125000 0.664062500000000
0.653686523437500 0.663818359375000
0.653808593750000 0.663574218750000
0.653930664062500 0.663330078125000
0.654052734375000 0.663085937500000
0.654174804687500 0.662597656250000
0.654296875000000 0.662109375000000
0.654418945312500 0.662109375000000
0.654541015625000 0.662109375000000
0.654663085937500 0.661865234375000
0.654785156250000 0.661621093750000
0.654907226562500 0.661376953125000
0.655029296875000 0.661132812500000
0.655151367187500 0.660644531250000
0.655273437500000 0.660156250000000
0.655395507812500 0.659912109375000
0.655517578125000 0.659667968750000
0.655639648437500 0.659179687500000
0.655761718750000 0.658691406250000
0.655883789062500 0.658203125000000
0.656005859375000 0.657714843750000
0.656127929687500 0.656982421875000
0.656250000000000 0.656250000000000
0.656372070312500 0.656982421875000
0.656494140625000 0.657714843750000
0.656616210937500 0.658203125000000
0.656738281250000 0.658691406250000
0.656860351562500 0.659179687500000
0.656982421875000 0.659667968750000
0.657104492187500 0.659912109375000
0.657226562500000 0.660156250000000
0.657348632812500 0.660644531250000
0.657470703125000 0.661132812500000
0.657592773437500 0.661376953125000
0.657714843750000 0.661621093750000
0.657836914062500 0.661865234375000
0.657958984375000 0.662109375000000
0.658081054687500 0.662109375000000
0.658203125000000 0.662109375000000
0.658325195312500 0.662597656250000
0.658447265625000 0.663085937500000
0.658569335937500 0.663330078125000
0.658691406250000 0.663574218750000
0.658813476562500 0.663818359375000
0.658935546875000 0.664062500000000
0.659057617187500 0.664062500000000
0.659179687500000 0.664062500000000
0.659301757812500 0.664306640625000
0.659423828125000 0.664550781250000
0.659545898437500 0.664550781250000
0.659667968750000 0.664550781250000
0.659790039062500 0.664550781250000
0.659912109375000 0.664550781250000
0.660034179687500 0.664306640625000
0.660156250000000 0.664062500000000
0.660278320312500 0.664550781250000
0.660400390625000 0.665039062500000
0.660522460937500 0.665283203125000
0.660644531250000 0.665527343750000
0.660766601562500 0.665771484375000
0.660888671875000 0.666015625000000
0.661010742187500 0.666015625000000
0.661132812500000 0.666015625000000
0.661254882812500 0.666259765625000
0.661376953125000 0.666503906250000
0.661499023437500 0.666503906250000
0.661621093750000 0.666503906250000
0.661743164062500 0.666503906250000
0.661865234375000 0.666503906250000
0.661987304687500 0.666259765625000
0.662109375000000 0.666015625000000
0.662231445312500 0.666259765625000
0.662353515625000 0.666503906250000
0.662475585937500 0.666503906250000
0.662597656250000 0.666503906250000
0.662719726562500 0.666503906250000
0.662841796875000 0.666503906250000
0.662963867187500 0.666259765625000
0.663085937500000 0.666015625000000
0.663208007812500 0.666015625000000
0.663330078125000 0.666015625000000
0.663452148437500 0.665771484375000
0.663574218750000 0.665527343750000
0.663696289062500 0.665283203125000
0.663818359375000 0.665039062500000
0.663940429687500 0.664550781250000
0.664062500000000 0.664062500000000
0.664184570312500 0.664550781250000
0.664306640625000 0.665039062500000
0.664428710937500 0.665283203125000
0.664550781250000 0.665527343750000
0.664672851562500 0.665771484375000
0.664794921875000 0.666015625000000
0.664916992187500 0.666015625000000
0.665039062500000 0.666015625000000
0.665161132812500 0.666259765625000
0.665283203125000 0.666503906250000
0.665405273437500 0.666503906250000
0.665527343750000 0.666503906250000
0.665649414062500 0.666503906250000
0.665771484375000 0.666503906250000
0.665893554687500 0.666259765625000
0.666015625000000 0.666015625000000
0.666137695312500 0.666259765625000
0.666259765625000 0.666503906250000
0.666381835937500 0.666503906250000
0.666503906250000 0.666503906250000
0.666625976562500 0.666503906250000
0.666748046875000 0.666503906250000
0.666870117187500 0.666259765625000
0.666992187500000 0.666015625000000
0.667114257812500 0.666015625000000
0.667236328125000 0.666015625000000
0.667358398437500 0.665771484375000
0.667480468750000 0.665527343750000
0.667602539062500 0.665283203125000
0.667724609375000 0.665039062500000
0.667846679687500 0.664550781250000
0.667968750000000 0.664062500000000
0.668090820312500 0.664306640625000
0.668212890625000 0.664550781250000
0.668334960937500 0.664550781250000
0.668457031250000 0.664550781250000
0.668579101562500 0.664550781250000
0.668701171875000 0.664550781250000
0.668823242187500 0.664306640625000
0.668945312500000 0.664062500000000
0.669067382812500 0.664062500000000
0.669189453125000 0.664062500000000
0.669311523437500 0.663818359375000
0.669433593750000 0.663574218750000
0.669555664062500 0.663330078125000
0.669677734375000 0.663085937500000
0.669799804687500 0.662597656250000
0.669921875000000 0.662109375000000
0.670043945312500 0.662109375000000
0.670166015625000 0.662109375000000
0.670288085937500 0.661865234375000
0.670410156250000 0.661621093750000
0.670532226562500 0.661376953125000
0.670654296875000 0.661132812500000
0.670776367187500 0.660644531250000
0.670898437500000 0.660156250000000
0.671020507812500 0.659912109375000
0.671142578125000 0.659667968750000
0.671264648437500 0.659179687500000
0.671386718750000 0.658691406250000
0.671508789062500 0.658203125000000
0.671630859375000 0.657714843750000
0.671752929687500 0.656982421875000
0.671875000000000 0.656250000000000
0.671997070312500 0.656738281250000
0.672119140625000 0.657226562500000
0.672241210937500 0.657470703125000
0.672363281250000 0.657714843750000
0.672485351562500 0.657958984375000
0.672607421875000 0.658203125000000
0.672729492187500 0.658203125000000
0.672851562500000 0.658203125000000
0.672973632812500 0.658447265625000
0.673095703125000 0.658691406250000
0.673217773437500 0.658691406250000
0.673339843750000 0.658691406250000
0.673461914062500 0.658691406250000
0.673583984375000 0.658691406250000
0.673706054687500 0.658447265625000
0.673828125000000 0.658203125000000
0.673950195312500 0.658447265625000
0.674072265625000 0.658691406250000
0.674194335937500 0.658691406250000
0.674316406250000 0.658691406250000
0.674438476562500 0.658691406250000
0.674560546875000 0.658691406250000
0.674682617187500 0.658447265625000
0.674804687500000 0.658203125000000
0.674926757812500 0.658203125000000
0.675048828125000 0.658203125000000
0.675170898437500 0.657958984375000
0.675292968750000 0.657714843750000
0.675415039062500 0.657470703125000
0.675537109375000 0.657226562500000
0.675659179687500 0.656738281250000
0.675781250000000 0.656250000000000
0.675903320312500 0.656494140625000
0.676025390625000 0.656738281250000
0.676147460937500 0.656738281250000
0.676269531250000 0.656738281250000
0.676391601562500 0.656738281250000
0.676513671875000 0.656738281250000
0.676635742187500 0.656494140625000
0.676757812500000 0.656250000000000
0.676879882812500 0.656250000000000
0.677001953125000 0.656250000000000
0.677124023437500 0.656005859375000
0.677246093750000 0.655761718750000
0.677368164062500 0.655517578125000
0.677490234375000 0.655273437500000
0.677612304687500 0.654785156250000
0.677734375000000 0.654296875000000
0.677856445312500 0.654296875000000
0.677978515625000 0.654296875000000
0.678100585937500 0.654052734375000
0.678222656250000 0.653808593750000
0.678344726562500 0.653564453125000
0.678466796875000 0.653320312500000
0.678588867187500 0.652832031250000
0.678710937500000 0.652343750000000
0.678833007812500 0.652099609375000
0.678955078125000 0.651855468750000
0.679077148437500 0.651367187500000
0.679199218750000 0.650878906250000
0.679321289062500 0.650390625000000
0.679443359375000 0.649902343750000
0.679565429687500 0.649169921875000
0.679687500000000 0.648437500000000
0.679809570312500 0.648681640625000
0.679931640625000 0.648925781250000
0.680053710937500 0.648925781250000
0.680175781250000 0.648925781250000
0.680297851562500 0.648925781250000
0.680419921875000 0.648925781250000
0.680541992187500 0.648681640625000
0.680664062500000 0.648437500000000
0.680786132812500 0.648437500000000
0.680908203125000 0.648437500000000
0.681030273437500 0.648193359375000
0.681152343750000 0.647949218750000
0.681274414062500 0.647705078125000
0.681396484375000 0.647460937500000
0.681518554687500 0.646972656250000
0.681640625000000 0.646484375000000
0.681762695312500 0.646484375000000
0.681884765625000 0.646484375000000
0.682006835937500 0.646240234375000
0.682128906250000 0.645996093750000
0.682250976562500 0.645751953125000
0.682373046875000 0.645507812500000
0.682495117187500 0.645019531250000
0.682617187500000 0.644531250000000
0.682739257812500 0.644287109375000
0.682861328125000 0.644042968750000
0.682983398437500 0.643554687500000
0.683105468750000 0.643066406250000
0.683227539062500 0.642578125000000
0.683349609375000 0.642089843750000
0.683471679687500 0.641357421875000
0.683593750000000 0.640625000000000
0.683715820312500 0.640625000000000
0.683837890625000 0.640625000000000
0.683959960937500 0.640380859375000
0.684082031250000 0.640136718750000
0.684204101562500 0.639892578125000
0.684326171875000 0.639648437500000
0.684448242187500 0.639160156250000
0.684570312500000 0.638671875000000
0.684692382812500 0.638427734375000
0.684814453125000 0.638183593750000
0.684936523437500 0.637695312500000
0.685058593750000 0.637207031250000
0.685180664062500 0.636718750000000
0.685302734375000 0.636230468750000
0.685424804687500 0.635498046875000
0.685546875000000 0.634765625000000
0.685668945312500 0.634521484375000
0.685791015625000 0.634277343750000
0.685913085937500 0.633789062500000
0.686035156250000 0.633300781250000
0.686157226562500 0.632812500000000
0.686279296875000 0.632324218750000
0.686401367187500 0.631591796875000
0.686523437500000 0.630859375000000
0.686645507812500 0.630371093750000
0.686767578125000 0.629882812500000
0.686889648437500 0.629150390625000
0.687011718750000 0.628417968750000
0.687133789062500 0.627685546875000
0.687255859375000 0.626953125000000
0.687377929687500 0.625976562500000
0.687500000000000 0.625000000000000
0.687622070312500 0.625732421875000
0.687744140625000 0.626464843750000
0.687866210937500 0.626953125000000
0.687988281250000 0.627441406250000
0.688110351562500 0.627929687500000
0.688232421875000 0.628417968750000
0.688354492187500 0.628662109375000
0.688476562500000 0.628906250000000
0.688598632812500 0.629394531250000
0.688720703125000 0.629882812500000
0.688842773437500 0.630126953125000
0.688964843750000 0.630371093750000
0.689086914062500 0.630615234375000
0.689208984375000 0.630859375000000
0.689331054687500 0.630859375000000
0.689453125000000 0.630859375000000
0.689575195312500 0.631347656250000
0.689697265625000 0.631835937500000
0.689819335937500 0.632080078125000
0.689941406250000 0.632324218750000
0.690063476562500 0.632568359375000
0.690185546875000 0.632812500000000
0.690307617187500 0.632812500000000
0.690429687500000 0.632812500000000
0.690551757812500 0.633056640625000
0.690673828125000 0.633300781250000
0.690795898437500 0.633300781250000
0.690917968750000 0.633300781250000
0.691040039062500 0.633300781250000
0.691162109375000 0.633300781250000
0.691284179687500 0.633056640625000
0.691406250000000 0.632812500000000
0.691528320312500 0.633300781250000
0.691650390625000 0.633789062500000
0.691772460937500 0.634033203125000
0.691894531250000 0.634277343750000
0.692016601562500 0.634521484375000
0.692138671875000 0.634765625000000
0.692260742187500 0.634765625000000
0.692382812500000 0.634765625000000
0.692504882812500 0.635009765625000
0.692626953125000 0.635253906250000
0.692749023437500 0.635253906250000
0.692871093750000 0.635253906250000
0.692993164062500 0.635253906250000
0.693115234375000 0.635253906250000
0.693237304687500 0.635009765625000
0.693359375000000 0.634765625000000
0.693481445312500 0.635009765625000
0.693603515625000 0.635253906250000
0.693725585937500 0.635253906250000
0.693847656250000 0.635253906250000
0.693969726562500 0.635253906250000
0.694091796875000 0.635253906250000
0.694213867187500 0.635009765625000
0.694335937500000 0.634765625000000
0.694458007812500 0.634765625000000
0.694580078125000 0.634765625000000
0.694702148437500 0.634521484375000
0.694824218750000 0.634277343750000
0.694946289062500 0.634033203125000
0.695068359375000 0.633789062500000
0.695190429687500 0.633300781250000
0.695312500000000 0.632812500000000
0.695434570312500 0.633300781250000
0.695556640625000 0.633789062500000
0.695678710937500 0.634033203125000
0.695800781250000 0.634277343750000
0.695922851562500 0.634521484375000
0.696044921875000 0.634765625000000
0.696166992187500 0.634765625000000
0.696289062500000 0.634765625000000
0.696411132812500 0.635009765625000
0.696533203125000 0.635253906250000
0.696655273437500 0.635253906250000
0.696777343750000 0.635253906250000
0.696899414062500 0.635253906250000
0.697021484375000 0.635253906250000
0.697143554687500 0.635009765625000
0.697265625000000 0.634765625000000
0.697387695312500 0.635009765625000
0.697509765625000 0.635253906250000
0.697631835937500 0.635253906250000
0.697753906250000 0.635253906250000
0.697875976562500 0.635253906250000
0.697998046875000 0.635253906250000
0.698120117187500 0.635009765625000
0.698242187500000 0.634765625000000
0.698364257812500 0.634765625000000
0.698486328125000 0.634765625000000
0.698608398437500 0.634521484375000
0.698730468750000 0.634277343750000
0.698852539062500 0.634033203125000
0.698974609375000 0.633789062500000
0.699096679687500 0.633300781250000
0.699218750000000 0.632812500000000
0.699340820312500 0.633056640625000
0.699462890625000 0.633300781250000
0.699584960937500 0.633300781250000
0.699707031250000 0.633300781250000
0.699829101562500 0.633300781250000
0.699951171875000 0.633300781250000
0.700073242187500 0.633056640625000
0.700195312500000 0.632812500000000
0.700317382812500 0.632812500000000
0.700439453125000 0.632812500000000
0.700561523437500 0.632568359375000
0.700683593750000 0.632324218750000
0.700805664062500 0.632080078125000
0.700927734375000 0.631835937500000
0.701049804687500 0.631347656250000
0.701171875000000 0.630859375000000
0.701293945312500 0.630859375000000
0.701416015625000 0.630859375000000
0.701538085937500 0.630615234375000
0.701660156250000 0.630371093750000
0.701782226562500 0.630126953125000
0.701904296875000 0.629882812500000
0.702026367187500 0.629394531250000
0.702148437500000 0.628906250000000
0.702270507812500 0.628662109375000
0.702392578125000 0.628417968750000
0.702514648437500 0.627929687500000
0.702636718750000 0.627441406250000
0.702758789062500 0.626953125000000
0.702880859375000 0.626464843750000
0.703002929687500 0.625732421875000
0.703125000000000 0.625000000000000
0.703247070312500 0.625488281250000
0.703369140625000 0.625976562500000
0.703491210937500 0.626220703125000
0.703613281250000 0.626464843750000
0.703735351562500 0.626708984375000
0.703857421875000 0.626953125000000
0.703979492187500 0.626953125000000
0.704101562500000 0.626953125000000
0.704223632812500 0.627197265625000
0.704345703125000 0.627441406250000
0.704467773437500 0.627441406250000
0.704589843750000 0.627441406250000
0.704711914062500 0.627441406250000
0.704833984375000 0.627441406250000
0.704956054687500 0.627197265625000
0.705078125000000 0.626953125000000
0.705200195312500 0.627197265625000
0.705322265625000 0.627441406250000
0.705444335937500 0.627441406250000
0.705566406250000 0.627441406250000
0.705688476562500 0.627441406250000
0.705810546875000 0.627441406250000
0.705932617187500 0.627197265625000
0.706054687500000 0.626953125000000
0.706176757812500 0.626953125000000
0.706298828125000 0.626953125000000
0.706420898437500 0.626708984375000
0.706542968750000 0.626464843750000
0.706665039062500 0.626220703125000
0.706787109375000 0.625976562500000
0.706909179687500 0.625488281250000
0.707031250000000 0.625000000000000
0.707153320312500 0.625244140625000
0.707275390625000 0.625488281250000
0.707397460937500 0.625488281250000
0.707519531250000 0.625488281250000
0.707641601562500 0.625488281250000
0.707763671875000 0.625488281250000
0.707885742187500 0.625244140625000
0.708007812500000 0.625000000000000
0.708129882812500 0.625000000000000
0.708251953125000 0.625000000000000
0.708374023437500 0.624755859375000
0.708496093750000 0.624511718750000
0.708618164062500 0.624267578125000
0.708740234375000 0.624023437500000
0.708862304687500 0.623535156250000
0.708984375000000 0.623046875000000
0.709106445312500 0.623046875000000
0.709228515625000 0.623046875000000
0.709350585937500 0.622802734375000
0.709472656250000 0.622558593750000
0.709594726562500 0.622314453125000
0.709716796875000 0.622070312500000
0.709838867187500 0.621582031250000
0.709960937500000 0.621093750000000
0.710083007812500 0.620849609375000
0.710205078125000 0.620605468750000
0.710327148437500 0.620117187500000
0.710449218750000 0.619628906250000
0.710571289062500 0.619140625000000
0.710693359375000 0.618652343750000
0.710815429687500 0.617919921875000
0.710937500000000 0.617187500000000
0.711059570312500 0.617431640625000
0.711181640625000 0.617675781250000
0.711303710937500 0.617675781250000
0.711425781250000 0.617675781250000
0.711547851562500 0.617675781250000
0.711669921875000 0.617675781250000
0.711791992187500 0.617431640625000
0.711914062500000 0.617187500000000
0.712036132812500 0.617187500000000
0.712158203125000 0.617187500000000
0.712280273437500 0.616943359375000
0.712402343750000 0.616699218750000
0.712524414062500 0.616455078125000
0.712646484375000 0.616210937500000
0.712768554687500 0.615722656250000
0.712890625000000 0.615234375000000
0.713012695312500 0.615234375000000
0.713134765625000 0.615234375000000
0.713256835937500 0.614990234375000
0.713378906250000 0.614746093750000
0.713500976562500 0.614501953125000
0.713623046875000 0.614257812500000
0.713745117187500 0.613769531250000
0.713867187500000 0.613281250000000
0.713989257812500 0.613037109375000
0.714111328125000 0.612792968750000
0.714233398437500 0.612304687500000
0.714355468750000 0.611816406250000
0.714477539062500 0.611328125000000
0.714599609375000 0.610839843750000
0.714721679687500 0.610107421875000
0.714843750000000 0.609375000000000
0.714965820312500 0.609375000000000
0.715087890625000 0.609375000000000
0.715209960937500 0.609130859375000
0.715332031250000 0.608886718750000
0.715454101562500 0.608642578125000
0.715576171875000 0.608398437500000
0.715698242187500 0.607910156250000
0.715820312500000 0.607421875000000
0.715942382812500 0.607177734375000
0.716064453125000 0.606933593750000
0.716186523437500 0.606445312500000
0.716308593750000 0.605957031250000
0.716430664062500 0.605468750000000
0.716552734375000 0.604980468750000
0.716674804687500 0.604248046875000
0.716796875000000 0.603515625000000
0.716918945312500 0.603271484375000
0.717041015625000 0.603027343750000
0.717163085937500 0.602539062500000
0.717285156250000 0.602050781250000
0.717407226562500 0.601562500000000
0.717529296875000 0.601074218750000
0.717651367187500 0.600341796875000
0.717773437500000 0.599609375000000
0.717895507812500 0.599121093750000
0.718017578125000 0.598632812500000
0.718139648437500 0.597900390625000
0.718261718750000 0.597167968750000
0.718383789062500 0.596435546875000
0.718505859375000 0.595703125000000
0.718627929687500 0.594726562500000
0.718750000000000 0.593750000000000
0.718872070312500 0.594238281250000
0.718994140625000 0.594726562500000
0.719116210937500 0.594970703125000
0.719238281250000 0.595214843750000
0.719360351562500 0.595458984375000
0.719482421875000 0.595703125000000
0.719604492187500 0.595703125000000
0.719726562500000 0.595703125000000
0.719848632812500 0.595947265625000
0.719970703125000 0.596191406250000
0.720092773437500 0.596191406250000
0.720214843750000 0.596191406250000
0.720336914062500 0.596191406250000
0.720458984375000 0.596191406250000
0.720581054687500 0.595947265625000
0.720703125000000 0.595703125000000
0.720825195312500 0.595947265625000
0.720947265625000 0.596191406250000
0.721069335937500 0.596191406250000
0.721191406250000 0.596191406250000
0.721313476562500 0.596191406250000
0.721435546875000 0.596191406250000
0.721557617187500 0.595947265625000
0.721679687500000 0.595703125000000
0.721801757812500 0.595703125000000
0.721923828125000 0.595703125000000
0.722045898437500 0.595458984375000
0.722167968750000 0.595214843750000
0.722290039062500 0.594970703125000
0.722412109375000 0.594726562500000
0.722534179687500 0.594238281250000
0.722656250000000 0.593750000000000
0.722778320312500 0.593994140625000
0.722900390625000 0.594238281250000
0.723022460937500 0.594238281250000
0.723144531250000 0.594238281250000
0.723266601562500 0.594238281250000
0.723388671875000 0.594238281250000
0.723510742187500 0.593994140625000
0.723632812500000 0.593750000000000
0.723754882812500 0.593750000000000
0.723876953125000 0.593750000000000
0.723999023437500 0.593505859375000
0.724121093750000 0.593261718750000
0.724243164062500 0.593017578125000
0.724365234375000 0.592773437500000
0.724487304687500 0.592285156250000
0.724609375000000 0.591796875000000
0.724731445312500 0.591796875000000
0.724853515625000 0.591796875000000
0.724975585937500 0.591552734375000
0.725097656250000 0.591308593750000
0.725219726562500 0.591064453125000
0.725341796875000 0.590820312500000
0.725463867187500 0.590332031250000
0.725585937500000 0.589843750000000
0.725708007812500 0.589599609375000
0.725830078125000 0.589355468750000
0.725952148437500 0.588867187500000
0.726074218750000 0.588378906250000
0.726196289062500 0.587890625000000
0.726318359375000 0.587402343750000
0.726440429687500 0.586669921875000
0.726562500000000 0.585937500000000
0.726684570312500 0.586181640625000
0.726806640625000 0.586425781250000
0.726928710937500 0.586425781250000
0.727050781250000 0.586425781250000
0.727172851562500 0.586425781250000
0.727294921875000 0.586425781250000
0.727416992187500 0.586181640625000
0.727539062500000 0.585937500000000
0.727661132812500 0.585937500000000
0.727783203125000 0.585937500000000
0.727905273437500 0.585693359375000
0.728027343750000 0.585449218750000
0.728149414062500 0.585205078125000
0.728271484375000 0.584960937500000
0.728393554687500 0.584472656250000
0.728515625000000 0.583984375000000
0.728637695312500 0.583984375000000
0.728759765625000 0.583984375000000
0.728881835937500 0.583740234375000
0.729003906250000 0.583496093750000
0.729125976562500 0.583251953125000
0.729248046875000 0.583007812500000
0.729370117187500 0.582519531250000
0.729492187500000 0.582031250000000
0.729614257812500 0.581787109375000
0.729736328125000 0.581542968750000
0.729858398437500 0.581054687500000
0.729980468750000 0.580566406250000
0.730102539062500 0.580078125000000
0.730224609375000 0.579589843750000
0.730346679687500 0.578857421875000
0.730468750000000 0.578125000000000
0.730590820312500 0.578125000000000
0.730712890625000 0.578125000000000
0.730834960937500 0.577880859375000
0.730957031250000 0.577636718750000
0.731079101562500 0.577392578125000
0.731201171875000 0.577148437500000
0.731323242187500 0.576660156250000
0.731445312500000 0.576171875000000
0.731567382812500 0.575927734375000
0.731689453125000 0.575683593750000
0.731811523437500 0.575195312500000
0.731933593750000 0.574707031250000
0.732055664062500 0.574218750000000
0.732177734375000 0.573730468750000
0.732299804687500 0.572998046875000
0.732421875000000 0.572265625000000
0.732543945312500 0.572021484375000
0.732666015625000 0.571777343750000
0.732788085937500 0.571289062500000
0.732910156250000 0.570800781250000
0.733032226562500 0.570312500000000
0.733154296875000 0.569824218750000
0.733276367187500 0.569091796875000
0.733398437500000 0.568359375000000
0.733520507812500 0.567871093750000
0.733642578125000 0.567382812500000
0.733764648437500 0.566650390625000
0.733886718750000 0.565917968750000
0.734008789062500 0.565185546875000
0.734130859375000 0.564453125000000
0.734252929687500 0.563476562500000
0.734375000000000 0.562500000000000
0.734497070312500 0.562744140625000
0.734619140625000 0.562988281250000
0.734741210937500 0.562988281250000
0.734863281250000 0.562988281250000
0.734985351562500 0.562988281250000
0.735107421875000 0.562988281250000
0.735229492187500 0.562744140625000
0.735351562500000 0.562500000000000
0.735473632812500 0.562500000000000
0.735595703125000 0.562500000000000
0.735717773437500 0.562255859375000
0.735839843750000 0.562011718750000
0.735961914062500 0.561767578125000
0.736083984375000 0.561523437500000
0.736206054687500 0.561035156250000
0.736328125000000 0.560546875000000
0.736450195312500 0.560546875000000
0.736572265625000 0.560546875000000
0.736694335937500 0.560302734375000
0.736816406250000 0.560058593750000
0.736938476562500 0.559814453125000
0.737060546875000 0.559570312500000
0.737182617187500 0.559082031250000
0.737304687500000 0.558593750000000
0.737426757812500 0.558349609375000
0.737548828125000 0.558105468750000
0.737670898437500 0.557617187500000
0.737792968750000 0.557128906250000
0.737915039062500 0.556640625000000
0.738037109375000 0.556152343750000
0.738159179687500 0.555419921875000
0.738281250000000 0.554687500000000
0.738403320312500 0.554687500000000
0.738525390625000 0.554687500000000
0.738647460937500 0.554443359375000
0.738769531250000 0.554199218750000
0.738891601562500 0.553955078125000
0.739013671875000 0.553710937500000
0.739135742187500 0.553222656250000
0.739257812500000 0.552734375000000
0.739379882812500 0.552490234375000
0.739501953125000 0.552246093750000
0.739624023437500 0.551757812500000
0.739746093750000 0.551269531250000
0.739868164062500 0.550781250000000
0.739990234375000 0.550292968750000
0.740112304687500 0.549560546875000
0.740234375000000 0.548828125000000
0.740356445312500 0.548583984375000
0.740478515625000 0.548339843750000
0.740600585937500 0.547851562500000
0.740722656250000 0.547363281250000
0.740844726562500 0.546875000000000
0.740966796875000 0.546386718750000
0.741088867187500 0.545654296875000
0.741210937500000 0.544921875000000
0.741333007812500 0.544433593750000
0.741455078125000 0.543945312500000
0.741577148437500 0.543212890625000
0.741699218750000 0.542480468750000
0.741821289062500 0.541748046875000
0.741943359375000 0.541015625000000
0.742065429687500 0.540039062500000
0.742187500000000 0.539062500000000
0.742309570312500 0.539062500000000
0.742431640625000 0.539062500000000
0.742553710937500 0.538818359375000
0.742675781250000 0.538574218750000
0.742797851562500 0.538330078125000
0.742919921875000 0.538085937500000
0.743041992187500 0.537597656250000
0.743164062500000 0.537109375000000
0.743286132812500 0.536865234375000
0.743408203125000 0.536621093750000
0.743530273437500 0.536132812500000
0.743652343750000 0.535644531250000
0.743774414062500 0.535156250000000
0.743896484375000 0.534667968750000
0.744018554687500 0.533935546875000
0.744140625000000 0.533203125000000
0.744262695312500 0.532958984375000
0.744384765625000 0.532714843750000
0.744506835937500 0.532226562500000
0.744628906250000 0.531738281250000
0.744750976562500 0.531250000000000
0.744873046875000 0.530761718750000
0.744995117187500 0.530029296875000
0.745117187500000 0.529296875000000
0.745239257812500 0.528808593750000
0.745361328125000 0.528320312500000
0.745483398437500 0.527587890625000
0.745605468750000 0.526855468750000
0.745727539062500 0.526123046875000
0.745849609375000 0.525390625000000
0.745971679687500 0.524414062500000
0.746093750000000 0.523437500000000
0.746215820312500 0.523193359375000
0.746337890625000 0.522949218750000
0.746459960937500 0.522460937500000
0.746582031250000 0.521972656250000
0.746704101562500 0.521484375000000
0.746826171875000 0.520996093750000
0.746948242187500 0.520263671875000
0.747070312500000 0.519531250000000
0.747192382812500 0.519042968750000
0.747314453125000 0.518554687500000
0.747436523437500 0.517822265625000
0.747558593750000 0.517089843750000
0.747680664062500 0.516357421875000
0.747802734375000 0.515625000000000
0.747924804687500 0.514648437500000
0.748046875000000 0.513671875000000
0.748168945312500 0.513183593750000
0.748291015625000 0.512695312500000
0.748413085937500 0.511962890625000
0.748535156250000 0.511230468750000
0.748657226562500 0.510498046875000
0.748779296875000 0.509765625000000
0.748901367187500 0.508789062500000
0.749023437500000 0.507812500000000
0.749145507812500 0.507080078125000
0.749267578125000 0.506347656250000
0.749389648437500 0.505371093750000
0.749511718750000 0.504394531250000
0.749633789062500 0.503417968750000
0.749755859375000 0.502441406250000
0.749877929687500 0.501220703125000
0.750000000000000 0.500000000000000
0.750122070312500 0.500976562500000
0.750244140625000 0.501953125000000
0.750366210937500 0.502685546875000
0.750488281250000 0.503417968750000
0.750610351562500 0.504150390625000
0.750732421875000 0.504882812500000
0.750854492187500 0.505371093750000
0.750976562500000 0.505859375000000
0.751098632812500 0.506591796875000
0.751220703125000 0.507324218750000
0.751342773437500 0.507812500000000
0.751464843750000 0.508300781250000
0.751586914062500 0.508789062500000
0.751708984375000 0.509277343750000
0.751831054687500 0.509521484375000
0.751953125000000 0.509765625000000
0.752075195312500 0.510498046875000
0.752197265625000 0.511230468750000
0.752319335937500 0.511718750000000
0.752441406250000 0.512207031250000
0.752563476562500 0.512695312500000
0.752685546875000 0.513183593750000
0.752807617187500 0.513427734375000
0.752929687500000 0.513671875000000
0.753051757812500 0.514160156250000
0.753173828125000 0.514648437500000
0.753295898437500 0.514892578125000
0.753417968750000 0.515136718750000
0.753540039062500 0.515380859375000
0.753662109375000 0.515625000000000
0.753784179687500 0.515625000000000
0.753906250000000 0.515625000000000
0.754028320312500 0.516357421875000
0.754150390625000 0.517089843750000
0.754272460937500 0.517578125000000
0.754394531250000 0.518066406250000
0.754516601562500 0.518554687500000
0.754638671875000 0.519042968750000
0.754760742187500 0.519287109375000
0.754882812500000 0.519531250000000
0.755004882812500 0.520019531250000
0.755126953125000 0.520507812500000
0.755249023437500 0.520751953125000
0.755371093750000 0.520996093750000
0.755493164062500 0.521240234375000
0.755615234375000 0.521484375000000
0.755737304687500 0.521484375000000
0.755859375000000 0.521484375000000
0.755981445312500 0.521972656250000
0.756103515625000 0.522460937500000
0.756225585937500 0.522705078125000
0.756347656250000 0.522949218750000
0.756469726562500 0.523193359375000
0.756591796875000 0.523437500000000
0.756713867187500 0.523437500000000
0.756835937500000 0.523437500000000
0.756958007812500 0.523681640625000
0.757080078125000 0.523925781250000
0.757202148437500 0.523925781250000
0.757324218750000 0.523925781250000
0.757446289062500 0.523925781250000
0.757568359375000 0.523925781250000
0.757690429687500 0.523681640625000
0.757812500000000 0.523437500000000
0.757934570312500 0.524169921875000
0.758056640625000 0.524902343750000
0.758178710937500 0.525390625000000
0.758300781250000 0.525878906250000
0.758422851562500 0.526367187500000
0.758544921875000 0.526855468750000
0.758666992187500 0.527099609375000
0.758789062500000 0.527343750000000
0.758911132812500 0.527832031250000
0.759033203125000 0.528320312500000
0.759155273437500 0.528564453125000
0.759277343750000 0.528808593750000
0.759399414062500 0.529052734375000
0.759521484375000 0.529296875000000
0.759643554687500 0.529296875000000
0.759765625000000 0.529296875000000
0.759887695312500 0.529785156250000
0.760009765625000 0.530273437500000
0.760131835937500 0.530517578125000
0.760253906250000 0.530761718750000
0.760375976562500 0.531005859375000
0.760498046875000 0.531250000000000
0.760620117187500 0.531250000000000
0.760742187500000 0.531250000000000
0.760864257812500 0.531494140625000
0.760986328125000 0.531738281250000
0.761108398437500 0.531738281250000
0.761230468750000 0.531738281250000
0.761352539062500 0.531738281250000
0.761474609375000 0.531738281250000
0.761596679687500 0.531494140625000
0.761718750000000 0.531250000000000
0.761840820312500 0.531738281250000
0.761962890625000 0.532226562500000
0.762084960937500 0.532470703125000
0.762207031250000 0.532714843750000
0.762329101562500 0.532958984375000
0.762451171875000 0.533203125000000
0.762573242187500 0.533203125000000
0.762695312500000 0.533203125000000
0.762817382812500 0.533447265625000
0.762939453125000 0.533691406250000
0.763061523437500 0.533691406250000
0.763183593750000 0.533691406250000
0.763305664062500 0.533691406250000
0.763427734375000 0.533691406250000
0.763549804687500 0.533447265625000
0.763671875000000 0.533203125000000
0.763793945312500 0.533447265625000
0.763916015625000 0.533691406250000
0.764038085937500 0.533691406250000
0.764160156250000 0.533691406250000
0.764282226562500 0.533691406250000
0.764404296875000 0.533691406250000
0.764526367187500 0.533447265625000
0.764648437500000 0.533203125000000
0.764770507812500 0.533203125000000
0.764892578125000 0.533203125000000
0.765014648437500 0.532958984375000
0.765136718750000 0.532714843750000
0.765258789062500 0.532470703125000
0.765380859375000 0.532226562500000
0.765502929687500 0.531738281250000
0.765625000000000 0.531250000000000
0.765747070312500 0.531982421875000
0.765869140625000 0.532714843750000
0.765991210937500 0.533203125000000
0.766113281250000 0.533691406250000
0.766235351562500 0.534179687500000
0.766357421875000 0.534667968750000
0.766479492187500 0.534912109375000
0.766601562500000 0.535156250000000
0.766723632812500 0.535644531250000
0.766845703125000 0.536132812500000
0.766967773437500 0.536376953125000
0.767089843750000 0.536621093750000
0.767211914062500 0.536865234375000
0.767333984375000 0.537109375000000
0.767456054687500 0.537109375000000
0.767578125000000 0.537109375000000
0.767700195312500 0.537597656250000
0.767822265625000 0.538085937500000
0.767944335937500 0.538330078125000
0.768066406250000 0.538574218750000
0.768188476562500 0.538818359375000
0.768310546875000 0.539062500000000
0.768432617187500 0.539062500000000
0.768554687500000 0.539062500000000
0.768676757812500 0.539306640625000
0.768798828125000 0.539550781250000
0.768920898437500 0.539550781250000
0.769042968750000 0.539550781250000
0.769165039062500 0.539550781250000
0.769287109375000 0.539550781250000
0.769409179687500 0.539306640625000
0.769531250000000 0.539062500000000
0.769653320312500 0.539550781250000
0.769775390625000 0.540039062500000
0.769897460937500 0.540283203125000
0.770019531250000 0.540527343750000
0.770141601562500 0.540771484375000
0.770263671875000 0.541015625000000
0.770385742187500 0.541015625000000
0.770507812500000 0.541015625000000
0.770629882812500 0.541259765625000
0.770751953125000 0.541503906250000
0.770874023437500 0.541503906250000
0.770996093750000 0.541503906250000
0.771118164062500 0.541503906250000
0.771240234375000 0.541503906250000
0.771362304687500 0.541259765625000
0.771484375000000 0.541015625000000
0.771606445312500 0.541259765625000
0.771728515625000 0.541503906250000
0.771850585937500 0.541503906250000
0.771972656250000 0.541503906250000
0.772094726562500 0.541503906250000
0.772216796875000 0.541503906250000
0.772338867187500 0.541259765625000
0.772460937500000 0.541015625000000
0.772583007812500 0.541015625000000
0.772705078125000 0.541015625000000
0.772827148437500 0.540771484375000
0.772949218750000 0.540527343750000
0.773071289062500 0.540283203125000
0.773193359375000 0.540039062500000
0.773315429687500 0.539550781250000
0.773437500000000 0.539062500000000
0.773559570312500 0.539550781250000
0.773681640625000 0.540039062500000
0.773803710937500 0.540283203125000
0.773925781250000 0.540527343750000
0.774047851562500 0.540771484375000
0.774169921875000 0.541015625000000
0.774291992187500 0.541015625000000
0.774414062500000 0.541015625000000
0.774536132812500 0.541259765625000
0.774658203125000 0.541503906250000
0.774780273437500 0.541503906250000
0.774902343750000 0.541503906250000
0.775024414062500 0.541503906250000
0.775146484375000 0.541503906250000
0.775268554687500 0.541259765625000
0.775390625000000 0.541015625000000
0.775512695312500 0.541259765625000
0.775634765625000 0.541503906250000
0.775756835937500 0.541503906250000
0.775878906250000 0.541503906250000
0.776000976562500 0.541503906250000
0.776123046875000 0.541503906250000
0.776245117187500 0.541259765625000
0.776367187500000 0.541015625000000
0.776489257812500 0.541015625000000
0.776611328125000 0.541015625000000
0.776733398437500 0.540771484375000
0.776855468750000 0.540527343750000
0.776977539062500 0.540283203125000
0.777099609375000 0.540039062500000
0.777221679687500 0.539550781250000
0.777343750000000 0.539062500000000
0.777465820312500 0.539306640625000
0.777587890625000 0.539550781250000
0.777709960937500 0.539550781250000
0.777832031250000 0.539550781250000
0.777954101562500 0.539550781250000
0.778076171875000 0.539550781250000
0.778198242187500 0.539306640625000
0.778320312500000 0.539062500000000
0.778442382812500 0.539062500000000
0.778564453125000 0.539062500000000
0.778686523437500 0.538818359375000
0.778808593750000 0.538574218750000
0.778930664062500 0.538330078125000
0.779052734375000 0.538085937500000
0.779174804687500 0.537597656250000
0.779296875000000 0.537109375000000
0.779418945312500 0.537109375000000
0.779541015625000 0.537109375000000
0.779663085937500 0.536865234375000
0.779785156250000 0.536621093750000
0.779907226562500 0.536376953125000
0.780029296875000 0.536132812500000
0.780151367187500 0.535644531250000
0.780273437500000 0.535156250000000
0.780395507812500 0.534912109375000
0.780517578125000 0.534667968750000
0.780639648437500 0.534179687500000
0.780761718750000 0.533691406250000
0.780883789062500 0.533203125000000
0.781005859375000 0.532714843750000
0.781127929687500 0.531982421875000
0.781250000000000 0.531250000000000
0.781372070312500 0.531982421875000
0.781494140625000 0.532714843750000
0.781616210937500 0.533203125000000
0.781738281250000 0.533691406250000
0.781860351562500 0.534179687500000
0.781982421875000 0.534667968750000
0.782104492187500 0.534912109375000
0.782226562500000 0.535156250000000
0.782348632812500 0.535644531250000
0.782470703125000 0.536132812500000
0.782592773437500 0.536376953125000
0.782714843750000 0.536621093750000
0.782836914062500 0.536865234375000
0.782958984375000 0.537109375000000
0.783081054687500 0.537109375000000
0.783203125000000 0.537109375000000
0.783325195312500 0.537597656250000
0.783447265625000 0.538085937500000
0.783569335937500 0.538330078125000
0.783691406250000 0.538574218750000
0.783813476562500 0.538818359375000
0.783935546875000 0.539062500000000
0.784057617187500 0.539062500000000
0.784179687500000 0.539062500000000
0.784301757812500 0.539306640625000
0.784423828125000 0.539550781250000
0.784545898437500 0.539550781250000
0.784667968750000 0.539550781250000
0.784790039062500 0.539550781250000
0.784912109375000 0.539550781250000
0.785034179687500 0.539306640625000
0.785156250000000 0.539062500000000
0.785278320312500 0.539550781250000
0.785400390625000 0.540039062500000
0.785522460937500 0.540283203125000
0.785644531250000 0.540527343750000
0.785766601562500 0.540771484375000
0.785888671875000 0.541015625000000
0.786010742187500 0.541015625000000
0.786132812500000 0.541015625000000
0.786254882812500 0.541259765625000
0.786376953125000 0.541503906250000
0.786499023437500 0.541503906250000
0.786621093750000 0.541503906250000
0.786743164062500 0.541503906250000
0.786865234375000 0.541503906250000
0.786987304687500 0.541259765625000
0.787109375000000 0.541015625000000
0.787231445312500 0.541259765625000
0.787353515625000 0.541503906250000
0.787475585937500 0.541503906250000
0.787597656250000 0.541503906250000
0.787719726562500 0.541503906250000
0.787841796875000 0.541503906250000
0.787963867187500 0.541259765625000
0.788085937500000 0.541015625000000
0.788208007812500 0.541015625000000
0.788330078125000 0.541015625000000
0.788452148437500 0.540771484375000
0.788574218750000 0.540527343750000
0.788696289062500 0.540283203125000
0.788818359375000 0.540039062500000
0.788940429687500 0.539550781250000
0.789062500000000 0.539062500000000
0.789184570312500 0.539550781250000
0.789306640625000 0.540039062500000
0.789428710937500 0.540283203125000
0.789550781250000 0.540527343750000
0.789672851562500 0.540771484375000
0.789794921875000 0.541015625000000
0.789916992187500 0.541015625000000
0.790039062500000 0.541015625000000
0.790161132812500 0.541259765625000
0.790283203125000 0.541503906250000
0.790405273437500 0.541503906250000
0.790527343750000 0.541503906250000
0.790649414062500 0.541503906250000
0.790771484375000 0.541503906250000
0.790893554687500 0.541259765625000
0.791015625000000 0.541015625000000
0.791137695312500 0.541259765625000
0.791259765625000 0.541503906250000
0.791381835937500 0.541503906250000
0.791503906250000 0.541503906250000
0.791625976562500 0.541503906250000
0.791748046875000 0.541503906250000
0.791870117187500 0.541259765625000
0.791992187500000 0.541015625000000
0.792114257812500 0.541015625000000
0.792236328125000 0.541015625000000
0.792358398437500 0.540771484375000
0.792480468750000 0.540527343750000
0.792602539062500 0.540283203125000
0.792724609375000 0.540039062500000
0.792846679687500 0.539550781250000
0.792968750000000 0.539062500000000
0.793090820312500 0.539306640625000
0.793212890625000 0.539550781250000
0.793334960937500 0.539550781250000
0.793457031250000 0.539550781250000
0.793579101562500 0.539550781250000
0.793701171875000 0.539550781250000
0.793823242187500 0.539306640625000
0.793945312500000 0.539062500000000
0.794067382812500 0.539062500000000
0.794189453125000 0.539062500000000
0.794311523437500 0.538818359375000
0.794433593750000 0.538574218750000
0.794555664062500 0.538330078125000
0.794677734375000 0.538085937500000
0.794799804687500 0.537597656250000
0.794921875000000 0.537109375000000
0.795043945312500 0.537109375000000
0.795166015625000 0.537109375000000
0.795288085937500 0.536865234375000
0.795410156250000 0.536621093750000
0.795532226562500 0.536376953125000
0.795654296875000 0.536132812500000
0.795776367187500 0.535644531250000
0.795898437500000 0.535156250000000
0.796020507812500 0.534912109375000
0.796142578125000 0.534667968750000
0.796264648437500 0.534179687500000
0.796386718750000 0.533691406250000
0.796508789062500 0.533203125000000
0.796630859375000 0.532714843750000
0.796752929687500 0.531982421875000
0.796875000000000 0.531250000000000
0.796997070312500 0.531738281250000
0.797119140625000 0.532226562500000
0.797241210937500 0.532470703125000
0.797363281250000 0.532714843750000
0.797485351562500 0.532958984375000
0.797607421875000 0.533203125000000
0.797729492187500 0.533203125000000
0.797851562500000 0.533203125000000
0.797973632812500 0.533447265625000
0.798095703125000 0.533691406250000
0.798217773437500 0.533691406250000
0.798339843750000 0.533691406250000
0.798461914062500 0.533691406250000
0.798583984375000 0.533691406250000
0.798706054687500 0.533447265625000
0.798828125000000 0.533203125000000
0.798950195312500 0.533447265625000
0.799072265625000 0.533691406250000
0.799194335937500 0.533691406250000
0.799316406250000 0.533691406250000
0.799438476562500 0.533691406250000
0.799560546875000 0.533691406250000
0.799682617187500 0.533447265625000
0.799804687500000 0.533203125000000
0.799926757812500 0.533203125000000
0.800048828125000 0.533203125000000
0.800170898437500 0.532958984375000
0.800292968750000 0.532714843750000
0.800415039062500 0.532470703125000
0.800537109375000 0.532226562500000
0.800659179687500 0.531738281250000
0.800781250000000 0.531250000000000
0.800903320312500 0.531494140625000
0.801025390625000 0.531738281250000
0.801147460937500 0.531738281250000
0.801269531250000 0.531738281250000
0.801391601562500 0.531738281250000
0.801513671875000 0.531738281250000
0.801635742187500 0.531494140625000
0.801757812500000 0.531250000000000
0.801879882812500 0.531250000000000
0.802001953125000 0.531250000000000
0.802124023437500 0.531005859375000
0.802246093750000 0.530761718750000
0.802368164062500 0.530517578125000
0.802490234375000 0.530273437500000
0.802612304687500 0.529785156250000
0.802734375000000 0.529296875000000
0.802856445312500 0.529296875000000
0.802978515625000 0.529296875000000
0.803100585937500 0.529052734375000
0.803222656250000 0.528808593750000
0.803344726562500 0.528564453125000
0.803466796875000 0.528320312500000
0.803588867187500 0.527832031250000
0.803710937500000 0.527343750000000
0.803833007812500 0.527099609375000
0.803955078125000 0.526855468750000
0.804077148437500 0.526367187500000
0.804199218750000 0.525878906250000
0.804321289062500 0.525390625000000
0.804443359375000 0.524902343750000
0.804565429687500 0.524169921875000
0.804687500000000 0.523437500000000
0.804809570312500 0.523681640625000
0.804931640625000 0.523925781250000
0.805053710937500 0.523925781250000
0.805175781250000 0.523925781250000
0.805297851562500 0.523925781250000
0.805419921875000 0.523925781250000
0.805541992187500 0.523681640625000
0.805664062500000 0.523437500000000
0.805786132812500 0.523437500000000
0.805908203125000 0.523437500000000
0.806030273437500 0.523193359375000
0.806152343750000 0.522949218750000
0.806274414062500 0.522705078125000
0.806396484375000 0.522460937500000
0.806518554687500 0.521972656250000
0.806640625000000 0.521484375000000
0.806762695312500 0.521484375000000
0.806884765625000 0.521484375000000
0.807006835937500 0.521240234375000
0.807128906250000 0.520996093750000
0.807250976562500 0.520751953125000
0.807373046875000 0.520507812500000
0.807495117187500 0.520019531250000
0.807617187500000 0.519531250000000
0.807739257812500 0.519287109375000
0.807861328125000 0.519042968750000
0.807983398437500 0.518554687500000
0.808105468750000 0.518066406250000
0.808227539062500 0.517578125000000
0.808349609375000 0.517089843750000
0.808471679687500 0.516357421875000
0.808593750000000 0.515625000000000
0.808715820312500 0.515625000000000
0.808837890625000 0.515625000000000
0.808959960937500 0.515380859375000
0.809082031250000 0.515136718750000
0.809204101562500 0.514892578125000
0.809326171875000 0.514648437500000
0.809448242187500 0.514160156250000
0.809570312500000 0.513671875000000
0.809692382812500 0.513427734375000
0.809814453125000 0.513183593750000
0.809936523437500 0.512695312500000
0.810058593750000 0.512207031250000
0.810180664062500 0.511718750000000
0.810302734375000 0.511230468750000
0.810424804687500 0.510498046875000
0.810546875000000 0.509765625000000
0.810668945312500 0.509521484375000
0.810791015625000 0.509277343750000
0.810913085937500 0.508789062500000
0.811035156250000 0.508300781250000
0.811157226562500 0.507812500000000
0.811279296875000 0.507324218750000
0.811401367187500 0.506591796875000
0.811523437500000 0.505859375000000
0.811645507812500 0.505371093750000
0.811767578125000 0.504882812500000
0.811889648437500 0.504150390625000
0.812011718750000 0.503417968750000
0.812133789062500 0.502685546875000
0.812255859375000 0.501953125000000
0.812377929687500 0.500976562500000
0.812500000000000 0.500000000000000
0.812622070312500 0.500732421875000
0.812744140625000 0.501464843750000
0.812866210937500 0.501953125000000
0.812988281250000 0.502441406250000
0.813110351562500 0.502929687500000
0.813232421875000 0.503417968750000
0.813354492187500 0.503662109375000
0.813476562500000 0.503906250000000
0.813598632812500 0.504394531250000
0.813720703125000 0.504882812500000
0.813842773437500 0.505126953125000
0.813964843750000 0.505371093750000
0.814086914062500 0.505615234375000
0.814208984375000 0.505859375000000
0.814331054687500 0.505859375000000
0.814453125000000 0.505859375000000
0.814575195312500 0.506347656250000
0.814697265625000 0.506835937500000
0.814819335937500 0.507080078125000
0.814941406250000 0.507324218750000
0.815063476562500 0.507568359375000
0.815185546875000 0.507812500000000
0.815307617187500 0.507812500000000
0.815429687500000 0.507812500000000
0.815551757812500 0.508056640625000
0.815673828125000 0.508300781250000
0.815795898437500 0.508300781250000
0.815917968750000 0.508300781250000
0.816040039062500 0.508300781250000
0.816162109375000 0.508300781250000
0.816284179687500 0.508056640625000
0.816406250000000 0.507812500000000
0.816528320312500 0.508300781250000
0.816650390625000 0.508789062500000
0.816772460937500 0.509033203125000
0.816894531250000 0.509277343750000
0.817016601562500 0.509521484375000
0.817138671875000 0.509765625000000
0.817260742187500 0.509765625000000
0.817382812500000 0.509765625000000
0.817504882812500 0.510009765625000
0.817626953125000 0.510253906250000
0.817749023437500 0.510253906250000
0.817871093750000 0.510253906250000
0.817993164062500 0.510253906250000
0.818115234375000 0.510253906250000
0.818237304687500 0.510009765625000
0.818359375000000 0.509765625000000
0.818481445312500 0.510009765625000
0.818603515625000 0.510253906250000
0.818725585937500 0.510253906250000
0.818847656250000 0.510253906250000
0.818969726562500 0.510253906250000
0.819091796875000 0.510253906250000
0.819213867187500 0.510009765625000
0.819335937500000 0.509765625000000
0.819458007812500 0.509765625000000
0.819580078125000 0.509765625000000
0.819702148437500 0.509521484375000
0.819824218750000 0.509277343750000
0.819946289062500 0.509033203125000
0.820068359375000 0.508789062500000
0.820190429687500 0.508300781250000
0.820312500000000 0.507812500000000
0.820434570312500 0.508300781250000
0.820556640625000 0.508789062500000
0.820678710937500 0.509033203125000
0.820800781250000 0.509277343750000
0.820922851562500 0.509521484375000
0.821044921875000 0.509765625000000
0.821166992187500 0.509765625000000
0.821289062500000 0.509765625000000
0.821411132812500 0.510009765625000
0.821533203125000 0.510253906250000
0.821655273437500 0.510253906250000
0.821777343750000 0.510253906250000
0.821899414062500 0.510253906250000
0.822021484375000 0.510253906250000
0.822143554687500 0.510009765625000
0.822265625000000 0.509765625000000
0.822387695312500 0.510009765625000
0.822509765625000 0.510253906250000
0.822631835937500 0.510253906250000
0.822753906250000 0.510253906250000
0.822875976562500 0.510253906250000
0.822998046875000 0.510253906250000
0.823120117187500 0.510009765625000
0.823242187500000 0.509765625000000
0.823364257812500 0.509765625000000
0.823486328125000 0.509765625000000
0.823608398437500 0.509521484375000
0.823730468750000 0.509277343750000
0.823852539062500 0.509033203125000
0.823974609375000 0.508789062500000
0.824096679687500 0.508300781250000
0.824218750000000 0.507812500000000
0.824340820312500 0.508056640625000
0.824462890625000 0.508300781250000
0.824584960937500 0.508300781250000
0.824707031250000 0.508300781250000
0.824829101562500 0.508300781250000
0.824951171875000 0.508300781250000
0.825073242187500 0.508056640625000
0.825195312500000 0.507812500000000
0.825317382812500 0.507812500000000
0.825439453125000 0.507812500000000
0.825561523437500 0.507568359375000
0.825683593750000 0.507324218750000
0.825805664062500 0.507080078125000
0.825927734375000 0.506835937500000
0.826049804687500 0.506347656250000
0.826171875000000 0.505859375000000
0.826293945312500 0.505859375000000
0.826416015625000 0.505859375000000
0.826538085937500 0.505615234375000
0.826660156250000 0.505371093750000
0.826782226562500 0.505126953125000
0.826904296875000 0.504882812500000
0.827026367187500 0.504394531250000
0.827148437500000 0.503906250000000
0.827270507812500 0.503662109375000
0.827392578125000 0.503417968750000
0.827514648437500 0.502929687500000
0.827636718750000 0.502441406250000
0.827758789062500 0.501953125000000
0.827880859375000 0.501464843750000
0.828002929687500 0.500732421875000
0.828125000000000 0.500000000000000
0.828247070312500 0.500488281250000
0.828369140625000 0.500976562500000
0.828491210937500 0.501220703125000
0.828613281250000 0.501464843750000
0.828735351562500 0.501708984375000
0.828857421875000 0.501953125000000
0.828979492187500 0.501953125000000
0.829101562500000 0.501953125000000
0.829223632812500 0.502197265625000
0.829345703125000 0.502441406250000
0.829467773437500 0.502441406250000
0.829589843750000 0.502441406250000
0.829711914062500 0.502441406250000
0.829833984375000 0.502441406250000
0.829956054687500 0.502197265625000
0.830078125000000 0.501953125000000
0.830200195312500 0.502197265625000
0.830322265625000 0.502441406250000
0.830444335937500 0.502441406250000
0.830566406250000 0.502441406250000
0.830688476562500 0.502441406250000
0.830810546875000 0.502441406250000
0.830932617187500 0.502197265625000
0.831054687500000 0.501953125000000
0.831176757812500 0.501953125000000
0.831298828125000 0.501953125000000
0.831420898437500 0.501708984375000
0.831542968750000 0.501464843750000
0.831665039062500 0.501220703125000
0.831787109375000 0.500976562500000
0.831909179687500 0.500488281250000
0.832031250000000 0.500000000000000
0.832153320312500 0.500244140625000
0.832275390625000 0.500488281250000
0.832397460937500 0.500488281250000
0.832519531250000 0.500488281250000
0.832641601562500 0.500488281250000
0.832763671875000 0.500488281250000
0.832885742187500 0.500244140625000
0.833007812500000 0.500000000000000
0.833129882812500 0.500000000000000
0.833251953125000 0.500000000000000
0.833374023437500 0.499755859375000
0.833496093750000 0.499511718750000
0.833618164062500 0.499267578125000
0.833740234375000 0.499023437500000
0.833862304687500 0.498535156250000
0.833984375000000 0.498046875000000
0.834106445312500 0.498046875000000
0.834228515625000 0.498046875000000
0.834350585937500 0.497802734375000
0.834472656250000 0.497558593750000
0.834594726562500 0.497314453125000
0.834716796875000 0.497070312500000
0.834838867187500 0.496582031250000
0.834960937500000 0.496093750000000
0.835083007812500 0.495849609375000
0.835205078125000 0.495605468750000
0.835327148437500 0.495117187500000
0.835449218750000 0.494628906250000
0.835571289062500 0.494140625000000
0.835693359375000 0.493652343750000
0.835815429687500 0.492919921875000
0.835937500000000 0.492187500000000
0.836059570312500 0.492431640625000
0.836181640625000 0.492675781250000
0.836303710937500 0.492675781250000
0.836425781250000 0.492675781250000
0.836547851562500 0.492675781250000
0.836669921875000 0.492675781250000
0.836791992187500 0.492431640625000
0.836914062500000 0.492187500000000
0.837036132812500 0.492187500000000
0.837158203125000 0.492187500000000
0.837280273437500 0.491943359375000
0.837402343750000 0.491699218750000
0.837524414062500 0.491455078125000
0.837646484375000 0.491210937500000
0.837768554687500 0.490722656250000
0.837890625000000 0.490234375000000
0.838012695312500 0.490234375000000
0.838134765625000 0.490234375000000
0.838256835937500 0.489990234375000
0.838378906250000 0.489746093750000
0.838500976562500 0.489501953125000
0.838623046875000 0.489257812500000
0.838745117187500 0.488769531250000
0.838867187500000 0.488281250000000
0.838989257812500 0.488037109375000
0.839111328125000 0.487792968750000
0.839233398437500 0.487304687500000
0.839355468750000 0.486816406250000
0.839477539062500 0.486328125000000
0.839599609375000 0.485839843750000
0.839721679687500 0.485107421875000
0.839843750000000 0.484375000000000
0.839965820312500 0.484375000000000
0.840087890625000 0.484375000000000
0.840209960937500 0.484130859375000
0.840332031250000 0.483886718750000
0.840454101562500 0.483642578125000
0.840576171875000 0.483398437500000
0.840698242187500 0.482910156250000
0.840820312500000 0.482421875000000
0.840942382812500 0.482177734375000
0.841064453125000 0.481933593750000
0.841186523437500 0.481445312500000
0.841308593750000 0.480957031250000
0.841430664062500 0.480468750000000
0.841552734375000 0.479980468750000
0.841674804687500 0.479248046875000
0.841796875000000 0.478515625000000
0.841918945312500 0.478271484375000
0.842041015625000 0.478027343750000
0.842163085937500 0.477539062500000
0.842285156250000 0.477050781250000
0.842407226562500 0.476562500000000
0.842529296875000 0.476074218750000
0.842651367187500 0.475341796875000
0.842773437500000 0.474609375000000
0.842895507812500 0.474121093750000
0.843017578125000 0.473632812500000
0.843139648437500 0.472900390625000
0.843261718750000 0.472167968750000
0.843383789062500 0.471435546875000
0.843505859375000 0.470703125000000
0.843627929687500 0.469726562500000
0.843750000000000 0.468750000000000
0.843872070312500 0.469238281250000
0.843994140625000 0.469726562500000
0.844116210937500 0.469970703125000
0.844238281250000 0.470214843750000
0.844360351562500 0.470458984375000
0.844482421875000 0.470703125000000
0.844604492187500 0.470703125000000
0.844726562500000 0.470703125000000
0.844848632812500 0.470947265625000
0.844970703125000 0.471191406250000
0.845092773437500 0.471191406250000
0.845214843750000 0.471191406250000
0.845336914062500 0.471191406250000
0.845458984375000 0.471191406250000
0.845581054687500 0.470947265625000
0.845703125000000 0.470703125000000
0.845825195312500 0.470947265625000
0.845947265625000 0.471191406250000
0.846069335937500 0.471191406250000
0.846191406250000 0.471191406250000
0.846313476562500 0.471191406250000
0.846435546875000 0.471191406250000
0.846557617187500 0.470947265625000
0.846679687500000 0.470703125000000
0.846801757812500 0.470703125000000
0.846923828125000 0.470703125000000
0.847045898437500 0.470458984375000
0.847167968750000 0.470214843750000
0.847290039062500 0.469970703125000
0.847412109375000 0.469726562500000
0.847534179687500 0.469238281250000
0.847656250000000 0.468750000000000
0.847778320312500 0.468994140625000
0.847900390625000 0.469238281250000
0.848022460937500 0.469238281250000
0.848144531250000 0.469238281250000
0.848266601562500 0.469238281250000
0.848388671875000 0.469238281250000
0.848510742187500 0.468994140625000
0.848632812500000 0.468750000000000
0.848754882812500 0.468750000000000
0.848876953125000 0.468750000000000
0.848999023437500 0.468505859375000
0.849121093750000 0.468261718750000
0.849243164062500 0.468017578125000
0.849365234375000 0.467773437500000
0.849487304687500 0.467285156250000
0.849609375000000 0.466796875000000
0.849731445312500 0.466796875000000
0.849853515625000 0.466796875000000
0.849975585937500 0.466552734375000
0.850097656250000 0.466308593750000
0.850219726562500 0.466064453125000
0.850341796875000 0.465820312500000
0.850463867187500 0.465332031250000
0.850585937500000 0.464843750000000
0.850708007812500 0.464599609375000
0.850830078125000 0.464355468750000
0.850952148437500 0.463867187500000
0.851074218750000 0.463378906250000
0.851196289062500 0.462890625000000
0.851318359375000 0.462402343750000
0.851440429687500 0.461669921875000
0.851562500000000 0.460937500000000
0.851684570312500 0.461181640625000
0.851806640625000 0.461425781250000
0.851928710937500 0.461425781250000
0.852050781250000 0.461425781250000
0.852172851562500 0.461425781250000
0.852294921875000 0.461425781250000
0.852416992187500 0.461181640625000
0.852539062500000 0.460937500000000
0.852661132812500 0.460937500000000
0.852783203125000 0.460937500000000
0.852905273437500 0.460693359375000
0.853027343750000 0.460449218750000
0.853149414062500 0.460205078125000
0.853271484375000 0.459960937500000
0.853393554687500 0.459472656250000
0.853515625000000 0.458984375000000
0.853637695312500 0.458984375000000
0.853759765625000 0.458984375000000
0.853881835937500 0.458740234375000
0.854003906250000 0.458496093750000
0.854125976562500 0.458251953125000
0.854248046875000 0.458007812500000
0.854370117187500 0.457519531250000
0.854492187500000 0.457031250000000
0.854614257812500 0.456787109375000
0.854736328125000 0.456542968750000
0.854858398437500 0.456054687500000
0.854980468750000 0.455566406250000
0.855102539062500 0.455078125000000
0.855224609375000 0.454589843750000
0.855346679687500 0.453857421875000
0.855468750000000 0.453125000000000
0.855590820312500 0.453125000000000
0.855712890625000 0.453125000000000
0.855834960937500 0.452880859375000
0.855957031250000 0.452636718750000
0.856079101562500 0.452392578125000
0.856201171875000 0.452148437500000
0.856323242187500 0.451660156250000
0.856445312500000 0.451171875000000
0.856567382812500 0.450927734375000
0.856689453125000 0.450683593750000
0.856811523437500 0.450195312500000
0.856933593750000 0.449707031250000
0.857055664062500 0.449218750000000
0.857177734375000 0.448730468750000
0.857299804687500 0.447998046875000
0.857421875000000 0.447265625000000
0.857543945312500 0.447021484375000
0.857666015625000 0.446777343750000
0.857788085937500 0.446289062500000
0.857910156250000 0.445800781250000
0.858032226562500 0.445312500000000
0.858154296875000 0.444824218750000
0.858276367187500 0.444091796875000
0.858398437500000 0.443359375000000
0.858520507812500 0.442871093750000
0.858642578125000 0.442382812500000
0.858764648437500 0.441650390625000
0.858886718750000 0.440917968750000
0.859008789062500 0.440185546875000
0.859130859375000 0.439453125000000
0.859252929687500 0.438476562500000
0.859375000000000 0.437500000000000
0.859497070312500 0.437744140625000
0.859619140625000 0.437988281250000
0.859741210937500 0.437988281250000
0.859863281250000 0.437988281250000
0.859985351562500 0.437988281250000
0.860107421875000 0.437988281250000
0.860229492187500 0.437744140625000
0.860351562500000 0.437500000000000
0.860473632812500 0.437500000000000
0.860595703125000 0.437500000000000
0.860717773437500 0.437255859375000
0.860839843750000 0.437011718750000
0.860961914062500 0.436767578125000
0.861083984375000 0.436523437500000
0.861206054687500 0.436035156250000
0.861328125000000 0.435546875000000
0.861450195312500 0.435546875000000
0.861572265625000 0.435546875000000
0.861694335937500 0.435302734375000
0.861816406250000 0.435058593750000
0.861938476562500 0.434814453125000
0.862060546875000 0.434570312500000
0.862182617187500 0.434082031250000
0.862304687500000 0.433593750000000
0.862426757812500 0.433349609375000
0.862548828125000 0.433105468750000
0.862670898437500 0.432617187500000
0.862792968750000 0.432128906250000
0.862915039062500 0.431640625000000
0.863037109375000 0.431152343750000
0.863159179687500 0.430419921875000
0.863281250000000 0.429687500000000
0.863403320312500 0.429687500000000
0.863525390625000 0.429687500000000
0.863647460937500 0.429443359375000
0.863769531250000 0.429199218750000
0.863891601562500 0.428955078125000
0.864013671875000 0.428710937500000
0.864135742187500 0.428222656250000
0.864257812500000 0.427734375000000
0.864379882812500 0.427490234375000
0.864501953125000 0.427246093750000
0.864624023437500 0.426757812500000
0.864746093750000 0.426269531250000
0.864868164062500 0.425781250000000
0.864990234375000 0.425292968750000
0.865112304687500 0.424560546875000
0.865234375000000 0.423828125000000
0.865356445312500 0.423583984375000
0.865478515625000 0.423339843750000
0.865600585937500 0.422851562500000
0.865722656250000 0.422363281250000
0.865844726562500 0.421875000000000
0.865966796875000 0.421386718750000
0.866088867187500 0.420654296875000
0.866210937500000 0.419921875000000
0.866333007812500 0.419433593750000
0.866455078125000 0.418945312500000
0.866577148437500 0.418212890625000
0.866699218750000 0.417480468750000
0.866821289062500 0.416748046875000
0.866943359375000 0.416015625000000
0.867065429687500 0.415039062500000
0.867187500000000 0.414062500000000
0.867309570312500 0.414062500000000
0.867431640625000 0.414062500000000
0.867553710937500 0.413818359375000
0.867675781250000 0.413574218750000
0.867797851562500 0.413330078125000
0.867919921875000 0.413085937500000
0.868041992187500 0.412597656250000
0.868164062500000 0.412109375000000
0.868286132812500 0.411865234375000
0.868408203125000 0.411621093750000
0.868530273437500 0.411132812500000
0.868652343750000 0.410644531250000
0.868774414062500 0.410156250000000
0.868896484375000 0.409667968750000
0.869018554687500 0.408935546875000
0.869140625000000 0.408203125000000
0.869262695312500 0.407958984375000
0.869384765625000 0.407714843750000
0.869506835937500 0.407226562500000
0.869628906250000 0.406738281250000
0.869750976562500 0.406250000000000
0.869873046875000 0.405761718750000
0.869995117187500 0.405029296875000
0.870117187500000 0.404296875000000
0.870239257812500 0.403808593750000
0.870361328125000 0.403320312500000
0.870483398437500 0.402587890625000
0.870605468750000 0.401855468750000
0.870727539062500 0.401123046875000
0.870849609375000 0.400390625000000
0.870971679687500 0.399414062500000
0.871093750000000 0.398437500000000
0.871215820312500 0.398193359375000
0.871337890625000 0.397949218750000
0.871459960937500 0.397460937500000
0.871582031250000 0.396972656250000
0.871704101562500 0.396484375000000
0.871826171875000 0.395996093750000
0.871948242187500 0.395263671875000
0.872070312500000 0.394531250000000
0.872192382812500 0.394042968750000
0.872314453125000 0.393554687500000
0.872436523437500 0.392822265625000
0.872558593750000 0.392089843750000
0.872680664062500 0.391357421875000
0.872802734375000 0.390625000000000
0.872924804687500 0.389648437500000
0.873046875000000 0.388671875000000
0.873168945312500 0.388183593750000
0.873291015625000 0.387695312500000
0.873413085937500 0.386962890625000
0.873535156250000 0.386230468750000
0.873657226562500 0.385498046875000
0.873779296875000 0.384765625000000
0.873901367187500 0.383789062500000
0.874023437500000 0.382812500000000
0.874145507812500 0.382080078125000
0.874267578125000 0.381347656250000
0.874389648437500 0.380371093750000
0.874511718750000 0.379394531250000
0.874633789062500 0.378417968750000
0.874755859375000 0.377441406250000
0.874877929687500 0.376220703125000
0.875000000000000 0.375000000000000
0.875122070312500 0.375732421875000
0.875244140625000 0.376464843750000
0.875366210937500 0.376953125000000
0.875488281250000 0.377441406250000
0.875610351562500 0.377929687500000
0.875732421875000 0.378417968750000
0.875854492187500 0.378662109375000
0.875976562500000 0.378906250000000
0.876098632812500 0.379394531250000
0.876220703125000 0.379882812500000
0.876342773437500 0.380126953125000
0.876464843750000 0.380371093750000
0.876586914062500 0.380615234375000
0.876708984375000 0.380859375000000
0.876831054687500 0.380859375000000
0.876953125000000 0.380859375000000
0.877075195312500 0.381347656250000
0.877197265625000 0.381835937500000
0.877319335937500 0.382080078125000
0.877441406250000 0.382324218750000
0.877563476562500 0.382568359375000
0.877685546875000 0.382812500000000
0.877807617187500 0.382812500000000
0.877929687500000 0.382812500000000
0.878051757812500 0.383056640625000
0.878173828125000 0.383300781250000
0.878295898437500 0.383300781250000
0.878417968750000 0.383300781250000
0.878540039062500 0.383300781250000
0.878662109375000 0.383300781250000
0.878784179687500 0.383056640625000
0.878906250000000 0.382812500000000
0.879028320312500 0.383300781250000
0.879150390625000 0.383789062500000
0.879272460937500 0.384033203125000
0.879394531250000 0.384277343750000
0.879516601562500 0.384521484375000
0.879638671875000 0.384765625000000
0.879760742187500 0.384765625000000
0.879882812500000 0.384765625000000
0.880004882812500 0.385009765625000
0.880126953125000 0.385253906250000
0.880249023437500 0.385253906250000
0.880371093750000 0.385253906250000
0.880493164062500 0.385253906250000
0.880615234375000 0.385253906250000
0.880737304687500 0.385009765625000
0.880859375000000 0.384765625000000
0.880981445312500 0.385009765625000
0.881103515625000 0.385253906250000
0.881225585937500 0.385253906250000
0.881347656250000 0.385253906250000
0.881469726562500 0.385253906250000
0.881591796875000 0.385253906250000
0.881713867187500 0.385009765625000
0.881835937500000 0.384765625000000
0.881958007812500 0.384765625000000
0.882080078125000 0.384765625000000
0.882202148437500 0.384521484375000
0.882324218750000 0.384277343750000
0.882446289062500 0.384033203125000
0.882568359375000 0.383789062500000
0.882690429687500 0.383300781250000
0.882812500000000 0.382812500000000
0.882934570312500 0.383300781250000
0.883056640625000 0.383789062500000
0.883178710937500 0.384033203125000
0.883300781250000 0.384277343750000
0.883422851562500 0.384521484375000
0.883544921875000 0.384765625000000
0.883666992187500 0.384765625000000
0.883789062500000 0.384765625000000
0.883911132812500 0.385009765625000
0.884033203125000 0.385253906250000
0.884155273437500 0.385253906250000
0.884277343750000 0.385253906250000
0.884399414062500 0.385253906250000
0.884521484375000 0.385253906250000
0.884643554687500 0.385009765625000
0.884765625000000 0.384765625000000
0.884887695312500 0.385009765625000
0.885009765625000 0.385253906250000
0.885131835937500 0.385253906250000
0.885253906250000 0.385253906250000
0.885375976562500 0.385253906250000
0.885498046875000 0.385253906250000
0.885620117187500 0.385009765625000
0.885742187500000 0.384765625000000
0.885864257812500 0.384765625000000
0.885986328125000 0.384765625000000
0.886108398437500 0.384521484375000
0.886230468750000 0.384277343750000
0.886352539062500 0.384033203125000
0.886474609375000 0.383789062500000
0.886596679687500 0.383300781250000
0.886718750000000 0.382812500000000
0.886840820312500 0.383056640625000
0.886962890625000 0.383300781250000
0.887084960937500 0.383300781250000
0.887207031250000 0.383300781250000
0.887329101562500 0.383300781250000
0.887451171875000 0.383300781250000
0.887573242187500 0.383056640625000
0.887695312500000 0.382812500000000
0.887817382812500 0.382812500000000
0.887939453125000 0.382812500000000
0.888061523437500 0.382568359375000
0.888183593750000 0.382324218750000
0.888305664062500 0.382080078125000
0.888427734375000 0.381835937500000
0.888549804687500 0.381347656250000
0.888671875000000 0.380859375000000
0.888793945312500 0.380859375000000
0.888916015625000 0.380859375000000
0.889038085937500 0.380615234375000
0.889160156250000 0.380371093750000
0.889282226562500 0.380126953125000
0.889404296875000 0.379882812500000
0.889526367187500 0.379394531250000
0.889648437500000 0.378906250000000
0.889770507812500 0.378662109375000
0.889892578125000 0.378417968750000
0.890014648437500 0.377929687500000
0.890136718750000 0.377441406250000
0.890258789062500 0.376953125000000
0.890380859375000 0.376464843750000
0.890502929687500 0.375732421875000
0.890625000000000 0.375000000000000
0.890747070312500 0.375488281250000
0.890869140625000 0.375976562500000
0.890991210937500 0.376220703125000
0.891113281250000 0.376464843750000
0.891235351562500 0.376708984375000
0.891357421875000 0.376953125000000
0.891479492187500 0.376953125000000
0.891601562500000 0.376953125000000
0.891723632812500 0.377197265625000
0.891845703125000 0.377441406250000
0.891967773437500 0.377441406250000
0.892089843750000 0.377441406250000
0.892211914062500 0.377441406250000
0.892333984375000 0.377441406250000
0.892456054687500 0.377197265625000
0.892578125000000 0.376953125000000
0.892700195312500 0.377197265625000
0.892822265625000 0.377441406250000
0.892944335937500 0.377441406250000
0.893066406250000 0.377441406250000
0.893188476562500 0.377441406250000
0.893310546875000 0.377441406250000
0.893432617187500 0.377197265625000
0.893554687500000 0.376953125000000
0.893676757812500 0.376953125000000
0.893798828125000 0.376953125000000
0.893920898437500 0.376708984375000
0.894042968750000 0.376464843750000
0.894165039062500 0.376220703125000
0.894287109375000 0.375976562500000
0.894409179687500 0.375488281250000
0.894531250000000 0.375000000000000
0.894653320312500 0.375244140625000
0.894775390625000 0.375488281250000
0.894897460937500 0.375488281250000
0.895019531250000 0.375488281250000
0.895141601562500 0.375488281250000
0.895263671875000 0.375488281250000
0.895385742187500 0.375244140625000
0.895507812500000 0.375000000000000
0.895629882812500 0.375000000000000
0.895751953125000 0.375000000000000
0.895874023437500 0.374755859375000
0.895996093750000 0.374511718750000
0.896118164062500 0.374267578125000
0.896240234375000 0.374023437500000
0.896362304687500 0.373535156250000
0.896484375000000 0.373046875000000
0.896606445312500 0.373046875000000
0.896728515625000 0.373046875000000
0.896850585937500 0.372802734375000
0.896972656250000 0.372558593750000
0.897094726562500 0.372314453125000
0.897216796875000 0.372070312500000
0.897338867187500 0.371582031250000
0.897460937500000 0.371093750000000
0.897583007812500 0.370849609375000
0.897705078125000 0.370605468750000
0.897827148437500 0.370117187500000
0.897949218750000 0.369628906250000
0.898071289062500 0.369140625000000
0.898193359375000 0.368652343750000
0.898315429687500 0.367919921875000
0.898437500000000 0.367187500000000
0.898559570312500 0.367431640625000
0.898681640625000 0.367675781250000
0.898803710937500 0.367675781250000
0.898925781250000 0.367675781250000
0.899047851562500 0.367675781250000
0.899169921875000 0.367675781250000
0.899291992187500 0.367431640625000
0.899414062500000 0.367187500000000
0.899536132812500 0.367187500000000
0.899658203125000 0.367187500000000
0.899780273437500 0.366943359375000
0.899902343750000 0.366699218750000
0.900024414062500 0.366455078125000
0.900146484375000 0.366210937500000
0.900268554687500 0.365722656250000
0.900390625000000 0.365234375000000
0.900512695312500 0.365234375000000
0.900634765625000 0.365234375000000
0.900756835937500 0.364990234375000
0.900878906250000 0.364746093750000
0.901000976562500 0.364501953125000
0.901123046875000 0.364257812500000
0.901245117187500 0.363769531250000
0.901367187500000 0.363281250000000
0.901489257812500 0.363037109375000
0.901611328125000 0.362792968750000
0.901733398437500 0.362304687500000
0.901855468750000 0.361816406250000
0.901977539062500 0.361328125000000
0.902099609375000 0.360839843750000
0.902221679687500 0.360107421875000
0.902343750000000 0.359375000000000
0.902465820312500 0.359375000000000
0.902587890625000 0.359375000000000
0.902709960937500 0.359130859375000
0.902832031250000 0.358886718750000
0.902954101562500 0.358642578125000
0.903076171875000 0.358398437500000
0.903198242187500 0.357910156250000
0.903320312500000 0.357421875000000
0.903442382812500 0.357177734375000
0.903564453125000 0.356933593750000
0.903686523437500 0.356445312500000
0.903808593750000 0.355957031250000
0.903930664062500 0.355468750000000
0.904052734375000 0.354980468750000
0.904174804687500 0.354248046875000
0.904296875000000 0.353515625000000
0.904418945312500 0.353271484375000
0.904541015625000 0.353027343750000
0.904663085937500 0.352539062500000
0.904785156250000 0.352050781250000
0.904907226562500 0.351562500000000
0.905029296875000 0.351074218750000
0.905151367187500 0.350341796875000
0.905273437500000 0.349609375000000
0.905395507812500 0.349121093750000
0.905517578125000 0.348632812500000
0.905639648437500 0.347900390625000
0.905761718750000 0.347167968750000
0.905883789062500 0.346435546875000
0.906005859375000 0.345703125000000
0.906127929687500 0.344726562500000
0.906250000000000 0.343750000000000
0.906372070312500 0.344238281250000
0.906494140625000 0.344726562500000
0.906616210937500 0.344970703125000
0.906738281250000 0.345214843750000
0.906860351562500 0.345458984375000
0.906982421875000 0.345703125000000
0.907104492187500 0.345703125000000
0.907226562500000 0.345703125000000
0.907348632812500 0.345947265625000
0.907470703125000 0.346191406250000
0.907592773437500 0.346191406250000
0.907714843750000 0.346191406250000
0.907836914062500 0.346191406250000
0.907958984375000 0.346191406250000
0.908081054687500 0.345947265625000
0.908203125000000 0.345703125000000
0.908325195312500 0.345947265625000
0.908447265625000 0.346191406250000
0.908569335937500 0.346191406250000
0.908691406250000 0.346191406250000
0.908813476562500 0.346191406250000
0.908935546875000 0.346191406250000
0.909057617187500 0.345947265625000
0.909179687500000 0.345703125000000
0.909301757812500 0.345703125000000
0.909423828125000 0.345703125000000
0.909545898437500 0.345458984375000
0.909667968750000 0.345214843750000
0.909790039062500 0.344970703125000
0.909912109375000 0.344726562500000
0.910034179687500 0.344238281250000
0.910156250000000 0.343750000000000
0.910278320312500 0.343994140625000
0.910400390625000 0.344238281250000
0.910522460937500 0.344238281250000
0.910644531250000 0.344238281250000
0.910766601562500 0.344238281250000
0.910888671875000 0.344238281250000
0.911010742187500 0.343994140625000
0.911132812500000 0.343750000000000
0.911254882812500 0.343750000000000
0.911376953125000 0.343750000000000
0.911499023437500 0.343505859375000
0.911621093750000 0.343261718750000
0.911743164062500 0.343017578125000
0.911865234375000 0.342773437500000
0.911987304687500 0.342285156250000
0.912109375000000 0.341796875000000
0.912231445312500 0.341796875000000
0.912353515625000 0.341796875000000
0.912475585937500 0.341552734375000
0.912597656250000 0.341308593750000
0.912719726562500 0.341064453125000
0.912841796875000 0.340820312500000
0.912963867187500 0.340332031250000
0.913085937500000 0.339843750000000
0.913208007812500 0.339599609375000
0.913330078125000 0.339355468750000
0.913452148437500 0.338867187500000
0.913574218750000 0.338378906250000
0.913696289062500 0.337890625000000
0.913818359375000 0.337402343750000
0.913940429687500 0.336669921875000
0.914062500000000 0.335937500000000
0.914184570312500 0.336181640625000
0.914306640625000 0.336425781250000
0.914428710937500 0.336425781250000
0.914550781250000 0.336425781250000
0.914672851562500 0.336425781250000
0.914794921875000 0.336425781250000
0.914916992187500 0.336181640625000
0.915039062500000 0.335937500000000
0.915161132812500 0.335937500000000
0.915283203125000 0.335937500000000
0.915405273437500 0.335693359375000
0.915527343750000 0.335449218750000
0.915649414062500 0.335205078125000
0.915771484375000 0.334960937500000
0.915893554687500 0.334472656250000
0.916015625000000 0.333984375000000
0.916137695312500 0.333984375000000
0.916259765625000 0.333984375000000
0.916381835937500 0.333740234375000
0.916503906250000 0.333496093750000
0.916625976562500 0.333251953125000
0.916748046875000 0.333007812500000
0.916870117187500 0.332519531250000
0.916992187500000 0.332031250000000
0.917114257812500 0.331787109375000
0.917236328125000 0.331542968750000
0.917358398437500 0.331054687500000
0.917480468750000 0.330566406250000
0.917602539062500 0.330078125000000
0.917724609375000 0.329589843750000
0.917846679687500 0.328857421875000
0.917968750000000 0.328125000000000
0.918090820312500 0.328125000000000
0.918212890625000 0.328125000000000
0.918334960937500 0.327880859375000
0.918457031250000 0.327636718750000
0.918579101562500 0.327392578125000
0.918701171875000 0.327148437500000
0.918823242187500 0.326660156250000
0.918945312500000 0.326171875000000
0.919067382812500 0.325927734375000
0.919189453125000 0.325683593750000
0.919311523437500 0.325195312500000
0.919433593750000 0.324707031250000
0.919555664062500 0.324218750000000
0.919677734375000 0.323730468750000
0.919799804687500 0.322998046875000
0.919921875000000 0.322265625000000
0.920043945312500 0.322021484375000
0.920166015625000 0.321777343750000
0.920288085937500 0.321289062500000
0.920410156250000 0.320800781250000
0.920532226562500 0.320312500000000
0.920654296875000 0.319824218750000
0.920776367187500 0.319091796875000
0.920898437500000 0.318359375000000
0.921020507812500 0.317871093750000
0.921142578125000 0.317382812500000
0.921264648437500 0.316650390625000
0.921386718750000 0.315917968750000
0.921508789062500 0.315185546875000
0.921630859375000 0.314453125000000
0.921752929687500 0.313476562500000
0.921875000000000 0.312500000000000
0.921997070312500 0.312744140625000
0.922119140625000 0.312988281250000
0.922241210937500 0.312988281250000
0.922363281250000 0.312988281250000
0.922485351562500 0.312988281250000
0.922607421875000 0.312988281250000
0.922729492187500 0.312744140625000
0.922851562500000 0.312500000000000
0.922973632812500 0.312500000000000
0.923095703125000 0.312500000000000
0.923217773437500 0.312255859375000
0.923339843750000 0.312011718750000
0.923461914062500 0.311767578125000
0.923583984375000 0.311523437500000
0.923706054687500 0.311035156250000
0.923828125000000 0.310546875000000
0.923950195312500 0.310546875000000
0.924072265625000 0.310546875000000
0.924194335937500 0.310302734375000
0.924316406250000 0.310058593750000
0.924438476562500 0.309814453125000
0.924560546875000 0.309570312500000
0.924682617187500 0.309082031250000
0.924804687500000 0.308593750000000
0.924926757812500 0.308349609375000
0.925048828125000 0.308105468750000
0.925170898437500 0.307617187500000
0.925292968750000 0.307128906250000
0.925415039062500 0.306640625000000
0.925537109375000 0.306152343750000
0.925659179687500 0.305419921875000
0.925781250000000 0.304687500000000
0.925903320312500 0.304687500000000
0.926025390625000 0.304687500000000
0.926147460937500 0.304443359375000
0.926269531250000 0.304199218750000
0.926391601562500 0.303955078125000
0.926513671875000 0.303710937500000
0.926635742187500 0.303222656250000
0.926757812500000 0.302734375000000
0.926879882812500 0.302490234375000
0.927001953125000 0.302246093750000
0.927124023437500 0.301757812500000
0.927246093750000 0.301269531250000
0.927368164062500 0.300781250000000
0.927490234375000 0.300292968750000
0.927612304687500 0.299560546875000
0.927734375000000 0.298828125000000
0.927856445312500 0.298583984375000
0.927978515625000 0.298339843750000
0.928100585937500 0.297851562500000
0.928222656250000 0.297363281250000
0.928344726562500 0.296875000000000
0.928466796875000 0.296386718750000
0.928588867187500 0.295654296875000
0.928710937500000 0.294921875000000
0.928833007812500 0.294433593750000
0.928955078125000 0.293945312500000
0.929077148437500 0.293212890625000
0.929199218750000 0.292480468750000
0.929321289062500 0.291748046875000
0.929443359375000 0.291015625000000
0.929565429687500 0.290039062500000
0.929687500000000 0.289062500000000
0.929809570312500 0.289062500000000
0.929931640625000 0.289062500000000
0.930053710937500 0.288818359375000
0.930175781250000 0.288574218750000
0.930297851562500 0.288330078125000
0.930419921875000 0.288085937500000
0.930541992187500 0.287597656250000
0.930664062500000 0.287109375000000
0.930786132812500 0.286865234375000
0.930908203125000 0.286621093750000
0.931030273437500 0.286132812500000
0.931152343750000 0.285644531250000
0.931274414062500 0.285156250000000
0.931396484375000 0.284667968750000
0.931518554687500 0.283935546875000
0.931640625000000 0.283203125000000
0.931762695312500 0.282958984375000
0.931884765625000 0.282714843750000
0.932006835937500 0.282226562500000
0.932128906250000 0.281738281250000
0.932250976562500 0.281250000000000
0.932373046875000 0.280761718750000
0.932495117187500 0.280029296875000
0.932617187500000 0.279296875000000
0.932739257812500 0.278808593750000
0.932861328125000 0.278320312500000
0.932983398437500 0.277587890625000
0.933105468750000 0.276855468750000
0.933227539062500 0.276123046875000
0.933349609375000 0.275390625000000
0.933471679687500 0.274414062500000
0.933593750000000 0.273437500000000
0.933715820312500 0.273193359375000
0.933837890625000 0.272949218750000
0.933959960937500 0.272460937500000
0.934082031250000 0.271972656250000
0.934204101562500 0.271484375000000
0.934326171875000 0.270996093750000
0.934448242187500 0.270263671875000
0.934570312500000 0.269531250000000
0.934692382812500 0.269042968750000
0.934814453125000 0.268554687500000
0.934936523437500 0.267822265625000
0.935058593750000 0.267089843750000
0.935180664062500 0.266357421875000
0.935302734375000 0.265625000000000
0.935424804687500 0.264648437500000
0.935546875000000 0.263671875000000
0.935668945312500 0.263183593750000
0.935791015625000 0.262695312500000
0.935913085937500 0.261962890625000
0.936035156250000 0.261230468750000
0.936157226562500 0.260498046875000
0.936279296875000 0.259765625000000
0.936401367187500 0.258789062500000
0.936523437500000 0.257812500000000
0.936645507812500 0.257080078125000
0.936767578125000 0.256347656250000
0.936889648437500 0.255371093750000
0.937011718750000 0.254394531250000
0.937133789062500 0.253417968750000
0.937255859375000 0.252441406250000
0.937377929687500 0.251220703125000
0.937500000000000 0.250000000000000
0.937622070312500 0.250488281250000
0.937744140625000 0.250976562500000
0.937866210937500 0.251220703125000
0.937988281250000 0.251464843750000
0.938110351562500 0.251708984375000
0.938232421875000 0.251953125000000
0.938354492187500 0.251953125000000
0.938476562500000 0.251953125000000
0.938598632812500 0.252197265625000
0.938720703125000 0.252441406250000
0.938842773437500 0.252441406250000
0.938964843750000 0.252441406250000
0.939086914062500 0.252441406250000
0.939208984375000 0.252441406250000
0.939331054687500 0.252197265625000
0.939453125000000 0.251953125000000
0.939575195312500 0.252197265625000
0.939697265625000 0.252441406250000
0.939819335937500 0.252441406250000
0.939941406250000 0.252441406250000
0.940063476562500 0.252441406250000
0.940185546875000 0.252441406250000
0.940307617187500 0.252197265625000
0.940429687500000 0.251953125000000
0.940551757812500 0.251953125000000
0.940673828125000 0.251953125000000
0.940795898437500 0.251708984375000
0.940917968750000 0.251464843750000
0.941040039062500 0.251220703125000
0.941162109375000 0.250976562500000
0.941284179687500 0.250488281250000
0.941406250000000 0.250000000000000
0.941528320312500 0.250244140625000
0.941650390625000 0.250488281250000
0.941772460937500 0.250488281250000
0.941894531250000 0.250488281250000
0.942016601562500 0.250488281250000
0.942138671875000 0.250488281250000
0.942260742187500 0.250244140625000
0.942382812500000 0.250000000000000
0.942504882812500 0.250000000000000
0.942626953125000 0.250000000000000
0.942749023437500 0.249755859375000
0.942871093750000 0.249511718750000
0.942993164062500 0.249267578125000
0.943115234375000 0.249023437500000
0.943237304687500 0.248535156250000
0.943359375000000 0.248046875000000
0.943481445312500 0.248046875000000
0.943603515625000 0.248046875000000
0.943725585937500 0.247802734375000
0.943847656250000 0.247558593750000
0.943969726562500 0.247314453125000
0.944091796875000 0.247070312500000
0.944213867187500 0.246582031250000
0.944335937500000 0.246093750000000
0.944458007812500 0.245849609375000
0.944580078125000 0.245605468750000
0.944702148437500 0.245117187500000
0.944824218750000 0.244628906250000
0.944946289062500 0.244140625000000
0.945068359375000 0.243652343750000
0.945190429687500 0.242919921875000
0.945312500000000 0.242187500000000
0.945434570312500 0.242431640625000
0.945556640625000 0.242675781250000
0.945678710937500 0.242675781250000
0.945800781250000 0.242675781250000
0.945922851562500 0.242675781250000
0.946044921875000 0.242675781250000
0.946166992187500 0.242431640625000
0.946289062500000 0.242187500000000
0.946411132812500 0.242187500000000
0.946533203125000 0.242187500000000
0.946655273437500 0.241943359375000
0.946777343750000 0.241699218750000
0.946899414062500 0.241455078125000
0.947021484375000 0.241210937500000
0.947143554687500 0.240722656250000
0.947265625000000 0.240234375000000
0.947387695312500 0.240234375000000
0.947509765625000 0.240234375000000
0.947631835937500 0.239990234375000
0.947753906250000 0.239746093750000
0.947875976562500 0.239501953125000
0.947998046875000 0.239257812500000
0.948120117187500 0.238769531250000
0.948242187500000 0.238281250000000
0.948364257812500 0.238037109375000
0.948486328125000 0.237792968750000
0.948608398437500 0.237304687500000
0.948730468750000 0.236816406250000
0.948852539062500 0.236328125000000
0.948974609375000 0.235839843750000
0.949096679687500 0.235107421875000
0.949218750000000 0.234375000000000
0.949340820312500 0.234375000000000
0.949462890625000 0.234375000000000
0.949584960937500 0.234130859375000
0.949707031250000 0.233886718750000
0.949829101562500 0.233642578125000
0.949951171875000 0.233398437500000
0.950073242187500 0.232910156250000
0.950195312500000 0.232421875000000
0.950317382812500 0.232177734375000
0.950439453125000 0.231933593750000
0.950561523437500 0.231445312500000
0.950683593750000 0.230957031250000
0.950805664062500 0.230468750000000
0.950927734375000 0.229980468750000
0.951049804687500 0.229248046875000
0.951171875000000 0.228515625000000
0.951293945312500 0.228271484375000
0.951416015625000 0.228027343750000
0.951538085937500 0.227539062500000
0.951660156250000 0.227050781250000
0.951782226562500 0.226562500000000
0.951904296875000 0.226074218750000
0.952026367187500 0.225341796875000
0.952148437500000 0.224609375000000
0.952270507812500 0.224121093750000
0.952392578125000 0.223632812500000
0.952514648437500 0.222900390625000
0.952636718750000 0.222167968750000
0.952758789062500 0.221435546875000
0.952880859375000 0.220703125000000
0.953002929687500 0.219726562500000
0.953125000000000 0.218750000000000
0.953247070312500 0.218994140625000
0.953369140625000 0.219238281250000
0.953491210937500 0.219238281250000
0.953613281250000 0.219238281250000
0.953735351562500 0.219238281250000
0.953857421875000 0.219238281250000
0.953979492187500 0.218994140625000
0.954101562500000 0.218750000000000
0.954223632812500 0.218750000000000
0.954345703125000 0.218750000000000
0.954467773437500 0.218505859375000
0.954589843750000 0.218261718750000
0.954711914062500 0.218017578125000
0.954833984375000 0.217773437500000
0.954956054687500 0.217285156250000
0.955078125000000 0.216796875000000
0.955200195312500 0.216796875000000
0.955322265625000 0.216796875000000
0.955444335937500 0.216552734375000
0.955566406250000 0.216308593750000
0.955688476562500 0.216064453125000
0.955810546875000 0.215820312500000
0.955932617187500 0.215332031250000
0.956054687500000 0.214843750000000
0.956176757812500 0.214599609375000
0.956298828125000 0.214355468750000
0.956420898437500 0.213867187500000
0.956542968750000 0.213378906250000
0.956665039062500 0.212890625000000
0.956787109375000 0.212402343750000
0.956909179687500 0.211669921875000
0.957031250000000 0.210937500000000
0.957153320312500 0.210937500000000
0.957275390625000 0.210937500000000
0.957397460937500 0.210693359375000
0.957519531250000 0.210449218750000
0.957641601562500 0.210205078125000
0.957763671875000 0.209960937500000
0.957885742187500 0.209472656250000
0.958007812500000 0.208984375000000
0.958129882812500 0.208740234375000
0.958251953125000 0.208496093750000
0.958374023437500 0.208007812500000
0.958496093750000 0.207519531250000
0.958618164062500 0.207031250000000
0.958740234375000 0.206542968750000
0.958862304687500 0.205810546875000
0.958984375000000 0.205078125000000
0.959106445312500 0.204833984375000
0.959228515625000 0.204589843750000
0.959350585937500 0.204101562500000
0.959472656250000 0.203613281250000
0.959594726562500 0.203125000000000
0.959716796875000 0.202636718750000
0.959838867187500 0.201904296875000
0.959960937500000 0.201171875000000
0.960083007812500 0.200683593750000
0.960205078125000 0.200195312500000
0.960327148437500 0.199462890625000
0.960449218750000 0.198730468750000
0.960571289062500 0.197998046875000
0.960693359375000 0.197265625000000
0.960815429687500 0.196289062500000
0.960937500000000 0.195312500000000
0.961059570312500 0.195312500000000
0.961181640625000 0.195312500000000
0.961303710937500 0.195068359375000
0.961425781250000 0.194824218750000
0.961547851562500 0.194580078125000
0.961669921875000 0.194335937500000
0.961791992187500 0.193847656250000
0.961914062500000 0.193359375000000
0.962036132812500 0.193115234375000
0.962158203125000 0.192871093750000
0.962280273437500 0.192382812500000
0.962402343750000 0.191894531250000
0.962524414062500 0.191406250000000
0.962646484375000 0.190917968750000
0.962768554687500 0.190185546875000
0.962890625000000 0.189453125000000
0.963012695312500 0.189208984375000
0.963134765625000 0.188964843750000
0.963256835937500 0.188476562500000
0.963378906250000 0.187988281250000
0.963500976562500 0.187500000000000
0.963623046875000 0.187011718750000
0.963745117187500 0.186279296875000
0.963867187500000 0.185546875000000
0.963989257812500 0.185058593750000
0.964111328125000 0.184570312500000
0.964233398437500 0.183837890625000
0.964355468750000 0.183105468750000
0.964477539062500 0.182373046875000
0.964599609375000 0.181640625000000
0.964721679687500 0.180664062500000
0.964843750000000 0.179687500000000
0.964965820312500 0.179443359375000
0.965087890625000 0.179199218750000
0.965209960937500 0.178710937500000
0.965332031250000 0.178222656250000
0.965454101562500 0.177734375000000
0.965576171875000 0.177246093750000
0.965698242187500 0.176513671875000
0.965820312500000 0.175781250000000
0.965942382812500 0.175292968750000
0.966064453125000 0.174804687500000
0.966186523437500 0.174072265625000
0.966308593750000 0.173339843750000
0.966430664062500 0.172607421875000
0.966552734375000 0.171875000000000
0.966674804687500 0.170898437500000
0.966796875000000 0.169921875000000
0.966918945312500 0.169433593750000
0.967041015625000 0.168945312500000
0.967163085937500 0.168212890625000
0.967285156250000 0.167480468750000
0.967407226562500 0.166748046875000
0.967529296875000 0.166015625000000
0.967651367187500 0.165039062500000
0.967773437500000 0.164062500000000
0.967895507812500 0.163330078125000
0.968017578125000 0.162597656250000
0.968139648437500 0.161621093750000
0.968261718750000 0.160644531250000
0.968383789062500 0.159667968750000
0.968505859375000 0.158691406250000
0.968627929687500 0.157470703125000
0.968750000000000 0.156250000000000
0.968872070312500 0.156494140625000
0.968994140625000 0.156738281250000
0.969116210937500 0.156738281250000
0.969238281250000 0.156738281250000
0.969360351562500 0.156738281250000
0.969482421875000 0.156738281250000
0.969604492187500 0.156494140625000
0.969726562500000 0.156250000000000
0.969848632812500 0.156250000000000
0.969970703125000 0.156250000000000
0.970092773437500 0.156005859375000
0.970214843750000 0.155761718750000
0.970336914062500 0.155517578125000
0.970458984375000 0.155273437500000
0.970581054687500 0.154785156250000
0.970703125000000 0.154296875000000
0.970825195312500 0.154296875000000
0.970947265625000 0.154296875000000
0.971069335937500 0.154052734375000
0.971191406250000 0.153808593750000
0.971313476562500 0.153564453125000
0.971435546875000 0.153320312500000
0.971557617187500 0.152832031250000
0.971679687500000 0.152343750000000
0.971801757812500 0.152099609375000
0.971923828125000 0.151855468750000
0.972045898437500 0.151367187500000
0.972167968750000 0.150878906250000
0.972290039062500 0.150390625000000
0.972412109375000 0.149902343750000
0.972534179687500 0.149169921875000
0.972656250000000 0.148437500000000
0.972778320312500 0.148437500000000
0.972900390625000 0.148437500000000
0.973022460937500 0.148193359375000
0.973144531250000 0.147949218750000
0.973266601562500 0.147705078125000
0.973388671875000 0.147460937500000
0.973510742187500 0.146972656250000
0.973632812500000 0.146484375000000
0.973754882812500 0.146240234375000
0.973876953125000 0.145996093750000
0.973999023437500 0.145507812500000
0.974121093750000 0.145019531250000
0.974243164062500 0.144531250000000
0.974365234375000 0.144042968750000
0.974487304687500 0.143310546875000
0.974609375000000 0.142578125000000
0.974731445312500 0.142333984375000
0.974853515625000 0.142089843750000
0.974975585937500 0.141601562500000
0.975097656250000 0.141113281250000
0.975219726562500 0.140625000000000
0.975341796875000 0.140136718750000
0.975463867187500 0.139404296875000
0.975585937500000 0.138671875000000
0.975708007812500 0.138183593750000
0.975830078125000 0.137695312500000
0.975952148437500 0.136962890625000
0.976074218750000 0.136230468750000
0.976196289062500 0.135498046875000
0.976318359375000 0.134765625000000
0.976440429687500 0.133789062500000
0.976562500000000 0.132812500000000
0.976684570312500 0.132812500000000
0.976806640625000 0.132812500000000
0.976928710937500 0.132568359375000
0.977050781250000 0.132324218750000
0.977172851562500 0.132080078125000
0.977294921875000 0.131835937500000
0.977416992187500 0.131347656250000
0.977539062500000 0.130859375000000
0.977661132812500 0.130615234375000
0.977783203125000 0.130371093750000
0.977905273437500 0.129882812500000
0.978027343750000 0.129394531250000
0.978149414062500 0.128906250000000
0.978271484375000 0.128417968750000
0.978393554687500 0.127685546875000
0.978515625000000 0.126953125000000
0.978637695312500 0.126708984375000
0.978759765625000 0.126464843750000
0.978881835937500 0.125976562500000
0.979003906250000 0.125488281250000
0.979125976562500 0.125000000000000
0.979248046875000 0.124511718750000
0.979370117187500 0.123779296875000
0.979492187500000 0.123046875000000
0.979614257812500 0.122558593750000
0.979736328125000 0.122070312500000
0.979858398437500 0.121337890625000
0.979980468750000 0.120605468750000
0.980102539062500 0.119873046875000
0.980224609375000 0.119140625000000
0.980346679687500 0.118164062500000
0.980468750000000 0.117187500000000
0.980590820312500 0.116943359375000
0.980712890625000 0.116699218750000
0.980834960937500 0.116210937500000
0.980957031250000 0.115722656250000
0.981079101562500 0.115234375000000
0.981201171875000 0.114746093750000
0.981323242187500 0.114013671875000
0.981445312500000 0.113281250000000
0.981567382812500 0.112792968750000
0.981689453125000 0.112304687500000
0.981811523437500 0.111572265625000
0.981933593750000 0.110839843750000
0.982055664062500 0.110107421875000
0.982177734375000 0.109375000000000
0.982299804687500 0.108398437500000
0.982421875000000 0.107421875000000
0.982543945312500 0.106933593750000
0.982666015625000 0.106445312500000
0.982788085937500 0.105712890625000
0.982910156250000 0.104980468750000
0.983032226562500 0.104248046875000
0.983154296875000 0.103515625000000
0.983276367187500 0.102539062500000
0.983398437500000 0.101562500000000
0.983520507812500 0.100830078125000
0.983642578125000 0.100097656250000
0.983764648437500 0.099121093750000
0.983886718750000 0.098144531250000
0.984008789062500 0.097167968750000
0.984130859375000 0.096191406250000
0.984252929687500 0.094970703125000
0.984375000000000 0.093750000000000
0.984497070312500 0.093750000000000
0.984619140625000 0.093750000000000
0.984741210937500 0.093505859375000
0.984863281250000 0.093261718750000
0.984985351562500 0.093017578125000
0.985107421875000 0.092773437500000
0.985229492187500 0.092285156250000
0.985351562500000 0.091796875000000
0.985473632812500 0.091552734375000
0.985595703125000 0.091308593750000
0.985717773437500 0.090820312500000
0.985839843750000 0.090332031250000
0.985961914062500 0.089843750000000
0.986083984375000 0.089355468750000
0.986206054687500 0.088623046875000
0.986328125000000 0.087890625000000
0.986450195312500 0.087646484375000
0.986572265625000 0.087402343750000
0.986694335937500 0.086914062500000
0.986816406250000 0.086425781250000
0.986938476562500 0.085937500000000
0.987060546875000 0.085449218750000
0.987182617187500 0.084716796875000
0.987304687500000 0.083984375000000
0.987426757812500 0.083496093750000
0.987548828125000 0.083007812500000
0.987670898437500 0.082275390625000
0.987792968750000 0.081542968750000
0.987915039062500 0.080810546875000
0.988037109375000 0.080078125000000
0.988159179687500 0.079101562500000
0.988281250000000 0.078125000000000
0.988403320312500 0.077880859375000
0.988525390625000 0.077636718750000
0.988647460937500 0.077148437500000
0.988769531250000 0.076660156250000
0.988891601562500 0.076171875000000
0.989013671875000 0.075683593750000
0.989135742187500 0.074951171875000
0.989257812500000 0.074218750000000
0.989379882812500 0.073730468750000
0.989501953125000 0.073242187500000
0.989624023437500 0.072509765625000
0.989746093750000 0.071777343750000
0.989868164062500 0.071044921875000
0.989990234375000 0.070312500000000
0.990112304687500 0.069335937500000
0.990234375000000 0.068359375000000
0.990356445312500 0.067871093750000
0.990478515625000 0.067382812500000
0.990600585937500 0.066650390625000
0.990722656250000 0.065917968750000
0.990844726562500 0.065185546875000
0.990966796875000 0.064453125000000
0.991088867187500 0.063476562500000
0.991210937500000 0.062500000000000
0.991333007812500 0.061767578125000
0.991455078125000 0.061035156250000
0.991577148437500 0.060058593750000
0.991699218750000 0.059082031250000
0.991821289062500 0.058105468750000
0.991943359375000 0.057128906250000
0.992065429687500 0.055908203125000
0.992187500000000 0.054687500000000
0.992309570312500 0.054443359375000
0.992431640625000 0.054199218750000
0.992553710937500 0.053710937500000
0.992675781250000 0.053222656250000
0.992797851562500 0.052734375000000
0.992919921875000 0.052246093750000
0.993041992187500 0.051513671875000
0.993164062500000 0.050781250000000
0.993286132812500 0.050292968750000
0.993408203125000 0.049804687500000
0.993530273437500 0.049072265625000
0.993652343750000 0.048339843750000
0.993774414062500 0.047607421875000
0.993896484375000 0.046875000000000
0.994018554687500 0.045898437500000
0.994140625000000 0.044921875000000
0.994262695312500 0.044433593750000
0.994384765625000 0.043945312500000
0.994506835937500 0.043212890625000
0.994628906250000 0.042480468750000
0.994750976562500 0.041748046875000
0.994873046875000 0.041015625000000
0.994995117187500 0.040039062500000
0.995117187500000 0.039062500000000
0.995239257812500 0.038330078125000
0.995361328125000 0.037597656250000
0.995483398437500 0.036621093750000
0.995605468750000 0.035644531250000
0.995727539062500 0.034667968750000
0.995849609375000 0.033691406250000
0.995971679687500 0.032470703125000
0.996093750000000 0.031250000000000
0.996215820312500 0.030761718750000
0.996337890625000 0.030273437500000
0.996459960937500 0.029541015625000
0.996582031250000 0.028808593750000
0.996704101562500 0.028076171875000
0.996826171875000 0.027343750000000
0.996948242187500 0.026367187500000
0.997070312500000 0.025390625000000
0.997192382812500 0.024658203125000
0.997314453125000 0.023925781250000
0.997436523437500 0.022949218750000
0.997558593750000 0.021972656250000
0.997680664062500 0.020996093750000
0.997802734375000 0.020019531250000
0.997924804687500 0.018798828125000
0.998046875000000 0.017578125000000
0.998168945312500 0.016845703125000
0.998291015625000 0.016113281250000
0.998413085937500 0.015136718750000
0.998535156250000 0.014160156250000
0.998657226562500 0.013183593750000
0.998779296875000 0.012207031250000
0.998901367187500 0.010986328125000
0.999023437500000 0.009765625000000
0.999145507812500 0.008789062500000
0.999267578125000 0.007812500000000
0.999389648437500 0.006591796875000
0.999511718750000 0.005371093750000
0.999633789062500 0.004150390625000
0.999755859375000 0.002929687500000
0.999877929687500 0.001464843750000
1.000000000000000 0.000000000000000


==> takagipoints5.dat <==
x W2(x)
0.000000000000000 0.000000000000000
0.000061035156250 0.002415802138750
0.000122070312500 0.004831604277500
0.000183105468750 0.007247406416250
0.000244140625000 0.009663208555000
0.000305175781250 0.011172018053750
0.000366210937500 0.012680827552500
0.000427246093750 0.014189637051250
0.000488281250000 0.015698446550000
0.000549316406250 0.017358421488750
0.000610351562500 0.019018396427500
0.000671386718750 0.020678371366250
0.000732421875000 0.022338346305000
0.000793457031250 0.023091328603750
0.000854492187500 0.023844310902500
0.000915527343750 0.024597293201250
0.000976562500000 0.025350275500000
0.001037597656250 0.027136221638750
0.001098632812500 0.028922167777500
0.001159667968750 0.030708113916250
0.001220703125000 0.032494060055000
0.001281738281250 0.033373013553750
0.001342773437500 0.034251967052500
0.001403808593750 0.035130920551250
0.001464843750000 0.036009874050000
0.001525878906250 0.037039992988750
0.001586914062500 0.038070111927500
0.001647949218750 0.039100230866250
0.001708984375000 0.040130349805000
0.001770019531250 0.040253476103750
0.001831054687500 0.040376602402500
0.001892089843750 0.040499728701250
0.001953125000000 0.040622855000000
0.002014160156250 0.042513777138750
0.002075195312500 0.044404699277500
0.002136230468750 0.046295621416250
0.002197265625000 0.048186543555000
0.002258300781250 0.049170473053750
0.002319335937500 0.050154402552500
0.002380371093750 0.051138332051250
0.002441406250000 0.052122261550000
0.002502441406250 0.053257356488750
0.002563476562500 0.054392451427500
0.002624511718750 0.055527546366250
0.002685546875000 0.056662641305000
0.002746582031250 0.056890743603750
0.002807617187500 0.057118845902500
0.002868652343750 0.057346948201250
0.002929687500000 0.057575050500000
0.002990722656250 0.058836116638750
0.003051757812500 0.060097182777500
0.003112792968750 0.061358248916250
0.003173828125000 0.062619315055000
0.003234863281250 0.062973388553750
0.003295898437500 0.063327462052500
0.003356933593750 0.063681535551250
0.003417968750000 0.064035609050000
0.003479003906250 0.064540847988750
0.003540039062500 0.065046086927500
0.003601074218750 0.065551325866250
0.003662109375000 0.066056564805000
0.003723144531250 0.065654811103750
0.003784179687500 0.065253057402500
0.003845214843750 0.064851303701250
0.003906250000000 0.064449550000000
0.003967285156250 0.066427952138750
0.004028320312500 0.068406354277500
0.004089355468750 0.070384756416250
0.004150390625000 0.072363158555000
0.004211425781250 0.073434568053750
0.004272460937500 0.074505977552500
0.004333496093750 0.075577387051250
0.004394531250000 0.076648796550000
0.004455566406250 0.077871371488750
0.004516601562500 0.079093946427500
0.004577636718750 0.080316521366250
0.004638671875000 0.081539096305000
0.004699707031250 0.081854678603750
0.004760742187500 0.082170260902500
0.004821777343750 0.082485843201250
0.004882812500000 0.082801425500000
0.004943847656250 0.084149971638750
0.005004882812500 0.085498517777500
0.005065917968750 0.086847063916250
0.005126953125000 0.088195610055000
0.005187988281250 0.088637163553750
0.005249023437500 0.089078717052500
0.005310058593750 0.089520270551250
0.005371093750000 0.089961824050000
0.005432128906250 0.090554542988750
0.005493164062500 0.091147261927500
0.005554199218750 0.091739980866250
0.005615234375000 0.092332699805000
0.005676269531250 0.092018426103750
0.005737304687500 0.091704152402500
0.005798339843750 0.091389878701250
0.005859375000000 0.091075605000000
0.005920410156250 0.092529127138750
0.005981445312500 0.093982649277500
0.006042480468750 0.095436171416250
0.006103515625000 0.096889693555000
0.006164550781250 0.097436223053750
0.006225585937500 0.097982752552500
0.006286621093750 0.098529282051250
0.006347656250000 0.099075811550000
0.006408691406250 0.099773506488750
0.006469726562500 0.100471201427500
0.006530761718750 0.101168896366250
0.006591796875000 0.101866591305000
0.006652832031250 0.101657293603750
0.006713867187500 0.101447995902500
0.006774902343750 0.101238698201250
0.006835937500000 0.101029400500000
0.006896972656250 0.101853066638750
0.006958007812500 0.102676732777500
0.007019042968750 0.103500398916250
0.007080078125000 0.104324065055000
0.007141113281250 0.104240738553750
0.007202148437500 0.104157412052500
0.007263183593750 0.104074085551250
0.007324218750000 0.103990759050000
0.007385253906250 0.104058597988750
0.007446289062500 0.104126436927500
0.007507324218750 0.104194275866250
0.007568359375000 0.104262114805000
0.007629394531250 0.103422961103750
0.007690429687500 0.102583807402500
0.007751464843750 0.101744653701250
0.007812500000000 0.100905500000000
0.007873535156250 0.102956802138750
0.007934570312500 0.105008104277500
0.007995605468750 0.107059406416250
0.008056640625000 0.109110708555000
0.008117675781250 0.110255018053750
0.008178710937500 0.111399327552500
0.008239746093750 0.112543637051250
0.008300781250000 0.113687946550000
0.008361816406250 0.114983421488750
0.008422851562500 0.116278896427500
0.008483886718750 0.117574371366250
0.008544921875000 0.118869846305000
0.008605957031250 0.119258328603750
0.008666992187500 0.119646810902500
0.008728027343750 0.120035293201250
0.008789062500000 0.120423775500000
0.008850097656250 0.121845221638750
0.008911132812500 0.123266667777500
0.008972167968750 0.124688113916250
0.009033203125000 0.126109560055000
0.009094238281250 0.126624013553750
0.009155273437500 0.127138467052500
0.009216308593750 0.127652920551250
0.009277343750000 0.128167374050000
0.009338378906250 0.128832992988750
0.009399414062500 0.129498611927500
0.009460449218750 0.130164230866250
0.009521484375000 0.130829849805000
0.009582519531250 0.130588476103750
0.009643554687500 0.130347102402500
0.009704589843750 0.130105728701250
0.009765625000000 0.129864355000000
0.009826660156250 0.131390777138750
0.009887695312500 0.132917199277500
0.009948730468750 0.134443621416250
0.010009765625000 0.135970043555000
0.010070800781250 0.136589473053750
0.010131835937500 0.137208902552500
0.010192871093750 0.137828332051250
0.010253906250000 0.138447761550000
0.010314941406250 0.139218356488750
0.010375976562500 0.139988951427500
0.010437011718750 0.140759546366250
0.010498046875000 0.141530141305000
0.010559082031250 0.141393743603750
0.010620117187500 0.141257345902500
0.010681152343750 0.141120948201250
0.010742187500000 0.140984550500000
0.010803222656250 0.141881116638750
0.010864257812500 0.142777682777500
0.010925292968750 0.143674248916250
0.010986328125000 0.144570815055000
0.011047363281250 0.144560388553750
0.011108398437500 0.144549962052500
0.011169433593750 0.144539535551250
0.011230468750000 0.144529109050000
0.011291503906250 0.144669847988750
0.011352539062500 0.144810586927500
0.011413574218750 0.144951325866250
0.011474609375000 0.145092064805000
0.011535644531250 0.144325811103750
0.011596679687500 0.143559557402500
0.011657714843750 0.142793303701250
0.011718750000000 0.142027050000000
0.011779785156250 0.143640952138750
0.011840820312500 0.145254854277500
0.011901855468750 0.146868756416250
0.011962890625000 0.148482658555000
0.012023925781250 0.149189568053750
0.012084960937500 0.149896477552500
0.012145996093750 0.150603387051250
0.012207031250000 0.151310296550000
0.012268066406250 0.152168371488750
0.012329101562500 0.153026446427500
0.012390136718750 0.153884521366250
0.012451171875000 0.154742596305000
0.012512207031250 0.154693678603750
0.012573242187500 0.154644760902500
0.012634277343750 0.154595843201250
0.012695312500000 0.154546925500000
0.012756347656250 0.155530971638750
0.012817382812500 0.156515017777500
0.012878417968750 0.157499063916250
0.012939453125000 0.158483110055000
0.013000488281250 0.158560163553750
0.013061523437500 0.158637217052500
0.013122558593750 0.158714270551250
0.013183593750000 0.158791324050000
0.013244628906250 0.159019542988750
0.013305664062500 0.159247761927500
0.013366699218750 0.159475980866250
0.013427734375000 0.159704199805000
0.013488769531250 0.159025426103750
0.013549804687500 0.158346652402500
0.013610839843750 0.157667878701250
0.013671875000000 0.156989105000000
0.013732910156250 0.158078127138750
0.013793945312500 0.159167149277500
0.013854980468750 0.160256171416250
0.013916015625000 0.161345193555000
0.013977050781250 0.161527223053750
0.014038085937500 0.161709252552500
0.014099121093750 0.161891282051250
0.014160156250000 0.162073311550000
0.014221191406250 0.162406506488750
0.014282226562500 0.162739701427500
0.014343261718750 0.163072896366250
0.014404296875000 0.163406091305000
0.014465332031250 0.162832293603750
0.014526367187500 0.162258495902500
0.014587402343750 0.161684698201250
0.014648437500000 0.161110900500000
0.014709472656250 0.161570066638750
0.014770507812500 0.162029232777500
0.014831542968750 0.162488398916250
0.014892578125000 0.162947565055000
0.014953613281250 0.162499738553750
0.015014648437500 0.162051912052500
0.015075683593750 0.161604085551250
0.015136718750000 0.161156259050000
0.015197753906250 0.160859597988750
0.015258789062500 0.160562936927500
0.015319824218750 0.160266275866250
0.015380859375000 0.159969614805000
0.015441894531250 0.158765961103750
0.015502929687500 0.157562307402500
0.015563964843750 0.156358653701250
0.015625000000000 0.155155000000000
0.015686035156250 0.157267052138750
0.015747070312500 0.159379104277500
0.015808105468750 0.161491156416250
0.015869140625000 0.163603208555000
0.015930175781250 0.164808268053750
0.015991210937500 0.166013327552500
0.016052246093750 0.167218387051250
0.016113281250000 0.168423446550000
0.016174316406250 0.169779671488750
0.016235351562500 0.171135896427500
0.016296386718750 0.172492121366250
0.016357421875000 0.173848346305000
0.016418457031250 0.174297578603750
0.016479492187500 0.174746810902500
0.016540527343750 0.175196043201250
0.016601562500000 0.175645275500000
0.016662597656250 0.177127471638750
0.016723632812500 0.178609667777500
0.016784667968750 0.180091863916250
0.016845703125000 0.181574060055000
0.016906738281250 0.182149263553750
0.016967773437500 0.182724467052500
0.017028808593750 0.183299670551250
0.017089843750000 0.183874874050000
0.017150878906250 0.184601242988750
0.017211914062500 0.185327611927500
0.017272949218750 0.186053980866250
0.017333984375000 0.186780349805000
0.017395019531250 0.186599726103750
0.017456054687500 0.186419102402500
0.017517089843750 0.186238478701250
0.017578125000000 0.186057855000000
0.017639160156250 0.187645027138750
0.017700195312500 0.189232199277500
0.017761230468750 0.190819371416250
0.017822265625000 0.192406543555000
0.017883300781250 0.193086723053750
0.017944335937500 0.193766902552500
0.018005371093750 0.194447082051250
0.018066406250000 0.195127261550000
0.018127441406250 0.195958606488750
0.018188476562500 0.196789951427500
0.018249511718750 0.197621296366250
0.018310546875000 0.198452641305000
0.018371582031250 0.198376993603750
0.018432617187500 0.198301345902500
0.018493652343750 0.198225698201250
0.018554687500000 0.198150050500000
0.018615722656250 0.199107366638750
0.018676757812500 0.200064682777500
0.018737792968750 0.201021998916250
0.018798828125000 0.201979315055000
0.018859863281250 0.202029638553750
0.018920898437500 0.202079962052500
0.018981933593750 0.202130285551250
0.019042968750000 0.202180609050000
0.019104003906250 0.202382097988750
0.019165039062500 0.202583586927500
0.019226074218750 0.202785075866250
0.019287109375000 0.202986564805000
0.019348144531250 0.202281061103750
0.019409179687500 0.201575557402500
0.019470214843750 0.200870053701250
0.019531250000000 0.200164550000000
0.019592285156250 0.201839202138750
0.019653320312500 0.203513854277500
0.019714355468750 0.205188506416250
0.019775390625000 0.206863158555000
0.019836425781250 0.207630818053750
0.019897460937500 0.208398477552500
0.019958496093750 0.209166137051250
0.020019531250000 0.209933796550000
0.020080566406250 0.210852621488750
0.020141601562500 0.211771446427500
0.020202636718750 0.212690271366250
0.020263671875000 0.213609096305000
0.020324707031250 0.213620928603750
0.020385742187500 0.213632760902500
0.020446777343750 0.213644593201250
0.020507812500000 0.213656425500000
0.020568847656250 0.214701221638750
0.020629882812500 0.215746017777500
0.020690917968750 0.216790813916250
0.020751953125000 0.217835610055000
0.020812988281250 0.217973413553750
0.020874023437500 0.218111217052500
0.020935058593750 0.218249020551250
0.020996093750000 0.218386824050000
0.021057128906250 0.218675792988750
0.021118164062500 0.218964761927500
0.021179199218750 0.219253730866250
0.021240234375000 0.219542699805000
0.021301269531250 0.218924676103750
0.021362304687500 0.218306652402500
0.021423339843750 0.217688628701250
0.021484375000000 0.217070605000000
0.021545410156250 0.218220377138750
0.021606445312500 0.219370149277500
0.021667480468750 0.220519921416250
0.021728515625000 0.221669693555000
0.021789550781250 0.221912473053750
0.021850585937500 0.222155252552500
0.021911621093750 0.222398032051250
0.021972656250000 0.222640811550000
0.022033691406250 0.223034756488750
0.022094726562500 0.223428701427500
0.022155761718750 0.223822646366250
0.022216796875000 0.224216591305000
0.022277832031250 0.223703543603750
0.022338867187500 0.223190495902500
0.022399902343750 0.222677448201250
0.022460937500000 0.222164400500000
0.022521972656250 0.222684316638750
0.022583007812500 0.223204232777500
0.022644042968750 0.223724148916250
0.022705078125000 0.224244065055000
0.022766113281250 0.223856988553750
0.022827148437500 0.223469912052500
0.022888183593750 0.223082835551250
0.022949218750000 0.222695759050000
0.023010253906250 0.222459847988750
0.023071289062500 0.222223936927500
0.023132324218750 0.221988025866250
0.023193359375000 0.221752114805000
0.023254394531250 0.220609211103750
0.023315429687500 0.219466307402500
0.023376464843750 0.218323403701250
0.023437500000000 0.217180500000000
0.023498535156250 0.218928052138750
0.023559570312500 0.220675604277500
0.023620605468750 0.222423156416250
0.023681640625000 0.224170708555000
0.023742675781250 0.225011268053750
0.023803710937500 0.225851827552500
0.023864746093750 0.226692387051250
0.023925781250000 0.227532946550000
0.023986816406250 0.228524671488750
0.024047851562500 0.229516396427500
0.024108886718750 0.230508121366250
0.024169921875000 0.231499846305000
0.024230957031250 0.231584578603750
0.024291992187500 0.231669310902500
0.024353027343750 0.231754043201250
0.024414062500000 0.231838775500000
0.024475097656250 0.232956471638750
0.024536132812500 0.234074167777500
0.024597167968750 0.235191863916250
0.024658203125000 0.236309560055000
0.024719238281250 0.236520263553750
0.024780273437500 0.236730967052500
0.024841308593750 0.236941670551250
0.024902343750000 0.237152374050000
0.024963378906250 0.237514242988750
0.025024414062500 0.237876111927500
0.025085449218750 0.238237980866250
0.025146484375000 0.238599849805000
0.025207519531250 0.238054726103750
0.025268554687500 0.237509602402500
0.025329589843750 0.236964478701250
0.025390625000000 0.236419355000000
0.025451660156250 0.237642027138750
0.025512695312500 0.238864699277500
0.025573730468750 0.240087371416250
0.025634765625000 0.241310043555000
0.025695800781250 0.241625723053750
0.025756835937500 0.241941402552500
0.025817871093750 0.242257082051250
0.025878906250000 0.242572761550000
0.025939941406250 0.243039606488750
0.026000976562500 0.243506451427500
0.026062011718750 0.243973296366250
0.026123046875000 0.244440141305000
0.026184082031250 0.243999993603750
0.026245117187500 0.243559845902500
0.026306152343750 0.243119698201250
0.026367187500000 0.242679550500000
0.026428222656250 0.243272366638750
0.026489257812500 0.243865182777500
0.026550292968750 0.244457998916250
0.026611328125000 0.245050815055000
0.026672363281250 0.244736638553750
0.026733398437500 0.244422462052500
0.026794433593750 0.244108285551250
0.026855468750000 0.243794109050000
0.026916503906250 0.243631097988750
0.026977539062500 0.243468086927500
0.027038574218750 0.243305075866250
0.027099609375000 0.243142064805000
0.027160644531250 0.242072061103750
0.027221679687500 0.241002057402500
0.027282714843750 0.239932053701250
0.027343750000000 0.238862050000000
0.027404785156250 0.240172202138750
0.027465820312500 0.241482354277500
0.027526855468750 0.242792506416250
0.027587890625000 0.244102658555000
0.027648925781250 0.244505818053750
0.027709960937500 0.244908977552500
0.027770996093750 0.245312137051250
0.027832031250000 0.245715296550000
0.027893066406250 0.246269621488750
0.027954101562500 0.246823946427500
0.028015136718750 0.247378271366250
0.028076171875000 0.247932596305000
0.028137207031250 0.247579928603750
0.028198242187500 0.247227260902500
0.028259277343750 0.246874593201250
0.028320312500000 0.246521925500000
0.028381347656250 0.247202221638750
0.028442382812500 0.247882517777500
0.028503417968750 0.248562813916250
0.028564453125000 0.249243110055000
0.028625488281250 0.249016413553750
0.028686523437500 0.248789717052500
0.028747558593750 0.248563020551250
0.028808593750000 0.248336324050000
0.028869628906250 0.248260792988750
0.028930664062500 0.248185261927500
0.028991699218750 0.248109730866250
0.029052734375000 0.248034199805000
0.029113769531250 0.247051676103750
0.029174804687500 0.246069152402500
0.029235839843750 0.245086628701250
0.029296875000000 0.244104105000000
0.029357910156250 0.244889377138750
0.029418945312500 0.245674649277500
0.029479980468750 0.246459921416250
0.029541015625000 0.247245193555000
0.029602050781250 0.247123473053750
0.029663085937500 0.247001752552500
0.029724121093750 0.246880032051250
0.029785156250000 0.246758311550000
0.029846191406250 0.246787756488750
0.029907226562500 0.246817201427500
0.029968261718750 0.246846646366250
0.030029296875000 0.246876091305000
0.030090332031250 0.245998543603750
0.030151367187500 0.245120995902500
0.030212402343750 0.244243448201250
0.030273437500000 0.243365900500000
0.030334472656250 0.243521316638750
0.030395507812500 0.243676732777500
0.030456542968750 0.243832148916250
0.030517578125000 0.243987565055000
0.030578613281250 0.243235988553750
0.030639648437500 0.242484412052500
0.030700683593750 0.241732835551250
0.030761718750000 0.240981259050000
0.030822753906250 0.240380847988750
0.030883789062500 0.239780436927500
0.030944824218750 0.239180025866250
0.031005859375000 0.238579614805000
0.031066894531250 0.237072211103750
0.031127929687500 0.235564807402500
0.031188964843750 0.234057403701250
0.031250000000000 0.232550000000000
0.031311035156250 0.234712677138750
0.031372070312500 0.236875354277500
0.031433105468750 0.239038031416250
0.031494140625000 0.241200708555000
0.031555175781250 0.242456393053750
0.031616210937500 0.243712077552500
0.031677246093750 0.244967762051250
0.031738281250000 0.246223446550000
0.031799316406250 0.247630296488750
0.031860351562500 0.249037146427500
0.031921386718750 0.250443996366250
0.031982421875000 0.251850846305000
0.032043457031250 0.252350703603750
0.032104492187500 0.252850560902500
0.032165527343750 0.253350418201250
0.032226562500000 0.253850275500000
0.032287597656250 0.255383096638750
0.032348632812500 0.256915917777500
0.032409667968750 0.258448738916250
0.032470703125000 0.259981560055000
0.032531738281250 0.260607388553750
0.032592773437500 0.261233217052500
0.032653808593750 0.261859045551250
0.032714843750000 0.262484874050000
0.032775878906250 0.263261867988750
0.032836914062500 0.264038861927500
0.032897949218750 0.264815855866250
0.032958984375000 0.265592849805000
0.033020019531250 0.265462851103750
0.033081054687500 0.265332852402500
0.033142089843750 0.265202853701250
0.033203125000000 0.265072855000000
0.033264160156250 0.266710652138750
0.033325195312500 0.268348449277500
0.033386230468750 0.269986246416250
0.033447265625000 0.271624043555000
0.033508300781250 0.272354848053750
0.033569335937500 0.273085652552500
0.033630371093750 0.273816457051250
0.033691406250000 0.274547261550000
0.033752441406250 0.275429231488750
0.033813476562500 0.276311201427500
0.033874511718750 0.277193171366250
0.033935546875000 0.278075141305000
0.033996582031250 0.278050118603750
0.034057617187500 0.278025095902500
0.034118652343750 0.278000073201250
0.034179687500000 0.277975050500000
0.034240722656250 0.278982991638750
0.034301757812500 0.279990932777500
0.034362792968750 0.280998873916250
0.034423828125000 0.282006815055000
0.034484863281250 0.282107763553750
0.034545898437500 0.282208712052500
0.034606933593750 0.282309660551250
0.034667968750000 0.282410609050000
0.034729003906250 0.282662722988750
0.034790039062500 0.282914836927500
0.034851074218750 0.283166950866250
0.034912109375000 0.283419064805000
0.034973144531250 0.282764186103750
0.035034179687500 0.282109307402500
0.035095214843750 0.281454428701250
0.035156250000000 0.280799550000000
0.035217285156250 0.282524827138750
0.035278320312500 0.284250104277500
0.035339355468750 0.285975381416250
0.035400390625000 0.287700658555000
0.035461425781250 0.288518943053750
0.035522460937500 0.289337227552500
0.035583496093750 0.290155512051250
0.035644531250000 0.290973796550000
0.035705566406250 0.291943246488750
0.035766601562500 0.292912696427500
0.035827636718750 0.293882146366250
0.035888671875000 0.294851596305000
0.035949707031250 0.294914053603750
0.036010742187500 0.294976510902500
0.036071777343750 0.295038968201250
0.036132812500000 0.295101425500000
0.036193847656250 0.296196846638750
0.036254882812500 0.297292267777500
0.036315917968750 0.298387688916250
0.036376953125000 0.299483110055000
0.036437988281250 0.299671538553750
0.036499023437500 0.299859967052500
0.036560058593750 0.300048395551250
0.036621093750000 0.300236824050000
0.036682128906250 0.300576417988750
0.036743164062500 0.300916011927500
0.036804199218750 0.301255605866250
0.036865234375000 0.301595199805000
0.036926269531250 0.301027801103750
0.036987304687500 0.300460402402500
0.037048339843750 0.299893003701250
0.037109375000000 0.299325605000000
0.037170410156250 0.300526002138750
0.037231445312500 0.301726399277500
0.037292480468750 0.302926796416250
0.037353515625000 0.304127193555000
0.037414550781250 0.304420598053750
0.037475585937500 0.304714002552500
0.037536621093750 0.305007407051250
0.037597656250000 0.305300811550000
0.037658691406250 0.305745381488750
0.037719726562500 0.306189951427500
0.037780761718750 0.306634521366250
0.037841796875000 0.307079091305000
0.037902832031250 0.306616668603750
0.037963867187500 0.306154245902500
0.038024902343750 0.305691823201250
0.038085937500000 0.305229400500000
0.038146972656250 0.305799941638750
0.038208007812500 0.306370482777500
0.038269042968750 0.306941023916250
0.038330078125000 0.307511565055000
0.038391113281250 0.307175113553750
0.038452148437500 0.306838662052500
0.038513183593750 0.306502210551250
0.038574218750000 0.306165759050000
0.038635253906250 0.305980472988750
0.038696289062500 0.305795186927500
0.038757324218750 0.305609900866250
0.038818359375000 0.305424614805000
0.038879394531250 0.304332336103750
0.038940429687500 0.303240057402500
0.039001464843750 0.302147778701250
0.039062500000000 0.301055500000000
0.039123535156250 0.302853677138750
0.039184570312500 0.304651854277500
0.039245605468750 0.306450031416250
0.039306640625000 0.308248208555000
0.039367675781250 0.309139393053750
0.039428710937500 0.310030577552500
0.039489746093750 0.310921762051250
0.039550781250000 0.311812946550000
0.039611816406250 0.312855296488750
0.039672851562500 0.313897646427500
0.039733886718750 0.314939996366250
0.039794921875000 0.315982346305000
0.039855957031250 0.316117703603750
0.039916992187500 0.316253060902500
0.039978027343750 0.316388418201250
0.040039062500000 0.316523775500000
0.040100097656250 0.317692096638750
0.040161132812500 0.318860417777500
0.040222167968750 0.320028738916250
0.040283203125000 0.321197060055000
0.040344238281250 0.321458388553750
0.040405273437500 0.321719717052500
0.040466308593750 0.321981045551250
0.040527343750000 0.322242374050000
0.040588378906250 0.322654867988750
0.040649414062500 0.323067361927500
0.040710449218750 0.323479855866250
0.040771484375000 0.323892349805000
0.040832519531250 0.323397851103750
0.040893554687500 0.322903352402500
0.040954589843750 0.322408853701250
0.041015625000000 0.321914355000000
0.041076660156250 0.323187652138750
0.041137695312500 0.324460949277500
0.041198730468750 0.325734246416250
0.041259765625000 0.327007543555000
0.041320800781250 0.327373848053750
0.041381835937500 0.327740152552500
0.041442871093750 0.328106457051250
0.041503906250000 0.328472761550000
0.041564941406250 0.328990231488750
0.041625976562500 0.329507701427500
0.041687011718750 0.330025171366250
0.041748046875000 0.330542641305000
0.041809082031250 0.330153118603750
0.041870117187500 0.329763595902500
0.041931152343750 0.329374073201250
0.041992187500000 0.328984550500000
0.042053222656250 0.329627991638750
0.042114257812500 0.330271432777500
0.042175292968750 0.330914873916250
0.042236328125000 0.331558315055000
0.042297363281250 0.331294763553750
0.042358398437500 0.331031212052500
0.042419433593750 0.330767660551250
0.042480468750000 0.330504109050000
0.042541503906250 0.330391722988750
0.042602539062500 0.330279336927500
0.042663574218750 0.330166950866250
0.042724609375000 0.330054564805000
0.042785644531250 0.329035186103750
0.042846679687500 0.328015807402500
0.042907714843750 0.326996428701250
0.042968750000000 0.325977050000000
0.043029785156250 0.327337827138750
0.043090820312500 0.328698604277500
0.043151855468750 0.330059381416250
0.043212890625000 0.331420158555000
0.043273925781250 0.331873943053750
0.043334960937500 0.332327727552500
0.043395996093750 0.332781512051250
0.043457031250000 0.333235296550000
0.043518066406250 0.333840246488750
0.043579101562500 0.334445196427500
0.043640136718750 0.335050146366250
0.043701171875000 0.335655096305000
0.043762207031250 0.335353053603750
0.043823242187500 0.335051010902500
0.043884277343750 0.334748968201250
0.043945312500000 0.334446925500000
0.044006347656250 0.335177846638750
0.044067382812500 0.335908767777500
0.044128417968750 0.336639688916250
0.044189453125000 0.337370610055000
0.044250488281250 0.337194538553750
0.044311523437500 0.337018467052500
0.044372558593750 0.336842395551250
0.044433593750000 0.336666324050000
0.044494628906250 0.336641417988750
0.044555664062500 0.336616511927500
0.044616699218750 0.336591605866250
0.044677734375000 0.336566699805000
0.044738769531250 0.335634801103750
0.044799804687500 0.334702902402500
0.044860839843750 0.333771003701250
0.044921875000000 0.332839105000000
0.044982910156250 0.333675002138750
0.045043945312500 0.334510899277500
0.045104980468750 0.335346796416250
0.045166015625000 0.336182693555000
0.045227050781250 0.336111598053750
0.045288085937500 0.336040502552500
0.045349121093750 0.335969407051250
0.045410156250000 0.335898311550000
0.045471191406250 0.335978381488750
0.045532226562500 0.336058451427500
0.045593261718750 0.336138521366250
0.045654296875000 0.336218591305000
0.045715332031250 0.335391668603750
0.045776367187500 0.334564745902500
0.045837402343750 0.333737823201250
0.045898437500000 0.332910900500000
0.045959472656250 0.333116941638750
0.046020507812500 0.333322982777500
0.046081542968750 0.333529023916250
0.046142578125000 0.333735065055000
0.046203613281250 0.333034113553750
0.046264648437500 0.332333162052500
0.046325683593750 0.331632210551250
0.046386718750000 0.330931259050000
0.046447753906250 0.330381472988750
0.046508789062500 0.329831686927500
0.046569824218750 0.329281900866250
0.046630859375000 0.328732114805000
0.046691894531250 0.327275336103750
0.046752929687500 0.325818557402500
0.046813964843750 0.324361778701250
0.046875000000000 0.322905000000000
0.046936035156250 0.324763927138750
0.046997070312500 0.326622854277500
0.047058105468750 0.328481781416250
0.047119140625000 0.330340708555000
0.047180175781250 0.331292643053750
0.047241210937500 0.332244577552500
0.047302246093750 0.333196512051250
0.047363281250000 0.334148446550000
0.047424316406250 0.335251546488750
0.047485351562500 0.336354646427500
0.047546386718750 0.337457746366250
0.047607421875000 0.338560846305000
0.047668457031250 0.338756953603750
0.047729492187500 0.338953060902500
0.047790527343750 0.339149168201250
0.047851562500000 0.339345275500000
0.047912597656250 0.340574346638750
0.047973632812500 0.341803417777500
0.048034667968750 0.343032488916250
0.048095703125000 0.344261560055000
0.048156738281250 0.344583638553750
0.048217773437500 0.344905717052500
0.048278808593750 0.345227795551250
0.048339843750000 0.345549874050000
0.048400878906250 0.346023117988750
0.048461914062500 0.346496361927500
0.048522949218750 0.346969605866250
0.048583984375000 0.347442849805000
0.048645019531250 0.347009101103750
0.048706054687500 0.346575352402500
0.048767089843750 0.346141603701250
0.048828125000000 0.345707855000000
0.048889160156250 0.347041902138750
0.048950195312500 0.348375949277500
0.049011230468750 0.349709996416250
0.049072265625000 0.351044043555000
0.049133300781250 0.351471098053750
0.049194335937500 0.351898152552500
0.049255371093750 0.352325207051250
0.049316406250000 0.352752261550000
0.049377441406250 0.353330481488750
0.049438476562500 0.353908701427500
0.049499511718750 0.354486921366250
0.049560546875000 0.355065141305000
0.049621582031250 0.354736368603750
0.049682617187500 0.354407595902500
0.049743652343750 0.354078823201250
0.049804687500000 0.353750050500000
0.049865722656250 0.354454241638750
0.049926757812500 0.355158432777500
0.049987792968750 0.355862623916250
0.050048828125000 0.356566815055000
0.050109863281250 0.356364013553750
0.050170898437500 0.356161212052500
0.050231933593750 0.355958410551250
0.050292968750000 0.355755609050000
0.050354003906250 0.355703972988750
0.050415039062500 0.355652336927500
0.050476074218750 0.355600700866250
0.050537109375000 0.355549064805000
0.050598144531250 0.354590436103750
0.050659179687500 0.353631807402500
0.050720214843750 0.352673178701250
0.050781250000000 0.351714550000000
0.050842285156250 0.353136077138750
0.050903320312500 0.354557604277500
0.050964355468750 0.355979131416250
0.051025390625000 0.357400658555000
0.051086425781250 0.357915193053750
0.051147460937500 0.358429727552500
0.051208496093750 0.358944262051250
0.051269531250000 0.359458796550000
0.051330566406250 0.360124496488750
0.051391601562500 0.360790196427500
0.051452636718750 0.361455896366250
0.051513671875000 0.362121596305000
0.051574707031250 0.361880303603750
0.051635742187500 0.361639010902500
0.051696777343750 0.361397718201250
0.051757812500000 0.361156425500000
0.051818847656250 0.361948096638750
0.051879882812500 0.362739767777500
0.051940917968750 0.363531438916250
0.052001953125000 0.364323110055000
0.052062988281250 0.364207788553750
0.052124023437500 0.364092467052500
0.052185058593750 0.363977145551250
0.052246093750000 0.363861824050000
0.052307128906250 0.363897667988750
0.052368164062500 0.363933511927500
0.052429199218750 0.363969355866250
0.052490234375000 0.364005199805000
0.052551269531250 0.363134051103750
0.052612304687500 0.362262902402500
0.052673339843750 0.361391753701250
0.052734375000000 0.360520605000000
0.052795410156250 0.361417252138750
0.052856445312500 0.362313899277500
0.052917480468750 0.363210546416250
0.052978515625000 0.364107193555000
0.053039550781250 0.364096848053750
0.053100585937500 0.364086502552500
0.053161621093750 0.364076157051250
0.053222656250000 0.364065811550000
0.053283691406250 0.364206631488750
0.053344726562500 0.364347451427500
0.053405761718750 0.364488271366250
0.053466796875000 0.364629091305000
0.053527832031250 0.363862918603750
0.053588867187500 0.363096745902500
0.053649902343750 0.362330573201250
0.053710937500000 0.361564400500000
0.053771972656250 0.361831191638750
0.053833007812500 0.362097982777500
0.053894042968750 0.362364773916250
0.053955078125000 0.362631565055000
0.054016113281250 0.361991363553750
0.054077148437500 0.361351162052500
0.054138183593750 0.360710960551250
0.054199218750000 0.360070759050000
0.054260253906250 0.359581722988750
0.054321289062500 0.359092686927500
0.054382324218750 0.358603650866250
0.054443359375000 0.358114614805000
0.054504394531250 0.356718586103750
0.054565429687500 0.355322557402500
0.054626464843750 0.353926528701250
0.054687500000000 0.352530500000000
0.054748535156250 0.354024927138750
0.054809570312500 0.355519354277500
0.054870605468750 0.357013781416250
0.054931640625000 0.358508208555000
0.054992675781250 0.359095643053750
0.055053710937500 0.359683077552500
0.055114746093750 0.360270512051250
0.055175781250000 0.360857946550000
0.055236816406250 0.361596546488750
0.055297851562500 0.362335146427500
0.055358886718750 0.363073746366250
0.055419921875000 0.363812346305000
0.055480957031250 0.363643953603750
0.055541992187500 0.363475560902500
0.055603027343750 0.363307168201250
0.055664062500000 0.363138775500000
0.055725097656250 0.364003346638750
0.055786132812500 0.364867917777500
0.055847167968750 0.365732488916250
0.055908203125000 0.366597060055000
0.055969238281250 0.366554638553750
0.056030273437500 0.366512217052500
0.056091308593750 0.366469795551250
0.056152343750000 0.366427374050000
0.056213378906250 0.366536117988750
0.056274414062500 0.366644861927500
0.056335449218750 0.366753605866250
0.056396484375000 0.366862349805000
0.056457519531250 0.366064101103750
0.056518554687500 0.365265852402500
0.056579589843750 0.364467603701250
0.056640625000000 0.363669355000000
0.056701660156250 0.364638902138750
0.056762695312500 0.365608449277500
0.056823730468750 0.366577996416250
0.056884765625000 0.367547543555000
0.056945800781250 0.367610098053750
0.057006835937500 0.367672652552500
0.057067871093750 0.367735207051250
0.057128906250000 0.367797761550000
0.057189941406250 0.368011481488750
0.057250976562500 0.368225201427500
0.057312011718750 0.368438921366250
0.057373046875000 0.368652641305000
0.057434082031250 0.367959368603750
0.057495117187500 0.367266095902500
0.057556152343750 0.366572823201250
0.057617187500000 0.365879550500000
0.057678222656250 0.366219241638750
0.057739257812500 0.366558932777500
0.057800292968750 0.366898623916250
0.057861328125000 0.367238315055000
0.057922363281250 0.366671013553750
0.057983398437500 0.366103712052500
0.058044433593750 0.365536410551250
0.058105468750000 0.364969109050000
0.058166503906250 0.364552972988750
0.058227539062500 0.364136836927500
0.058288574218750 0.363720700866250
0.058349609375000 0.363304564805000
0.058410644531250 0.361981436103750
0.058471679687500 0.360658307402500
0.058532714843750 0.359335178701250
0.058593750000000 0.358012050000000
0.058654785156250 0.359069077138750
0.058715820312500 0.360126104277500
0.058776855468750 0.361183131416250
0.058837890625000 0.362240158555000
0.058898925781250 0.362390193053750
0.058959960937500 0.362540227552500
0.059020996093750 0.362690262051250
0.059082031250000 0.362840296550000
0.059143066406250 0.363141496488750
0.059204101562500 0.363442696427500
0.059265136718750 0.363743896366250
0.059326171875000 0.364045096305000
0.059387207031250 0.363439303603750
0.059448242187500 0.362833510902500
0.059509277343750 0.362227718201250
0.059570312500000 0.361621925500000
0.059631347656250 0.362049096638750
0.059692382812500 0.362476267777500
0.059753417968750 0.362903438916250
0.059814453125000 0.363330610055000
0.059875488281250 0.362850788553750
0.059936523437500 0.362370967052500
0.059997558593750 0.361891145551250
0.060058593750000 0.361411324050000
0.060119628906250 0.361082667988750
0.060180664062500 0.360754011927500
0.060241699218750 0.360425355866250
0.060302734375000 0.360096699805000
0.060363769531250 0.358861051103750
0.060424804687500 0.357625402402500
0.060485839843750 0.356389753701250
0.060546875000000 0.355154105000000
0.060607910156250 0.355686252138750
0.060668945312500 0.356218399277500
0.060729980468750 0.356750546416250
0.060791015625000 0.357282693555000
0.060852050781250 0.356907848053750
0.060913085937500 0.356533002552500
0.060974121093750 0.356158157051250
0.061035156250000 0.355783311550000
0.061096191406250 0.355559631488750
0.061157226562500 0.355335951427500
0.061218261718750 0.355112271366250
0.061279296875000 0.354888591305000
0.061340332031250 0.353757918603750
0.061401367187500 0.352627245902500
0.061462402343750 0.351496573201250
0.061523437500000 0.350365900500000
0.061584472656250 0.350268191638750
0.061645507812500 0.350170482777500
0.061706542968750 0.350072773916250
0.061767578125000 0.349975065055000
0.061828613281250 0.348970363553750
0.061889648437500 0.347965662052500
0.061950683593750 0.346960960551250
0.062011718750000 0.345956259050000
0.062072753906250 0.345102722988750
0.062133789062500 0.344249186927500
0.062194824218750 0.343395650866250
0.062255859375000 0.342542114805000
0.062316894531250 0.340781586103750
0.062377929687500 0.339021057402500
0.062438964843750 0.337260528701250
0.062500000000000 0.335500000000000
0.062561035156250 0.337704864638750
0.062622070312500 0.339909729277500
0.062683105468750 0.342114593916250
0.062744140625000 0.344319458555000
0.062805175781250 0.345617330553750
0.062866210937500 0.346915202552500
0.062927246093750 0.348213074551250
0.062988281250000 0.349510946550000
0.063049316406250 0.350959983988750
0.063110351562500 0.352409021427500
0.063171386718750 0.353858058866250
0.063232421875000 0.355307096305000
0.063293457031250 0.355849141103750
0.063354492187500 0.356391185902500
0.063415527343750 0.356933230701250
0.063476562500000 0.357475275500000
0.063537597656250 0.359050284138750
0.063598632812500 0.360625292777500
0.063659667968750 0.362200301416250
0.063720703125000 0.363775310055000
0.063781738281250 0.364443326053750
0.063842773437500 0.365111342052500
0.063903808593750 0.365779358051250
0.063964843750000 0.366447374050000
0.064025878906250 0.367266555488750
0.064086914062500 0.368085736927500
0.064147949218750 0.368904918366250
0.064208984375000 0.369724099805000
0.064270019531250 0.369636288603750
0.064331054687500 0.369548477402500
0.064392089843750 0.369460666201250
0.064453125000000 0.369372855000000
0.064514160156250 0.371052839638750
0.064575195312500 0.372732824277500
0.064636230468750 0.374412808916250
0.064697265625000 0.376092793555000
0.064758300781250 0.376865785553750
0.064819335937500 0.377638777552500
0.064880371093750 0.378411769551250
0.064941406250000 0.379184761550000
0.065002441406250 0.380108918988750
0.065063476562500 0.381033076427500
0.065124511718750 0.381957233866250
0.065185546875000 0.382881391305000
0.065246582031250 0.382898556103750
0.065307617187500 0.382915720902500
0.065368652343750 0.382932885701250
0.065429687500000 0.382950050500000
0.065490722656250 0.384000179138750
0.065551757812500 0.385050307777500
0.065612792968750 0.386100436416250
0.065673828125000 0.387150565055000
0.065734863281250 0.387293701053750
0.065795898437500 0.387436837052500
0.065856933593750 0.387579973051250
0.065917968750000 0.387723109050000
0.065979003906250 0.388017410488750
0.066040039062500 0.388311711927500
0.066101074218750 0.388606013366250
0.066162109375000 0.388900314805000
0.066223144531250 0.388287623603750
0.066284179687500 0.387674932402500
0.066345214843750 0.387062241201250
0.066406250000000 0.386449550000000
0.066467285156250 0.388217014638750
0.066528320312500 0.389984479277500
0.066589355468750 0.391751943916250
0.066650390625000 0.393519408555000
0.066711425781250 0.394379880553750
0.066772460937500 0.395240352552500
0.066833496093750 0.396100824551250
0.066894531250000 0.396961296550000
0.066955566406250 0.397972933988750
0.067016601562500 0.398984571427500
0.067077636718750 0.399996208866250
0.067138671875000 0.401007846305000
0.067199707031250 0.401112491103750
0.067260742187500 0.401217135902500
0.067321777343750 0.401321780701250
0.067382812500000 0.401426425500000
0.067443847656250 0.402564034138750
0.067504882812500 0.403701642777500
0.067565917968750 0.404839251416250
0.067626953125000 0.405976860055000
0.067687988281250 0.406207476053750
0.067749023437500 0.406438092052500
0.067810058593750 0.406668708051250
0.067871093750000 0.406899324050000
0.067932128906250 0.407281105488750
0.067993164062500 0.407662886927500
0.068054199218750 0.408044668366250
0.068115234375000 0.408426449805000
0.068176269531250 0.407901238603750
0.068237304687500 0.407376027402500
0.068298339843750 0.406850816201250
0.068359375000000 0.406325605000000
0.068420410156250 0.407568189638750
0.068481445312500 0.408810774277500
0.068542480468750 0.410053358916250
0.068603515625000 0.411295943555000
0.068664550781250 0.411631535553750
0.068725585937500 0.411967127552500
0.068786621093750 0.412302719551250
0.068847656250000 0.412638311550000
0.068908691406250 0.413125068988750
0.068969726562500 0.413611826427500
0.069030761718750 0.414098583866250
0.069091796875000 0.414585341305000
0.069152832031250 0.414165106103750
0.069213867187500 0.413744870902500
0.069274902343750 0.413324635701250
0.069335937500000 0.412904400500000
0.069396972656250 0.413517129138750
0.069458007812500 0.414129857777500
0.069519042968750 0.414742586416250
0.069580078125000 0.415355315055000
0.069641113281250 0.415061051053750
0.069702148437500 0.414766787052500
0.069763183593750 0.414472523051250
0.069824218750000 0.414178259050000
0.069885253906250 0.414035160488750
0.069946289062500 0.413892061927500
0.070007324218750 0.413748963366250
0.070068359375000 0.413605864805000
0.070129394531250 0.412555773603750
0.070190429687500 0.411505682402500
0.070251464843750 0.410455591201250
0.070312500000000 0.409405500000000
0.070373535156250 0.411245864638750
0.070434570312500 0.413086229277500
0.070495605468750 0.414926593916250
0.070556640625000 0.416766958555000
0.070617675781250 0.417700330553750
0.070678710937500 0.418633702552500
0.070739746093750 0.419567074551250
0.070800781250000 0.420500446550000
0.070861816406250 0.421584983988750
0.070922851562500 0.422669521427500
0.070983886718750 0.423754058866250
0.071044921875000 0.424838596305000
0.071105957031250 0.425016141103750
0.071166992187500 0.425193685902500
0.071228027343750 0.425371230701250
0.071289062500000 0.425548775500000
0.071350097656250 0.426759284138750
0.071411132812500 0.427969792777500
0.071472167968750 0.429180301416250
0.071533203125000 0.430390810055000
0.071594238281250 0.430694326053750
0.071655273437500 0.430997842052500
0.071716308593750 0.431301358051250
0.071777343750000 0.431604874050000
0.071838378906250 0.432059555488750
0.071899414062500 0.432514236927500
0.071960449218750 0.432968918366250
0.072021484375000 0.433423599805000
0.072082519531250 0.432971288603750
0.072143554687500 0.432518977402500
0.072204589843750 0.432066666201250
0.072265625000000 0.431614355000000
0.072326660156250 0.432929839638750
0.072387695312500 0.434245324277500
0.072448730468750 0.435560808916250
0.072509765625000 0.436876293555000
0.072570800781250 0.437284785553750
0.072631835937500 0.437693277552500
0.072692871093750 0.438101769551250
0.072753906250000 0.438510261550000
0.072814941406250 0.439069918988750
0.072875976562500 0.439629576427500
0.072937011718750 0.440189233866250
0.072998046875000 0.440748891305000
0.073059082031250 0.440401556103750
0.073120117187500 0.440054220902500
0.073181152343750 0.439706885701250
0.073242187500000 0.439359550500000
0.073303222656250 0.440045179138750
0.073364257812500 0.440730807777500
0.073425292968750 0.441416436416250
0.073486328125000 0.442102065055000
0.073547363281250 0.441880701053750
0.073608398437500 0.441659337052500
0.073669433593750 0.441437973051250
0.073730468750000 0.441216609050000
0.073791503906250 0.441146410488750
0.073852539062500 0.441076211927500
0.073913574218750 0.441006013366250
0.073974609375000 0.440935814805000
0.074035644531250 0.439958623603750
0.074096679687500 0.438981432402500
0.074157714843750 0.438004241201250
0.074218750000000 0.437027050000000
0.074279785156250 0.438430014638750
0.074340820312500 0.439832979277500
0.074401855468750 0.441235943916250
0.074462890625000 0.442638908555000
0.074523925781250 0.443134880553750
0.074584960937500 0.443630852552500
0.074645996093750 0.444126824551250
0.074707031250000 0.444622796550000
0.074768066406250 0.445269933988750
0.074829101562500 0.445917071427500
0.074890136718750 0.446564208866250
0.074951171875000 0.447211346305000
0.075012207031250 0.446951491103750
0.075073242187500 0.446691635902500
0.075134277343750 0.446431780701250
0.075195312500000 0.446171925500000
0.075256347656250 0.446945034138750
0.075317382812500 0.447718142777500
0.075378417968750 0.448491251416250
0.075439453125000 0.449264360055000
0.075500488281250 0.449130476053750
0.075561523437500 0.448996592052500
0.075622558593750 0.448862708051250
0.075683593750000 0.448728824050000
0.075744628906250 0.448746105488750
0.075805664062500 0.448763386927500
0.075866699218750 0.448780668366250
0.075927734375000 0.448797949805000
0.075988769531250 0.447908238603750
0.076049804687500 0.447018527402500
0.076110839843750 0.446128816201250
0.076171875000000 0.445239105000000
0.076232910156250 0.446117189638750
0.076293945312500 0.446995274277500
0.076354980468750 0.447873358916250
0.076416015625000 0.448751443555000
0.076477050781250 0.448722535553750
0.076538085937500 0.448693627552500
0.076599121093750 0.448664719551250
0.076660156250000 0.448635811550000
0.076721191406250 0.448758068988750
0.076782226562500 0.448880326427500
0.076843261718750 0.449002583866250
0.076904296875000 0.449124841305000
0.076965332031250 0.448340106103750
0.077026367187500 0.447555370902500
0.077087402343750 0.446770635701250
0.077148437500000 0.445985900500000
0.077209472656250 0.446234129138750
0.077270507812500 0.446482357777500
0.077331542968750 0.446730586416250
0.077392578125000 0.446978815055000
0.077453613281250 0.446320051053750
0.077514648437500 0.445661287052500
0.077575683593750 0.445002523051250
0.077636718750000 0.444343759050000
0.077697753906250 0.443836160488750
0.077758789062500 0.443328561927500
0.077819824218750 0.442820963366250
0.077880859375000 0.442313364805000
0.077941894531250 0.440898773603750
0.078002929687500 0.439484182402500
0.078063964843750 0.438069591201250
0.078125000000000 0.436655000000000
0.078186035156250 0.438556114638750
0.078247070312500 0.440457229277500
0.078308105468750 0.442358343916250
0.078369140625000 0.444259458555000
0.078430175781250 0.445253580553750
0.078491210937500 0.446247702552500
0.078552246093750 0.447241824551250
0.078613281250000 0.448235946550000
0.078674316406250 0.449381233988750
0.078735351562500 0.450526521427500
0.078796386718750 0.451671808866250
0.078857421875000 0.452817096305000
0.078918457031250 0.453055391103750
0.078979492187500 0.453293685902500
0.079040527343750 0.453531980701250
0.079101562500000 0.453770275500000
0.079162597656250 0.455041534138750
0.079223632812500 0.456312792777500
0.079284667968750 0.457584051416250
0.079345703125000 0.458855310055000
0.079406738281250 0.459219576053750
0.079467773437500 0.459583842052500
0.079528808593750 0.459948108051250
0.079589843750000 0.460312374050000
0.079650878906250 0.460827805488750
0.079711914062500 0.461343236927500
0.079772949218750 0.461858668366250
0.079833984375000 0.462374099805000
0.079895019531250 0.461982538603750
0.079956054687500 0.461590977402500
0.080017089843750 0.461199416201250
0.080078125000000 0.460807855000000
0.080139160156250 0.462184089638750
0.080200195312500 0.463560324277500
0.080261230468750 0.464936558916250
0.080322265625000 0.466312793555000
0.080383300781250 0.466782035553750
0.080444335937500 0.467251277552500
0.080505371093750 0.467720519551250
0.080566406250000 0.468189761550000
0.080627441406250 0.468810168988750
0.080688476562500 0.469430576427500
0.080749511718750 0.470050983866250
0.080810546875000 0.470671391305000
0.080871582031250 0.470384806103750
0.080932617187500 0.470098220902500
0.080993652343750 0.469811635701250
0.081054687500000 0.469525050500000
0.081115722656250 0.470271429138750
0.081176757812500 0.471017807777500
0.081237792968750 0.471764186416250
0.081298828125000 0.472510565055000
0.081359863281250 0.472349951053750
0.081420898437500 0.472189337052500
0.081481933593750 0.472028723051250
0.081542968750000 0.471868109050000
0.081604003906250 0.471858660488750
0.081665039062500 0.471849211927500
0.081726074218750 0.471839763366250
0.081787109375000 0.471830314805000
0.081848144531250 0.470913873603750
0.081909179687500 0.469997432402500
0.081970214843750 0.469080991201250
0.082031250000000 0.468164550000000
0.082092285156250 0.469628264638750
0.082153320312500 0.471091979277500
0.082214355468750 0.472555693916250
0.082275390625000 0.474019408555000
0.082336425781250 0.474576130553750
0.082397460937500 0.475132852552500
0.082458496093750 0.475689574551250
0.082519531250000 0.476246296550000
0.082580566406250 0.476954183988750
0.082641601562500 0.477662071427500
0.082702636718750 0.478369958866250
0.082763671875000 0.479077846305000
0.082824707031250 0.478878741103750
0.082885742187500 0.478679635902500
0.082946777343750 0.478480530701250
0.083007812500000 0.478281425500000
0.083068847656250 0.479115284138750
0.083129882812500 0.479949142777500
0.083190917968750 0.480783001416250
0.083251953125000 0.481616860055000
0.083312988281250 0.481543726053750
0.083374023437500 0.481470592052500
0.083435058593750 0.481397458051250
0.083496093750000 0.481324324050000
0.083557128906250 0.481402355488750
0.083618164062500 0.481480386927500
0.083679199218750 0.481558418366250
0.083740234375000 0.481636449805000
0.083801269531250 0.480807488603750
0.083862304687500 0.479978527402500
0.083923339843750 0.479149566201250
0.083984375000000 0.478320605000000
0.084045410156250 0.479259439638750
0.084106445312500 0.480198274277500
0.084167480468750 0.481137108916250
0.084228515625000 0.482075943555000
0.084289550781250 0.482107785553750
0.084350585937500 0.482139627552500
0.084411621093750 0.482171469551250
0.084472656250000 0.482203311550000
0.084533691406250 0.482386318988750
0.084594726562500 0.482569326427500
0.084655761718750 0.482752333866250
0.084716796875000 0.482935341305000
0.084777832031250 0.482211356103750
0.084838867187500 0.481487370902500
0.084899902343750 0.480763385701250
0.084960937500000 0.480039400500000
0.085021972656250 0.480348379138750
0.085083007812500 0.480657357777500
0.085144042968750 0.480966336416250
0.085205078125000 0.481275315055000
0.085266113281250 0.480677301053750
0.085327148437500 0.480079287052500
0.085388183593750 0.479481273051250
0.085449218750000 0.478883259050000
0.085510253906250 0.478436410488750
0.085571289062500 0.477989561927500
0.085632324218750 0.477542713366250
0.085693359375000 0.477095864805000
0.085754394531250 0.475742023603750
0.085815429687500 0.474388182402500
0.085876464843750 0.473034341201250
0.085937500000000 0.471680500000000
0.085998535156250 0.473217114638750
0.086059570312500 0.474753729277500
0.086120605468750 0.476290343916250
0.086181640625000 0.477826958555000
0.086242675781250 0.478456580553750
0.086303710937500 0.479086202552500
0.086364746093750 0.479715824551250
0.086425781250000 0.480345446550000
0.086486816406250 0.481126233988750
0.086547851562500 0.481907021427500
0.086608886718750 0.482687808866250
0.086669921875000 0.483468596305000
0.086730957031250 0.483342391103750
0.086791992187500 0.483216185902500
0.086853027343750 0.483089980701250
0.086914062500000 0.482963775500000
0.086975097656250 0.483870534138750
0.087036132812500 0.484777292777500
0.087097167968750 0.485684051416250
0.087158203125000 0.486590810055000
0.087219238281250 0.486590576053750
0.087280273437500 0.486590342052500
0.087341308593750 0.486590108051250
0.087402343750000 0.486589874050000
0.087463378906250 0.486740805488750
0.087524414062500 0.486891736927500
0.087585449218750 0.487042668366250
0.087646484375000 0.487193599805000
0.087707519531250 0.486437538603750
0.087768554687500 0.485681477402500
0.087829589843750 0.484925416201250
0.087890625000000 0.484169355000000
0.087951660156250 0.485181089638750
0.088012695312500 0.486192824277500
0.088073730468750 0.487204558916250
0.088134765625000 0.488216293555000
0.088195800781250 0.488321035553750
0.088256835937500 0.488425777552500
0.088317871093750 0.488530519551250
0.088378906250000 0.488635261550000
0.088439941406250 0.488891168988750
0.088500976562500 0.489147076427500
0.088562011718750 0.489402983866250
0.088623046875000 0.489658891305000
0.088684082031250 0.489007806103750
0.088745117187500 0.488356720902500
0.088806152343750 0.487705635701250
0.088867187500000 0.487054550500000
0.088928222656250 0.487436429138750
0.088989257812500 0.487818307777500
0.089050292968750 0.488200186416250
0.089111328125000 0.488582065055000
0.089172363281250 0.488056951053750
0.089233398437500 0.487531837052500
0.089294433593750 0.487006723051250
0.089355468750000 0.486481609050000
0.089416503906250 0.486107660488750
0.089477539062500 0.485733711927500
0.089538574218750 0.485359763366250
0.089599609375000 0.484985814805000
0.089660644531250 0.483704873603750
0.089721679687500 0.482423932402500
0.089782714843750 0.481142991201250
0.089843750000000 0.479862050000000
0.089904785156250 0.480961264638750
0.089965820312500 0.482060479277500
0.090026855468750 0.483159693916250
0.090087890625000 0.484258908555000
0.090148925781250 0.484451130553750
0.090209960937500 0.484643352552500
0.090270996093750 0.484835574551250
0.090332031250000 0.485027796550000
0.090393066406250 0.485371183988750
0.090454101562500 0.485714571427500
0.090515136718750 0.486057958866250
0.090576171875000 0.486401346305000
0.090637207031250 0.485837741103750
0.090698242187500 0.485274135902500
0.090759277343750 0.484710530701250
0.090820312500000 0.484146925500000
0.090881347656250 0.484616284138750
0.090942382812500 0.485085642777500
0.091003417968750 0.485555001416250
0.091064453125000 0.486024360055000
0.091125488281250 0.485586726053750
0.091186523437500 0.485149092052500
0.091247558593750 0.484711458051250
0.091308593750000 0.484273824050000
0.091369628906250 0.483987355488750
0.091430664062500 0.483700886927500
0.091491699218750 0.483414418366250
0.091552734375000 0.483127949805000
0.091613769531250 0.481934488603750
0.091674804687500 0.480741027402500
0.091735839843750 0.479547566201250
0.091796875000000 0.478354105000000
0.091857910156250 0.478928439638750
0.091918945312500 0.479502774277500
0.091979980468750 0.480077108916250
0.092041015625000 0.480651443555000
0.092102050781250 0.480318785553750
0.092163085937500 0.479986127552500
0.092224121093750 0.479653469551250
0.092285156250000 0.479320811550000
0.092346191406250 0.479139318988750
0.092407226562500 0.478957826427500
0.092468261718750 0.478776333866250
0.092529296875000 0.478594841305000
0.092590332031250 0.477506356103750
0.092651367187500 0.476417870902500
0.092712402343750 0.475329385701250
0.092773437500000 0.474240900500000
0.092834472656250 0.474185379138750
0.092895507812500 0.474129857777500
0.092956542968750 0.474074336416250
0.093017578125000 0.474018815055000
0.093078613281250 0.473056301053750
0.093139648437500 0.472093787052500
0.093200683593750 0.471131273051250
0.093261718750000 0.470168759050000
0.093322753906250 0.469357410488750
0.093383789062500 0.468546061927500
0.093444824218750 0.467734713366250
0.093505859375000 0.466923364805000
0.093566894531250 0.465205023603750
0.093627929687500 0.463486682402500
0.093688964843750 0.461768341201250
0.093750000000000 0.460050000000000
0.093811035156250 0.462001739638750
0.093872070312500 0.463953479277500
0.093933105468750 0.465905218916250
0.093994140625000 0.467856958555000
0.094055175781250 0.468901705553750
0.094116210937500 0.469946452552500
0.094177246093750 0.470991199551250
0.094238281250000 0.472035946550000
0.094299316406250 0.473231858988750
0.094360351562500 0.474427771427500
0.094421386718750 0.475623683866250
0.094482421875000 0.476819596305000
0.094543457031250 0.477108516103750
0.094604492187500 0.477397435902500
0.094665527343750 0.477686355701250
0.094726562500000 0.477975275500000
0.094787597656250 0.479297159138750
0.094848632812500 0.480619042777500
0.094909667968750 0.481940926416250
0.094970703125000 0.483262810055000
0.095031738281250 0.483677701053750
0.095092773437500 0.484092592052500
0.095153808593750 0.484507483051250
0.095214843750000 0.484922374050000
0.095275878906250 0.485488430488750
0.095336914062500 0.486054486927500
0.095397949218750 0.486620543366250
0.095458984375000 0.487186599805000
0.095520019531250 0.486845663603750
0.095581054687500 0.486504727402500
0.095642089843750 0.486163791201250
0.095703125000000 0.485822855000000
0.095764160156250 0.487249714638750
0.095825195312500 0.488676574277500
0.095886230468750 0.490103433916250
0.095947265625000 0.491530293555000
0.096008300781250 0.492050160553750
0.096069335937500 0.492570027552500
0.096130371093750 0.493089894551250
0.096191406250000 0.493609761550000
0.096252441406250 0.494280793988750
0.096313476562500 0.494951826427500
0.096374511718750 0.495622858866250
0.096435546875000 0.496293891305000
0.096496582031250 0.496057931103750
0.096557617187500 0.495821970902500
0.096618652343750 0.495586010701250
0.096679687500000 0.495350050500000
0.096740722656250 0.496147054138750
0.096801757812500 0.496944057777500
0.096862792968750 0.497741061416250
0.096923828125000 0.498538065055000
0.096984863281250 0.498428076053750
0.097045898437500 0.498318087052500
0.097106933593750 0.498208098051250
0.097167968750000 0.498098109050000
0.097229003906250 0.498139285488750
0.097290039062500 0.498180461927500
0.097351074218750 0.498221638366250
0.097412109375000 0.498262814805000
0.097473144531250 0.497396998603750
0.097534179687500 0.496531182402500
0.097595214843750 0.495665366201250
0.097656250000000 0.494799550000000
0.097717285156250 0.496313889638750
0.097778320312500 0.497828229277500
0.097839355468750 0.499342568916250
0.097900390625000 0.500856908555000
0.097961425781250 0.501464255553750
0.098022460937500 0.502071602552500
0.098083496093750 0.502678949551250
0.098144531250000 0.503286296550000
0.098205566406250 0.504044808988750
0.098266601562500 0.504803321427500
0.098327636718750 0.505561833866250
0.098388671875000 0.506320346305000
0.098449707031250 0.506171866103750
0.098510742187500 0.506023385902500
0.098571777343750 0.505874905701250
0.098632812500000 0.505726425500000
0.098693847656250 0.506610909138750
0.098754882812500 0.507495392777500
0.098815917968750 0.508379876416250
0.098876953125000 0.509264360055000
0.098937988281250 0.509241851053750
0.098999023437500 0.509219342052500
0.099060058593750 0.509196833051250
0.099121093750000 0.509174324050000
0.099182128906250 0.509302980488750
0.099243164062500 0.509431636927500
0.099304199218750 0.509560293366250
0.099365234375000 0.509688949805000
0.099426269531250 0.508910613603750
0.099487304687500 0.508132277402500
0.099548339843750 0.507353941201250
0.099609375000000 0.506575605000000
0.099670410156250 0.507565064638750
0.099731445312500 0.508554524277500
0.099792480468750 0.509543983916250
0.099853515625000 0.510533443555000
0.099914550781250 0.510615910553750
0.099975585937500 0.510698377552500
0.100036621093750 0.510780844551250
0.100097656250000 0.510863311550000
0.100158691406250 0.511096943988750
0.100219726562500 0.511330576427500
0.100280761718750 0.511564208866250
0.100341796875000 0.511797841305000
0.100402832031250 0.511124481103750
0.100463867187500 0.510451120902500
0.100524902343750 0.509777760701250
0.100585937500000 0.509104400500000
0.100646972656250 0.509464004138750
0.100708007812500 0.509823607777500
0.100769042968750 0.510183211416250
0.100830078125000 0.510542815055000
0.100891113281250 0.509995426053750
0.100952148437500 0.509448037052500
0.101013183593750 0.508900648051250
0.101074218750000 0.508353259050000
0.101135253906250 0.507957035488750
0.101196289062500 0.507560811927500
0.101257324218750 0.507164588366250
0.101318359375000 0.506768364805000
0.101379394531250 0.505465148603750
0.101440429687500 0.504161932402500
0.101501464843750 0.502858716201250
0.101562500000000 0.501555500000000
0.101623535156250 0.503142739638750
0.101684570312500 0.504729979277500
0.101745605468750 0.506317218916250
0.101806640625000 0.507904458555000
0.101867675781250 0.508584705553750
0.101928710937500 0.509264952552500
0.101989746093750 0.509945199551250
0.102050781250000 0.510625446550000
0.102111816406250 0.511456858988750
0.102172851562500 0.512288271427500
0.102233886718750 0.513119683866250
0.102294921875000 0.513951096305000
0.102355957031250 0.513875516103750
0.102416992187500 0.513799935902500
0.102478027343750 0.513724355701250
0.102539062500000 0.513648775500000
0.102600097656250 0.514606159138750
0.102661132812500 0.515563542777500
0.102722167968750 0.516520926416250
0.102783203125000 0.517478310055000
0.102844238281250 0.517528701053750
0.102905273437500 0.517579092052500
0.102966308593750 0.517629483051250
0.103027343750000 0.517679874050000
0.103088378906250 0.517881430488750
0.103149414062500 0.518082986927500
0.103210449218750 0.518284543366250
0.103271484375000 0.518486099805000
0.103332519531250 0.517780663603750
0.103393554687500 0.517075227402500
0.103454589843750 0.516369791201250
0.103515625000000 0.515664355000000
0.103576660156250 0.516726714638750
0.103637695312500 0.517789074277500
0.103698730468750 0.518851433916250
0.103759765625000 0.519913793555000
0.103820800781250 0.520069160553750
0.103881835937500 0.520224527552500
0.103942871093750 0.520379894551250
0.104003906250000 0.520535261550000
0.104064941406250 0.520841793988750
0.104125976562500 0.521148326427500
0.104187011718750 0.521454858866250
0.104248046875000 0.521761391305000
0.104309082031250 0.521160931103750
0.104370117187500 0.520560470902500
0.104431152343750 0.519960010701250
0.104492187500000 0.519359550500000
0.104553222656250 0.519792054138750
0.104614257812500 0.520224557777500
0.104675292968750 0.520657061416250
0.104736328125000 0.521089565055000
0.104797363281250 0.520615076053750
0.104858398437500 0.520140587052500
0.104919433593750 0.519666098051250
0.104980468750000 0.519191609050000
0.105041503906250 0.518868285488750
0.105102539062500 0.518544961927500
0.105163574218750 0.518221638366250
0.105224609375000 0.517898314805000
0.105285644531250 0.516667998603750
0.105346679687500 0.515437682402500
0.105407714843750 0.514207366201250
0.105468750000000 0.512977050000000
0.105529785156250 0.514126889638750
0.105590820312500 0.515276729277500
0.105651855468750 0.516426568916250
0.105712890625000 0.517576408555000
0.105773925781250 0.517819255553750
0.105834960937500 0.518062102552500
0.105895996093750 0.518304949551250
0.105957031250000 0.518547796550000
0.106018066406250 0.518941808988750
0.106079101562500 0.519335821427500
0.106140136718750 0.519729833866250
0.106201171875000 0.520123846305000
0.106262207031250 0.519610866103750
0.106323242187500 0.519097885902500
0.106384277343750 0.518584905701250
0.106445312500000 0.518071925500000
0.106506347656250 0.518591909138750
0.106567382812500 0.519111892777500
0.106628417968750 0.519631876416250
0.106689453125000 0.520151860055000
0.106750488281250 0.519764851053750
0.106811523437500 0.519377842052500
0.106872558593750 0.518990833051250
0.106933593750000 0.518603824050000
0.106994628906250 0.518367980488750
0.107055664062500 0.518132136927500
0.107116699218750 0.517896293366250
0.107177734375000 0.517660449805000
0.107238769531250 0.516517613603750
0.107299804687500 0.515374777402500
0.107360839843750 0.514231941201250
0.107421875000000 0.513089105000000
0.107482910156250 0.513714064638750
0.107543945312500 0.514339024277500
0.107604980468750 0.514963983916250
0.107666015625000 0.515588943555000
0.107727050781250 0.515306910553750
0.107788085937500 0.515024877552500
0.107849121093750 0.514742844551250
0.107910156250000 0.514460811550000
0.107971191406250 0.514329943988750
0.108032226562500 0.514199076427500
0.108093261718750 0.514068208866250
0.108154296875000 0.513937341305000
0.108215332031250 0.512899481103750
0.108276367187500 0.511861620902500
0.108337402343750 0.510823760701250
0.108398437500000 0.509785900500000
0.108459472656250 0.509781004138750
0.108520507812500 0.509776107777500
0.108581542968750 0.509771211416250
0.108642578125000 0.509766315055000
0.108703613281250 0.508854426053750
0.108764648437500 0.507942537052500
0.108825683593750 0.507030648051250
0.108886718750000 0.506118759050000
0.108947753906250 0.505358035488750
0.109008789062500 0.504597311927500
0.109069824218750 0.503836588366250
0.109130859375000 0.503075864805000
0.109191894531250 0.501408148603750
0.109252929687500 0.499740432402500
0.109313964843750 0.498072716201250
0.109375000000000 0.496405000000000
0.109436035156250 0.498052989638750
0.109497070312500 0.499700979277500
0.109558105468750 0.501348968916250
0.109619140625000 0.502996958555000
0.109680175781250 0.503737955553750
0.109741210937500 0.504478952552500
0.109802246093750 0.505219949551250
0.109863281250000 0.505960946550000
0.109924316406250 0.506853108988750
0.109985351562500 0.507745271427500
0.110046386718750 0.508637433866250
0.110107421875000 0.509529596305000
0.110168457031250 0.509514766103750
0.110229492187500 0.509499935902500
0.110290527343750 0.509485105701250
0.110351562500000 0.509470275500000
0.110412597656250 0.510488409138750
0.110473632812500 0.511506542777500
0.110534667968750 0.512524676416250
0.110595703125000 0.513542810055000
0.110656738281250 0.513653951053750
0.110717773437500 0.513765092052500
0.110778808593750 0.513876233051250
0.110839843750000 0.513987374050000
0.110900878906250 0.514249680488750
0.110961914062500 0.514511986927500
0.111022949218750 0.514774293366250
0.111083984375000 0.515036599805000
0.111145019531250 0.514391913603750
0.111206054687500 0.513747227402500
0.111267089843750 0.513102541201250
0.111328125000000 0.512457855000000
0.111389160156250 0.513580964638750
0.111450195312500 0.514704074277500
0.111511230468750 0.515827183916250
0.111572265625000 0.516950293555000
0.111633300781250 0.517166410553750
0.111694335937500 0.517382527552500
0.111755371093750 0.517598644551250
0.111816406250000 0.517814761550000
0.111877441406250 0.518182043988750
0.111938476562500 0.518549326427500
0.111999511718750 0.518916608866250
0.112060546875000 0.519283891305000
0.112121582031250 0.518744181103750
0.112182617187500 0.518204470902500
0.112243652343750 0.517664760701250
0.112304687500000 0.517125050500000
0.112365722656250 0.517618304138750
0.112426757812500 0.518111557777500
0.112487792968750 0.518604811416250
0.112548828125000 0.519098065055000
0.112609863281250 0.518684326053750
0.112670898437500 0.518270587052500
0.112731933593750 0.517856848051250
0.112792968750000 0.517443109050000
0.112854003906250 0.517180535488750
0.112915039062500 0.516917961927500
0.112976074218750 0.516655388366250
0.113037109375000 0.516392814805000
0.113098144531250 0.515223248603750
0.113159179687500 0.514053682402500
0.113220214843750 0.512884116201250
0.113281250000000 0.511714550000000
0.113342285156250 0.512925139638750
0.113403320312500 0.514135729277500
0.113464355468750 0.515346318916250
0.113525390625000 0.516556908555000
0.113586425781250 0.516860505553750
0.113647460937500 0.517164102552500
0.113708496093750 0.517467699551250
0.113769531250000 0.517771296550000
0.113830566406250 0.518226058988750
0.113891601562500 0.518680821427500
0.113952636718750 0.519135583866250
0.114013671875000 0.519590346305000
0.114074707031250 0.519138116103750
0.114135742187500 0.518685885902500
0.114196777343750 0.518233655701250
0.114257812500000 0.517781425500000
0.114318847656250 0.518362159138750
0.114379882812500 0.518942892777500
0.114440917968750 0.519523626416250
0.114501953125000 0.520104360055000
0.114562988281250 0.519778101053750
0.114624023437500 0.519451842052500
0.114685058593750 0.519125583051250
0.114746093750000 0.518799324050000
0.114807128906250 0.518624230488750
0.114868164062500 0.518449136927500
0.114929199218750 0.518274043366250
0.114990234375000 0.518098949805000
0.115051269531250 0.517016863603750
0.115112304687500 0.515934777402500
0.115173339843750 0.514852691201250
0.115234375000000 0.513770605000000
0.115295410156250 0.514456314638750
0.115356445312500 0.515142024277500
0.115417480468750 0.515827733916250
0.115478515625000 0.516513443555000
0.115539550781250 0.516292160553750
0.115600585937500 0.516070877552500
0.115661621093750 0.515849594551250
0.115722656250000 0.515628311550000
0.115783691406250 0.515558193988750
0.115844726562500 0.515488076427500
0.115905761718750 0.515417958866250
0.115966796875000 0.515347841305000
0.116027832031250 0.514370731103750
0.116088867187500 0.513393620902500
0.116149902343750 0.512416510701250
0.116210937500000 0.511439400500000
0.116271972656250 0.511495254138750
0.116333007812500 0.511551107777500
0.116394042968750 0.511606961416250
0.116455078125000 0.511662815055000
0.116516113281250 0.510811676053750
0.116577148437500 0.509960537052500
0.116638183593750 0.509109398051250
0.116699218750000 0.508258259050000
0.116760253906250 0.507558285488750
0.116821289062500 0.506858311927500
0.116882324218750 0.506158338366250
0.116943359375000 0.505458364805000
0.117004394531250 0.503851398603750
0.117065429687500 0.502244432402500
0.117126464843750 0.500637466201250
0.117187500000000 0.499030500000000
0.117248535156250 0.500313989638750
0.117309570312500 0.501597479277500
0.117370605468750 0.502880968916250
0.117431640625000 0.504164458555000
0.117492675781250 0.504540955553750
0.117553710937500 0.504917452552500
0.117614746093750 0.505293949551250
0.117675781250000 0.505670446550000
0.117736816406250 0.506198108988750
0.117797851562500 0.506725771427500
0.117858886718750 0.507253433866250
0.117919921875000 0.507781096305000
0.117980957031250 0.507401766103750
0.118041992187500 0.507022435902500
0.118103027343750 0.506643105701250
0.118164062500000 0.506263775500000
0.118225097656250 0.506917409138750
0.118286132812500 0.507571042777500
0.118347167968750 0.508224676416250
0.118408203125000 0.508878310055000
0.118469238281250 0.508624951053750
0.118530273437500 0.508371592052500
0.118591308593750 0.508118233051250
0.118652343750000 0.507864874050000
0.118713378906250 0.507762680488750
0.118774414062500 0.507660486927500
0.118835449218750 0.507558293366250
0.118896484375000 0.507456099805000
0.118957519531250 0.506446913603750
0.119018554687500 0.505437727402500
0.119079589843750 0.504428541201250
0.119140625000000 0.503419355000000
0.119201660156250 0.504177964638750
0.119262695312500 0.504936574277500
0.119323730468750 0.505695183916250
0.119384765625000 0.506453793555000
0.119445800781250 0.506305410553750
0.119506835937500 0.506157027552500
0.119567871093750 0.506008644551250
0.119628906250000 0.505860261550000
0.119689941406250 0.505863043988750
0.119750976562500 0.505865826427500
0.119812011718750 0.505868608866250
0.119873046875000 0.505871391305000
0.119934082031250 0.504967181103750
0.119995117187500 0.504062970902500
0.120056152343750 0.503158760701250
0.120117187500000 0.502254550500000
0.120178222656250 0.502383304138750
0.120239257812500 0.502512057777500
0.120300292968750 0.502640811416250
0.120361328125000 0.502769565055000
0.120422363281250 0.501991326053750
0.120483398437500 0.501213087052500
0.120544433593750 0.500434848051250
0.120605468750000 0.499656609050000
0.120666503906250 0.499029535488750
0.120727539062500 0.498402461927500
0.120788574218750 0.497775388366250
0.120849609375000 0.497148314805000
0.120910644531250 0.495614248603750
0.120971679687500 0.494080182402500
0.121032714843750 0.492546116201250
0.121093750000000 0.491012050000000
0.121154785156250 0.491858139638750
0.121215820312500 0.492704229277500
0.121276855468750 0.493550318916250
0.121337890625000 0.494396408555000
0.121398925781250 0.494335505553750
0.121459960937500 0.494274602552500
0.121520996093750 0.494213699551250
0.121582031250000 0.494152796550000
0.121643066406250 0.494243058988750
0.121704101562500 0.494333321427500
0.121765136718750 0.494423583866250
0.121826171875000 0.494513846305000
0.121887207031250 0.493697116103750
0.121948242187500 0.492880385902500
0.122009277343750 0.492063655701250
0.122070312500000 0.491246925500000
0.122131347656250 0.491463159138750
0.122192382812500 0.491679392777500
0.122253417968750 0.491895626416250
0.122314453125000 0.492111860055000
0.122375488281250 0.491421101053750
0.122436523437500 0.490730342052500
0.122497558593750 0.490039583051250
0.122558593750000 0.489348824050000
0.122619628906250 0.488809230488750
0.122680664062500 0.488269636927500
0.122741699218750 0.487730043366250
0.122802734375000 0.487190449805000
0.122863769531250 0.485743863603750
0.122924804687500 0.484297277402500
0.122985839843750 0.482850691201250
0.123046875000000 0.481404105000000
0.123107910156250 0.481725314638750
0.123168945312500 0.482046524277500
0.123229980468750 0.482367733916250
0.123291015625000 0.482688943555000
0.123352050781250 0.482103160553750
0.123413085937500 0.481517377552500
0.123474121093750 0.480931594551250
0.123535156250000 0.480345811550000
0.123596191406250 0.479911193988750
0.123657226562500 0.479476576427500
0.123718261718750 0.479041958866250
0.123779296875000 0.478607341305000
0.123840332031250 0.477265731103750
0.123901367187500 0.475924120902500
0.123962402343750 0.474582510701250
0.124023437500000 0.473240900500000
0.124084472656250 0.472932254138750
0.124145507812500 0.472623607777500
0.124206542968750 0.472314961416250
0.124267578125000 0.472006315055000
0.124328613281250 0.470790676053750
0.124389648437500 0.469575037052500
0.124450683593750 0.468359398051250
0.124511718750000 0.467143759050000
0.124572753906250 0.466079285488750
0.124633789062500 0.465014811927500
0.124694824218750 0.463950338366250
0.124755859375000 0.462885864805000
0.124816894531250 0.460914398603750
0.124877929687500 0.458942932402500
0.124938964843750 0.456971466201250
0.125000000000000 0.455000000000000
0.125061035156250 0.457240020888750
0.125122070312500 0.459480041777500
0.125183105468750 0.461720062666250
0.125244140625000 0.463960083555000
0.125305175781250 0.465293111803750
0.125366210937500 0.466626140052500
0.125427246093750 0.467959168301250
0.125488281250000 0.469292196550000
0.125549316406250 0.470776390238750
0.125610351562500 0.472260583927500
0.125671386718750 0.473744777616250
0.125732421875000 0.475228971305000
0.125793457031250 0.475806172353750
0.125854492187500 0.476383373402500
0.125915527343750 0.476960574451250
0.125976562500000 0.477537775500000
0.126037597656250 0.479147940388750
0.126098632812500 0.480758105277500
0.126159667968750 0.482368270166250
0.126220703125000 0.483978435055000
0.126281738281250 0.484681607303750
0.126342773437500 0.485384779552500
0.126403808593750 0.486087951801250
0.126464843750000 0.486791124050000
0.126525878906250 0.487645461738750
0.126586914062500 0.488499799427500
0.126647949218750 0.489354137116250
0.126708984375000 0.490208474805000
0.126770019531250 0.490155819853750
0.126831054687500 0.490103164902500
0.126892089843750 0.490050509951250
0.126953125000000 0.489997855000000
0.127014160156250 0.491712995888750
0.127075195312500 0.493428136777500
0.127136230468750 0.495143277666250
0.127197265625000 0.496858418555000
0.127258300781250 0.497666566803750
0.127319335937500 0.498474715052500
0.127380371093750 0.499282863301250
0.127441406250000 0.500091011550000
0.127502441406250 0.501050325238750
0.127563476562500 0.502009638927500
0.127624511718750 0.502968952616250
0.127685546875000 0.503928266305000
0.127746582031250 0.503980587353750
0.127807617187500 0.504032908402500
0.127868652343750 0.504085229451250
0.127929687500000 0.504137550500000
0.127990722656250 0.505222835388750
0.128051757812500 0.506308120277500
0.128112792968750 0.507393405166250
0.128173828125000 0.508478690055000
0.128234863281250 0.508656982303750
0.128295898437500 0.508835274552500
0.128356933593750 0.509013566801250
0.128417968750000 0.509191859050000
0.128479003906250 0.509521316738750
0.128540039062500 0.509850774427500
0.128601074218750 0.510180232116250
0.128662109375000 0.510509689805000
0.128723144531250 0.509932154853750
0.128784179687500 0.509354619902500
0.128845214843750 0.508777084951250
0.128906250000000 0.508199550000000
0.128967285156250 0.510002170888750
0.129028320312500 0.511804791777500
0.129089355468750 0.513607412666250
0.129150390625000 0.515410033555000
0.129211425781250 0.516305661803750
0.129272460937500 0.517201290052500
0.129333496093750 0.518096918301250
0.129394531250000 0.518992546550000
0.129455566406250 0.520039340238750
0.129516601562500 0.521086133927500
0.129577636718750 0.522132927616250
0.129638671875000 0.523179721305000
0.129699707031250 0.523319522353750
0.129760742187500 0.523459323402500
0.129821777343750 0.523599124451250
0.129882812500000 0.523738925500000
0.129943847656250 0.524911690388750
0.130004882812500 0.526084455277500
0.130065917968750 0.527257220166250
0.130126953125000 0.528429985055000
0.130187988281250 0.528695757303750
0.130249023437500 0.528961529552500
0.130310058593750 0.529227301801250
0.130371093750000 0.529493074050000
0.130432128906250 0.529910011738750
0.130493164062500 0.530326949427500
0.130554199218750 0.530743887116250
0.130615234375000 0.531160824805000
0.130676269531250 0.530670769853750
0.130737304687500 0.530180714902500
0.130798339843750 0.529690659951250
0.130859375000000 0.529200605000000
0.130920410156250 0.530478345888750
0.130981445312500 0.531756086777500
0.131042480468750 0.533033827666250
0.131103515625000 0.534311568555000
0.131164550781250 0.534682316803750
0.131225585937500 0.535053065052500
0.131286621093750 0.535423813301250
0.131347656250000 0.535794561550000
0.131408691406250 0.536316475238750
0.131469726562500 0.536838388927500
0.131530761718750 0.537360302616250
0.131591796875000 0.537882216305000
0.131652832031250 0.537497137353750
0.131713867187500 0.537112058402500
0.131774902343750 0.536726979451250
0.131835937500000 0.536341900500000
0.131896972656250 0.536989785388750
0.131958007812500 0.537637670277500
0.132019042968750 0.538285555166250
0.132080078125000 0.538933440055000
0.132141113281250 0.538674332303750
0.132202148437500 0.538415224552500
0.132263183593750 0.538156116801250
0.132324218750000 0.537897009050000
0.132385253906250 0.537789066738750
0.132446289062500 0.537681124427500
0.132507324218750 0.537573182116250
0.132568359375000 0.537465239805000
0.132629394531250 0.536450304853750
0.132690429687500 0.535435369902500
0.132751464843750 0.534420434951250
0.132812500000000 0.533405500000000
0.132873535156250 0.535281020888750
0.132934570312500 0.537156541777500
0.132995605468750 0.539032062666250
0.133056640625000 0.540907583555000
0.133117675781250 0.541876111803750
0.133178710937500 0.542844640052500
0.133239746093750 0.543813168301250
0.133300781250000 0.544781696550000
0.133361816406250 0.545901390238750
0.133422851562500 0.547021083927500
0.133483886718750 0.548140777616250
0.133544921875000 0.549260471305000
0.133605957031250 0.549473172353750
0.133666992187500 0.549685873402500
0.133728027343750 0.549898574451250
0.133789062500000 0.550111275500000
0.133850097656250 0.551356940388750
0.133911132812500 0.552602605277500
0.133972167968750 0.553848270166250
0.134033203125000 0.555093935055000
0.134094238281250 0.555432607303750
0.134155273437500 0.555771279552500
0.134216308593750 0.556109951801250
0.134277343750000 0.556448624050000
0.134338378906250 0.556938461738750
0.134399414062500 0.557428299427500
0.134460449218750 0.557918137116250
0.134521484375000 0.558407974805000
0.134582519531250 0.557990819853750
0.134643554687500 0.557573664902500
0.134704589843750 0.557156509951250
0.134765625000000 0.556739355000000
0.134826660156250 0.558089995888750
0.134887695312500 0.559440636777500
0.134948730468750 0.560791277666250
0.135009765625000 0.562141918555000
0.135070800781250 0.562585566803750
0.135131835937500 0.563029215052500
0.135192871093750 0.563472863301250
0.135253906250000 0.563916511550000
0.135314941406250 0.564511325238750
0.135375976562500 0.565106138927500
0.135437011718750 0.565700952616250
0.135498046875000 0.566295766305000
0.135559082031250 0.565983587353750
0.135620117187500 0.565671408402500
0.135681152343750 0.565359229451250
0.135742187500000 0.565047050500000
0.135803222656250 0.565767835388750
0.135864257812500 0.566488620277500
0.135925292968750 0.567209405166250
0.135986328125000 0.567930190055000
0.136047363281250 0.567743982303750
0.136108398437500 0.567557774552500
0.136169433593750 0.567371566801250
0.136230468750000 0.567185359050000
0.136291503906250 0.567150316738750
0.136352539062500 0.567115274427500
0.136413574218750 0.567080232116250
0.136474609375000 0.567045189805000
0.136535644531250 0.566103154853750
0.136596679687500 0.565161119902500
0.136657714843750 0.564219084951250
0.136718750000000 0.563277050000000
0.136779785156250 0.564715170888750
0.136840820312500 0.566153291777500
0.136901855468750 0.567591412666250
0.136962890625000 0.569029533555000
0.137023925781250 0.569560661803750
0.137084960937500 0.570091790052500
0.137145996093750 0.570622918301250
0.137207031250000 0.571154046550000
0.137268066406250 0.571836340238750
0.137329101562500 0.572518633927500
0.137390136718750 0.573200927616250
0.137451171875000 0.573883221305000
0.137512207031250 0.573658522353750
0.137573242187500 0.573433823402500
0.137634277343750 0.573209124451250
0.137695312500000 0.572984425500000
0.137756347656250 0.573792690388750
0.137817382812500 0.574600955277500
0.137878417968750 0.575409220166250
0.137939453125000 0.576217485055000
0.138000488281250 0.576118757303750
0.138061523437500 0.576020029552500
0.138122558593750 0.575921301801250
0.138183593750000 0.575822574050000
0.138244628906250 0.575875011738750
0.138305664062500 0.575927449427500
0.138366699218750 0.575979887116250
0.138427734375000 0.576032324805000
0.138488769531250 0.575177769853750
0.138549804687500 0.574323214902500
0.138610839843750 0.573468659951250
0.138671875000000 0.572614105000000
0.138732910156250 0.573527345888750
0.138793945312500 0.574440586777500
0.138854980468750 0.575353827666250
0.138916015625000 0.576267068555000
0.138977050781250 0.576273316803750
0.139038085937500 0.576279565052500
0.139099121093750 0.576285813301250
0.139160156250000 0.576292061550000
0.139221191406250 0.576449475238750
0.139282226562500 0.576606888927500
0.139343261718750 0.576764302616250
0.139404296875000 0.576921716305000
0.139465332031250 0.576172137353750
0.139526367187500 0.575422558402500
0.139587402343750 0.574672979451250
0.139648437500000 0.573923400500000
0.139709472656250 0.574206785388750
0.139770507812500 0.574490170277500
0.139831542968750 0.574773555166250
0.139892578125000 0.575056940055000
0.139953613281250 0.574433332303750
0.140014648437500 0.573809724552500
0.140075683593750 0.573186116801250
0.140136718750000 0.572562509050000
0.140197753906250 0.572090066738750
0.140258789062500 0.571617624427500
0.140319824218750 0.571145182116250
0.140380859375000 0.570672739805000
0.140441894531250 0.569293304853750
0.140502929687500 0.567913869902500
0.140563964843750 0.566534434951250
0.140625000000000 0.565155000000000
0.140686035156250 0.567091270888750
0.140747070312500 0.569027541777500
0.140808105468750 0.570963812666250
0.140869140625000 0.572900083555000
0.140930175781250 0.573929361803750
0.140991210937500 0.574958640052500
0.141052246093750 0.575987918301250
0.141113281250000 0.577017196550000
0.141174316406250 0.578197640238750
0.141235351562500 0.579378083927500
0.141296386718750 0.580558527616250
0.141357421875000 0.581738971305000
0.141418457031250 0.582012422353750
0.141479492187500 0.582285873402500
0.141540527343750 0.582559324451250
0.141601562500000 0.582832775500000
0.141662597656250 0.584139190388750
0.141723632812500 0.585445605277500
0.141784667968750 0.586752020166250
0.141845703125000 0.588058435055000
0.141906738281250 0.588457857303750
0.141967773437500 0.588857279552500
0.142028808593750 0.589256701801250
0.142089843750000 0.589656124050000
0.142150878906250 0.590206711738750
0.142211914062500 0.590757299427500
0.142272949218750 0.591307887116250
0.142333984375000 0.591858474805000
0.142395019531250 0.591502069853750
0.142456054687500 0.591145664902500
0.142517089843750 0.590789259951250
0.142578125000000 0.590432855000000
0.142639160156250 0.591844245888750
0.142700195312500 0.593255636777500
0.142761230468750 0.594667027666250
0.142822265625000 0.596078418555000
0.142883300781250 0.596582816803750
0.142944335937500 0.597087215052500
0.143005371093750 0.597591613301250
0.143066406250000 0.598096011550000
0.143127441406250 0.598751575238750
0.143188476562500 0.599407138927500
0.143249511718750 0.600062702616250
0.143310546875000 0.600718266305000
0.143371582031250 0.600466837353750
0.143432617187500 0.600215408402500
0.143493652343750 0.599963979451250
0.143554687500000 0.599712550500000
0.143615722656250 0.600494085388750
0.143676757812500 0.601275620277500
0.143737792968750 0.602057155166250
0.143798828125000 0.602838690055000
0.143859863281250 0.602713232303750
0.143920898437500 0.602587774552500
0.143981933593750 0.602462316801250
0.144042968750000 0.602336859050000
0.144104003906250 0.602362566738750
0.144165039062500 0.602388274427500
0.144226074218750 0.602413982116250
0.144287109375000 0.602439689805000
0.144348144531250 0.601558404853750
0.144409179687500 0.600677119902500
0.144470214843750 0.599795834951250
0.144531250000000 0.598914550000000
0.144592285156250 0.600413420888750
0.144653320312500 0.601912291777500
0.144714355468750 0.603411162666250
0.144775390625000 0.604910033555000
0.144836425781250 0.605501911803750
0.144897460937500 0.606093790052500
0.144958496093750 0.606685668301250
0.145019531250000 0.607277546550000
0.145080566406250 0.608020590238750
0.145141601562500 0.608763633927500
0.145202636718750 0.609506677616250
0.145263671875000 0.610249721305000
0.145324707031250 0.610085772353750
0.145385742187500 0.609921823402500
0.145446777343750 0.609757874451250
0.145507812500000 0.609593925500000
0.145568847656250 0.610462940388750
0.145629882812500 0.611331955277500
0.145690917968750 0.612200970166250
0.145751953125000 0.613069985055000
0.145812988281250 0.613032007303750
0.145874023437500 0.612994029552500
0.145935058593750 0.612956051801250
0.145996093750000 0.612918074050000
0.146057128906250 0.613031261738750
0.146118164062500 0.613144449427500
0.146179199218750 0.613257637116250
0.146240234375000 0.613370824805000
0.146301269531250 0.612577019853750
0.146362304687500 0.611783214902500
0.146423339843750 0.610989409951250
0.146484375000000 0.610195605000000
0.146545410156250 0.611169595888750
0.146606445312500 0.612143586777500
0.146667480468750 0.613117577666250
0.146728515625000 0.614091568555000
0.146789550781250 0.614158566803750
0.146850585937500 0.614225565052500
0.146911621093750 0.614292563301250
0.146972656250000 0.614359561550000
0.147033691406250 0.614577725238750
0.147094726562500 0.614795888927500
0.147155761718750 0.615014052616250
0.147216796875000 0.615232216305000
0.147277832031250 0.614543387353750
0.147338867187500 0.613854558402500
0.147399902343750 0.613165729451250
0.147460937500000 0.612476900500000
0.147521972656250 0.612821035388750
0.147583007812500 0.613165170277500
0.147644042968750 0.613509305166250
0.147705078125000 0.613853440055000
0.147766113281250 0.613290582303750
0.147827148437500 0.612727724552500
0.147888183593750 0.612164866801250
0.147949218750000 0.611602009050000
0.148010253906250 0.611190316738750
0.148071289062500 0.610778624427500
0.148132324218750 0.610366932116250
0.148193359375000 0.609955239805000
0.148254394531250 0.608636554853750
0.148315429687500 0.607317869902500
0.148376464843750 0.605999184951250
0.148437500000000 0.604680500000000
0.148498535156250 0.606252270888750
0.148559570312500 0.607824041777500
0.148620605468750 0.609395812666250
0.148681640625000 0.610967583555000
0.148742675781250 0.611632361803750
0.148803710937500 0.612297140052500
0.148864746093750 0.612961918301250
0.148925781250000 0.613626696550000
0.148986816406250 0.614442640238750
0.149047851562500 0.615258583927500
0.149108886718750 0.616074527616250
0.149169921875000 0.616890471305000
0.149230957031250 0.616799422353750
0.149291992187500 0.616708373402500
0.149353027343750 0.616617324451250
0.149414062500000 0.616526275500000
0.149475097656250 0.617468190388750
0.149536132812500 0.618410105277500
0.149597167968750 0.619352020166250
0.149658203125000 0.620293935055000
0.149719238281250 0.620328857303750
0.149780273437500 0.620363779552500
0.149841308593750 0.620398701801250
0.149902343750000 0.620433624050000
0.149963378906250 0.620619711738750
0.150024414062500 0.620805799427500
0.150085449218750 0.620991887116250
0.150146484375000 0.621177974805000
0.150207519531250 0.620457069853750
0.150268554687500 0.619736164902500
0.150329589843750 0.619015259951250
0.150390625000000 0.618294355000000
0.150451660156250 0.619341245888750
0.150512695312500 0.620388136777500
0.150573730468750 0.621435027666250
0.150634765625000 0.622481918555000
0.150695800781250 0.622621816803750
0.150756835937500 0.622761715052500
0.150817871093750 0.622901613301250
0.150878906250000 0.623041511550000
0.150939941406250 0.623332575238750
0.151000976562500 0.623623638927500
0.151062011718750 0.623914702616250
0.151123046875000 0.624205766305000
0.151184082031250 0.623589837353750
0.151245117187500 0.622973908402500
0.151306152343750 0.622357979451250
0.151367187500000 0.621742050500000
0.151428222656250 0.622159085388750
0.151489257812500 0.622576120277500
0.151550292968750 0.622993155166250
0.151611328125000 0.623410190055000
0.151672363281250 0.622920232303750
0.151733398437500 0.622430274552500
0.151794433593750 0.621940316801250
0.151855468750000 0.621450359050000
0.151916503906250 0.621111566738750
0.151977539062500 0.620772774427500
0.152038574218750 0.620433982116250
0.152099609375000 0.620095189805000
0.152160644531250 0.618849404853750
0.152221679687500 0.617603619902500
0.152282714843750 0.616357834951250
0.152343750000000 0.615112050000000
0.152404785156250 0.616246420888750
0.152465820312500 0.617380791777500
0.152526855468750 0.618515162666250
0.152587890625000 0.619649533555000
0.152648925781250 0.619876911803750
0.152709960937500 0.620104290052500
0.152770996093750 0.620331668301250
0.152832031250000 0.620559046550000
0.152893066406250 0.620937590238750
0.152954101562500 0.621316133927500
0.153015136718750 0.621694677616250
0.153076171875000 0.622073221305000
0.153137207031250 0.621544772353750
0.153198242187500 0.621016323402500
0.153259277343750 0.620487874451250
0.153320312500000 0.619959425500000
0.153381347656250 0.620463940388750
0.153442382812500 0.620968455277500
0.153503417968750 0.621472970166250
0.153564453125000 0.621977485055000
0.153625488281250 0.621575007303750
0.153686523437500 0.621172529552500
0.153747558593750 0.620770051801250
0.153808593750000 0.620367574050000
0.153869628906250 0.620116261738750
0.153930664062500 0.619864949427500
0.153991699218750 0.619613637116250
0.154052734375000 0.619362324805000
0.154113769531250 0.618204019853750
0.154174804687500 0.617045714902500
0.154235839843750 0.615887409951250
0.154296875000000 0.614729105000000
0.154357910156250 0.615338595888750
0.154418945312500 0.615948086777500
0.154479980468750 0.616557577666250
0.154541015625000 0.617167068555000
0.154602050781250 0.616869566803750
0.154663085937500 0.616572065052500
0.154724121093750 0.616274563301250
0.154785156250000 0.615977061550000
0.154846191406250 0.615830725238750
0.154907226562500 0.615684388927500
0.154968261718750 0.615538052616250
0.155029296875000 0.615391716305000
0.155090332031250 0.614338387353750
0.155151367187500 0.613285058402500
0.155212402343750 0.612231729451250
0.155273437500000 0.611178400500000
0.155334472656250 0.611158035388750
0.155395507812500 0.611137670277500
0.155456542968750 0.611117305166250
0.155517578125000 0.611096940055000
0.155578613281250 0.610169582303750
0.155639648437500 0.609242224552500
0.155700683593750 0.608314866801250
0.155761718750000 0.607387509050000
0.155822753906250 0.606611316738750
0.155883789062500 0.605835124427500
0.155944824218750 0.605058932116250
0.156005859375000 0.604282739805000
0.156066894531250 0.602599554853750
0.156127929687500 0.600916369902500
0.156188964843750 0.599233184951250
0.156250000000000 0.597550000000000
0.156311035156250 0.599536895888750
0.156372070312500 0.601523791777500
0.156433105468750 0.603510687666250
0.156494140625000 0.605497583555000
0.156555175781250 0.606577486803750
0.156616210937500 0.607657390052500
0.156677246093750 0.608737293301250
0.156738281250000 0.609817196550000
0.156799316406250 0.611048265238750
0.156860351562500 0.612279333927500
0.156921386718750 0.613510402616250
0.156982421875000 0.614741471305000
0.157043457031250 0.615065547353750
0.157104492187500 0.615389623402500
0.157165527343750 0.615713699451250
0.157226562500000 0.616037775500000
0.157287597656250 0.617394815388750
0.157348632812500 0.618751855277500
0.157409667968750 0.620108895166250
0.157470703125000 0.621465935055000
0.157531738281250 0.621915982303750
0.157592773437500 0.622366029552500
0.157653808593750 0.622816076801250
0.157714843750000 0.623266124050000
0.157775878906250 0.623867336738750
0.157836914062500 0.624468549427500
0.157897949218750 0.625069762116250
0.157958984375000 0.625670974805000
0.158020019531250 0.625365194853750
0.158081054687500 0.625059414902500
0.158142089843750 0.624753634951250
0.158203125000000 0.624447855000000
0.158264160156250 0.625909870888750
0.158325195312500 0.627371886777500
0.158386230468750 0.628833902666250
0.158447265625000 0.630295918555000
0.158508300781250 0.630850941803750
0.158569335937500 0.631405965052500
0.158630371093750 0.631960988301250
0.158691406250000 0.632516011550000
0.158752441406250 0.633222200238750
0.158813476562500 0.633928388927500
0.158874511718750 0.634634577616250
0.158935546875000 0.635340766305000
0.158996582031250 0.635139962353750
0.159057617187500 0.634939158402500
0.159118652343750 0.634738354451250
0.159179687500000 0.634537550500000
0.159240722656250 0.635369710388750
0.159301757812500 0.636201870277500
0.159362792968750 0.637034030166250
0.159423828125000 0.637866190055000
0.159484863281250 0.637791357303750
0.159545898437500 0.637716524552500
0.159606933593750 0.637641691801250
0.159667968750000 0.637566859050000
0.159729003906250 0.637643191738750
0.159790039062500 0.637719524427500
0.159851074218750 0.637795857116250
0.159912109375000 0.637872189805000
0.159973144531250 0.637041529853750
0.160034179687500 0.636210869902500
0.160095214843750 0.635380209951250
0.160156250000000 0.634549550000000
0.160217285156250 0.636099045888750
0.160278320312500 0.637648541777500
0.160339355468750 0.639198037666250
0.160400390625000 0.640747533555000
0.160461425781250 0.641390036803750
0.160522460937500 0.642032540052500
0.160583496093750 0.642675043301250
0.160644531250000 0.643317546550000
0.160705566406250 0.644111215238750
0.160766601562500 0.644904883927500
0.160827636718750 0.645698552616250
0.160888671875000 0.646492221305000
0.160949707031250 0.646378897353750
0.161010742187500 0.646265573402500
0.161071777343750 0.646152249451250
0.161132812500000 0.646038925500000
0.161193847656250 0.646958565388750
0.161254882812500 0.647878205277500
0.161315917968750 0.648797845166250
0.161376953125000 0.649717485055000
0.161437988281250 0.649730132303750
0.161499023437500 0.649742779552500
0.161560058593750 0.649755426801250
0.161621093750000 0.649768074050000
0.161682128906250 0.649931886738750
0.161743164062500 0.650095699427500
0.161804199218750 0.650259512116250
0.161865234375000 0.650423324805000
0.161926269531250 0.649680144853750
0.161987304687500 0.648936964902500
0.162048339843750 0.648193784951250
0.162109375000000 0.647450605000000
0.162170410156250 0.648475220888750
0.162231445312500 0.649499836777500
0.162292480468750 0.650524452666250
0.162353515625000 0.651549068555000
0.162414550781250 0.651666691803750
0.162475585937500 0.651784315052500
0.162536621093750 0.651901938301250
0.162597656250000 0.652019561550000
0.162658691406250 0.652288350238750
0.162719726562500 0.652557138927500
0.162780761718750 0.652825927616250
0.162841796875000 0.653094716305000
0.162902832031250 0.652456512353750
0.162963867187500 0.651818308402500
0.163024902343750 0.651180104451250
0.163085937500000 0.650541900500000
0.163146972656250 0.650936660388750
0.163208007812500 0.651331420277500
0.163269042968750 0.651726180166250
0.163330078125000 0.652120940055000
0.163391113281250 0.651608707303750
0.163452148437500 0.651096474552500
0.163513183593750 0.650584241801250
0.163574218750000 0.650072009050000
0.163635253906250 0.649710941738750
0.163696289062500 0.649349874427500
0.163757324218750 0.648988807116250
0.163818359375000 0.648627739805000
0.163879394531250 0.647359679853750
0.163940429687500 0.646091619902500
0.164001464843750 0.644823559951250
0.164062500000000 0.643555500000000
0.164123535156250 0.645177895888750
0.164184570312500 0.646800291777500
0.164245605468750 0.648422687666250
0.164306640625000 0.650045083555000
0.164367675781250 0.650760486803750
0.164428710937500 0.651475890052500
0.164489746093750 0.652191293301250
0.164550781250000 0.652906696550000
0.164611816406250 0.653773265238750
0.164672851562500 0.654639833927500
0.164733886718750 0.655506402616250
0.164794921875000 0.656372971305000
0.164855957031250 0.656332547353750
0.164916992187500 0.656292123402500
0.164978027343750 0.656251699451250
0.165039062500000 0.656211275500000
0.165100097656250 0.657203815388750
0.165161132812500 0.658196355277500
0.165222167968750 0.659188895166250
0.165283203125000 0.660181435055000
0.165344238281250 0.660266982303750
0.165405273437500 0.660352529552500
0.165466308593750 0.660438076801250
0.165527343750000 0.660523624050000
0.165588378906250 0.660760336738750
0.165649414062500 0.660997049427500
0.165710449218750 0.661233762116250
0.165771484375000 0.661470474805000
0.165832519531250 0.660800194853750
0.165893554687500 0.660129914902500
0.165954589843750 0.659459634951250
0.166015625000000 0.658789355000000
0.166076660156250 0.659886870888750
0.166137695312500 0.660984386777500
0.166198730468750 0.662081902666250
0.166259765625000 0.663179418555000
0.166320800781250 0.663369941803750
0.166381835937500 0.663560465052500
0.166442871093750 0.663750988301250
0.166503906250000 0.663941511550000
0.166564941406250 0.664283200238750
0.166625976562500 0.664624888927500
0.166687011718750 0.664966577616250
0.166748046875000 0.665308266305000
0.166809082031250 0.664742962353750
0.166870117187500 0.664177658402500
0.166931152343750 0.663612354451250
0.166992187500000 0.663047050500000
0.167053222656250 0.663514710388750
0.167114257812500 0.663982370277500
0.167175292968750 0.664450030166250
0.167236328125000 0.664917690055000
0.167297363281250 0.664478357303750
0.167358398437500 0.664039024552500
0.167419433593750 0.663599691801250
0.167480468750000 0.663160359050000
0.167541503906250 0.662872191738750
0.167602539062500 0.662584024427500
0.167663574218750 0.662295857116250
0.167724609375000 0.662007689805000
0.167785644531250 0.660812529853750
0.167846679687500 0.659617369902500
0.167907714843750 0.658422209951250
0.167968750000000 0.657227050000000
0.168029785156250 0.658412045888750
0.168090820312500 0.659597041777500
0.168151855468750 0.660782037666250
0.168212890625000 0.661967033555000
0.168273925781250 0.662245036803750
0.168334960937500 0.662523040052500
0.168395996093750 0.662801043301250
0.168457031250000 0.663079046550000
0.168518066406250 0.663508215238750
0.168579101562500 0.663937383927500
0.168640136718750 0.664366552616250
0.168701171875000 0.664795721305000
0.168762207031250 0.664317897353750
0.168823242187500 0.663840073402500
0.168884277343750 0.663362249451250
0.168945312500000 0.662884425500000
0.169006347656250 0.663439565388750
0.169067382812500 0.663994705277500
0.169128417968750 0.664549845166250
0.169189453125000 0.665104985055000
0.169250488281250 0.664753132303750
0.169311523437500 0.664401279552500
0.169372558593750 0.664049426801250
0.169433593750000 0.663697574050000
0.169494628906250 0.663496886738750
0.169555664062500 0.663296199427500
0.169616699218750 0.663095512116250
0.169677734375000 0.662894824805000
0.169738769531250 0.661787144853750
0.169799804687500 0.660679464902500
0.169860839843750 0.659571784951250
0.169921875000000 0.658464105000000
0.169982910156250 0.659124220888750
0.170043945312500 0.659784336777500
0.170104980468750 0.660444452666250
0.170166015625000 0.661104568555000
0.170227050781250 0.660857691803750
0.170288085937500 0.660610815052500
0.170349121093750 0.660363938301250
0.170410156250000 0.660117061550000
0.170471191406250 0.660021350238750
0.170532226562500 0.659925638927500
0.170593261718750 0.659829927616250
0.170654296875000 0.659734216305000
0.170715332031250 0.658731512353750
0.170776367187500 0.657728808402500
0.170837402343750 0.656726104451250
0.170898437500000 0.655723400500000
0.170959472656250 0.655753660388750
0.171020507812500 0.655783920277500
0.171081542968750 0.655814180166250
0.171142578125000 0.655844440055000
0.171203613281250 0.654967707303750
0.171264648437500 0.654090974552500
0.171325683593750 0.653214241801250
0.171386718750000 0.652337509050000
0.171447753906250 0.651611941738750
0.171508789062500 0.650886374427500
0.171569824218750 0.650160807116250
0.171630859375000 0.649435239805000
0.171691894531250 0.647802679853750
0.171752929687500 0.646170119902500
0.171813964843750 0.644537559951250
0.171875000000000 0.642905000000000
0.171936035156250 0.644588145888750
0.171997070312500 0.646271291777500
0.172058105468750 0.647954437666250
0.172119140625000 0.649637583555000
0.172180175781250 0.650413736803750
0.172241210937500 0.651189890052500
0.172302246093750 0.651966043301250
0.172363281250000 0.652742196550000
0.172424316406250 0.653669515238750
0.172485351562500 0.654596833927500
0.172546386718750 0.655524152616250
0.172607421875000 0.656451471305000
0.172668457031250 0.656471797353750
0.172729492187500 0.656492123402500
0.172790527343750 0.656512449451250
0.172851562500000 0.656532775500000
0.172912597656250 0.657586065388750
0.172973632812500 0.658639355277500
0.173034667968750 0.659692645166250
0.173095703125000 0.660745935055000
0.173156738281250 0.660892232303750
0.173217773437500 0.661038529552500
0.173278808593750 0.661184826801250
0.173339843750000 0.661331124050000
0.173400878906250 0.661628586738750
0.173461914062500 0.661926049427500
0.173522949218750 0.662223512116250
0.173583984375000 0.662520974805000
0.173645019531250 0.661911444853750
0.173706054687500 0.661301914902500
0.173767089843750 0.660692384951250
0.173828125000000 0.660082855000000
0.173889160156250 0.661241120888750
0.173950195312500 0.662399386777500
0.174011230468750 0.663557652666250
0.174072265625000 0.664715918555000
0.174133300781250 0.664967191803750
0.174194335937500 0.665218465052500
0.174255371093750 0.665469738301250
0.174316406250000 0.665721011550000
0.174377441406250 0.666123450238750
0.174438476562500 0.666525888927500
0.174499511718750 0.666928327616250
0.174560546875000 0.667330766305000
0.174621582031250 0.666826212353750
0.174682617187500 0.666321658402500
0.174743652343750 0.665817104451250
0.174804687500000 0.665312550500000
0.174865722656250 0.665840960388750
0.174926757812500 0.666369370277500
0.174987792968750 0.666897780166250
0.175048828125000 0.667426190055000
0.175109863281250 0.667047607303750
0.175170898437500 0.666669024552500
0.175231933593750 0.666290441801250
0.175292968750000 0.665911859050000
0.175354003906250 0.665684441738750
0.175415039062500 0.665457024427500
0.175476074218750 0.665229607116250
0.175537109375000 0.665002189805000
0.175598144531250 0.663867779853750
0.175659179687500 0.662733369902500
0.175720214843750 0.661598959951250
0.175781250000000 0.660464550000000
0.175842285156250 0.661710295888750
0.175903320312500 0.662956041777500
0.175964355468750 0.664201787666250
0.176025390625000 0.665447533555000
0.176086425781250 0.665786286803750
0.176147460937500 0.666125040052500
0.176208496093750 0.666463793301250
0.176269531250000 0.666802546550000
0.176330566406250 0.667292465238750
0.176391601562500 0.667782383927500
0.176452636718750 0.668272302616250
0.176513671875000 0.668762221305000
0.176574707031250 0.668345147353750
0.176635742187500 0.667928073402500
0.176696777343750 0.667510999451250
0.176757812500000 0.667093925500000
0.176818847656250 0.667709815388750
0.176879882812500 0.668325705277500
0.176940917968750 0.668941595166250
0.177001953125000 0.669557485055000
0.177062988281250 0.669266382303750
0.177124023437500 0.668975279552500
0.177185058593750 0.668684176801250
0.177246093750000 0.668393074050000
0.177307128906250 0.668253136738750
0.177368164062500 0.668113199427500
0.177429199218750 0.667973262116250
0.177490234375000 0.667833324805000
0.177551269531250 0.666786394853750
0.177612304687500 0.665739464902500
0.177673339843750 0.664692534951250
0.177734375000000 0.663645605000000
0.177795410156250 0.664366470888750
0.177856445312500 0.665087336777500
0.177917480468750 0.665808202666250
0.177978515625000 0.666529068555000
0.178039550781250 0.666342941803750
0.178100585937500 0.666156815052500
0.178161621093750 0.665970688301250
0.178222656250000 0.665784561550000
0.178283691406250 0.665749600238750
0.178344726562500 0.665714638927500
0.178405761718750 0.665679677616250
0.178466796875000 0.665644716305000
0.178527832031250 0.664702762353750
0.178588867187500 0.663760808402500
0.178649902343750 0.662818854451250
0.178710937500000 0.661876900500000
0.178771972656250 0.661967910388750
0.178833007812500 0.662058920277500
0.178894042968750 0.662149930166250
0.178955078125000 0.662240940055000
0.179016113281250 0.661424957303750
0.179077148437500 0.660608974552500
0.179138183593750 0.659792991801250
0.179199218750000 0.658977009050000
0.179260253906250 0.658312191738750
0.179321289062500 0.657647374427500
0.179382324218750 0.656982557116250
0.179443359375000 0.656317739805000
0.179504394531250 0.654745929853750
0.179565429687500 0.653174119902500
0.179626464843750 0.651602309951250
0.179687500000000 0.650030500000000
0.179748535156250 0.651349145888750
0.179809570312500 0.652667791777500
0.179870605468750 0.653986437666250
0.179931640625000 0.655305083555000
0.179992675781250 0.655716736803750
0.180053710937500 0.656128390052500
0.180114746093750 0.656540043301250
0.180175781250000 0.656951696550000
0.180236816406250 0.657514515238750
0.180297851562500 0.658077333927500
0.180358886718750 0.658640152616250
0.180419921875000 0.659202971305000
0.180480957031250 0.658858797353750
0.180541992187500 0.658514623402500
0.180603027343750 0.658170449451250
0.180664062500000 0.657826275500000
0.180725097656250 0.658515065388750
0.180786132812500 0.659203855277500
0.180847167968750 0.659892645166250
0.180908203125000 0.660581435055000
0.180969238281250 0.660363232303750
0.181030273437500 0.660145029552500
0.181091308593750 0.659926826801250
0.181152343750000 0.659708624050000
0.181213378906250 0.659641586738750
0.181274414062500 0.659574549427500
0.181335449218750 0.659507512116250
0.181396484375000 0.659440474805000
0.181457519531250 0.658466444853750
0.181518554687500 0.657492414902500
0.181579589843750 0.656518384951250
0.181640625000000 0.655544355000000
0.181701660156250 0.656338120888750
0.181762695312500 0.657131886777500
0.181823730468750 0.657925652666250
0.181884765625000 0.658719418555000
0.181945800781250 0.658606191803750
0.182006835937500 0.658492965052500
0.182067871093750 0.658379738301250
0.182128906250000 0.658266511550000
0.182189941406250 0.658304450238750
0.182250976562500 0.658342388927500
0.182312011718750 0.658380327616250
0.182373046875000 0.658418266305000
0.182434082031250 0.657549212353750
0.182495117187500 0.656680158402500
0.182556152343750 0.655811104451250
0.182617187500000 0.654942050500000
0.182678222656250 0.655105960388750
0.182739257812500 0.655269870277500
0.182800292968750 0.655433780166250
0.182861328125000 0.655597690055000
0.182922363281250 0.654854607303750
0.182983398437500 0.654111524552500
0.183044433593750 0.653368441801250
0.183105468750000 0.652625359050000
0.183166503906250 0.652033441738750
0.183227539062500 0.651441524427500
0.183288574218750 0.650849607116250
0.183349609375000 0.650257689805000
0.183410644531250 0.648758779853750
0.183471679687500 0.647259869902500
0.183532714843750 0.645760959951250
0.183593750000000 0.644262050000000
0.183654785156250 0.645143295888750
0.183715820312500 0.646024541777500
0.183776855468750 0.646905787666250
0.183837890625000 0.647787033555000
0.183898925781250 0.647761286803750
0.183959960937500 0.647735540052500
0.184020996093750 0.647709793301250
0.184082031250000 0.647684046550000
0.184143066406250 0.647809465238750
0.184204101562500 0.647934883927500
0.184265136718750 0.648060302616250
0.184326171875000 0.648185721305000
0.184387207031250 0.647404147353750
0.184448242187500 0.646622573402500
0.184509277343750 0.645840999451250
0.184570312500000 0.645059425500000
0.184631347656250 0.645310815388750
0.184692382812500 0.645562205277500
0.184753417968750 0.645813595166250
0.184814453125000 0.646064985055000
0.184875488281250 0.645409382303750
0.184936523437500 0.644753779552500
0.184997558593750 0.644098176801250
0.185058593750000 0.643442574050000
0.185119628906250 0.642938136738750
0.185180664062500 0.642433699427500
0.185241699218750 0.641929262116250
0.185302734375000 0.641424824805000
0.185363769531250 0.640013394853750
0.185424804687500 0.638601964902500
0.185485839843750 0.637190534951250
0.185546875000000 0.635779105000000
0.185607910156250 0.636135470888750
0.185668945312500 0.636491836777500
0.185729980468750 0.636848202666250
0.185791015625000 0.637204568555000
0.185852050781250 0.636653941803750
0.185913085937500 0.636103315052500
0.185974121093750 0.635552688301250
0.186035156250000 0.635002061550000
0.186096191406250 0.634602600238750
0.186157226562500 0.634203138927500
0.186218261718750 0.633803677616250
0.186279296875000 0.633404216305000
0.186340332031250 0.632097762353750
0.186401367187500 0.630791308402500
0.186462402343750 0.629484854451250
0.186523437500000 0.628178400500000
0.186584472656250 0.627904910388750
0.186645507812500 0.627631420277500
0.186706542968750 0.627357930166250
0.186767578125000 0.627084440055000
0.186828613281250 0.625903957303750
0.186889648437500 0.624723474552500
0.186950683593750 0.623542991801250
0.187011718750000 0.622362509050000
0.187072753906250 0.621333191738750
0.187133789062500 0.620303874427500
0.187194824218750 0.619274557116250
0.187255859375000 0.618245239805000
0.187316894531250 0.616308929853750
0.187377929687500 0.614372619902500
0.187438964843750 0.612436309951250
0.187500000000000 0.610500000000000
0.187561035156250 0.612529083388750
0.187622070312500 0.614558166777500
0.187683105468750 0.616587250166250
0.187744140625000 0.618616333555000
0.187805175781250 0.619738424303750
0.187866210937500 0.620860515052500
0.187927246093750 0.621982605801250
0.187988281250000 0.623104696550000
0.188049316406250 0.624377952738750
0.188110351562500 0.625651208927500
0.188171386718750 0.626924465116250
0.188232421875000 0.628197721305000
0.188293457031250 0.628563984853750
0.188354492187500 0.628930248402500
0.188415527343750 0.629296511951250
0.188476562500000 0.629662775500000
0.188537597656250 0.631062002888750
0.188598632812500 0.632461230277500
0.188659667968750 0.633860457666250
0.188720703125000 0.635259685055000
0.188781738281250 0.635751919803750
0.188842773437500 0.636244154552500
0.188903808593750 0.636736389301250
0.188964843750000 0.637228624050000
0.189025878906250 0.637872024238750
0.189086914062500 0.638515424427500
0.189147949218750 0.639158824616250
0.189208984375000 0.639802224805000
0.189270019531250 0.639538632353750
0.189331054687500 0.639275039902500
0.189392089843750 0.639011447451250
0.189453125000000 0.638747855000000
0.189514160156250 0.640252058388750
0.189575195312500 0.641756261777500
0.189636230468750 0.643260465166250
0.189697265625000 0.644764668555000
0.189758300781250 0.645361879303750
0.189819335937500 0.645959090052500
0.189880371093750 0.646556300801250
0.189941406250000 0.647153511550000
0.190002441406250 0.647901887738750
0.190063476562500 0.648650263927500
0.190124511718750 0.649398640116250
0.190185546875000 0.650147016305000
0.190246582031250 0.649988399853750
0.190307617187500 0.649829783402500
0.190368652343750 0.649671166951250
0.190429687500000 0.649512550500000
0.190490722656250 0.650386897888750
0.190551757812500 0.651261245277500
0.190612792968750 0.652135592666250
0.190673828125000 0.653009940055000
0.190734863281250 0.652977294803750
0.190795898437500 0.652944649552500
0.190856933593750 0.652912004301250
0.190917968750000 0.652879359050000
0.190979003906250 0.652997879238750
0.191040039062500 0.653116399427500
0.191101074218750 0.653234919616250
0.191162109375000 0.653353439805000
0.191223144531250 0.652564967353750
0.191284179687500 0.651776494902500
0.191345214843750 0.650988022451250
0.191406250000000 0.650199550000000
0.191467285156250 0.651791233388750
0.191528320312500 0.653382916777500
0.191589355468750 0.654974600166250
0.191650390625000 0.656566283555000
0.191711425781250 0.657250974303750
0.191772460937500 0.657935665052500
0.191833496093750 0.658620355801250
0.191894531250000 0.659305046550000
0.191955566406250 0.660140902738750
0.192016601562500 0.660976758927500
0.192077636718750 0.661812615116250
0.192138671875000 0.662648471305000
0.192199707031250 0.662577334853750
0.192260742187500 0.662506198402500
0.192321777343750 0.662435061951250
0.192382812500000 0.662363925500000
0.192443847656250 0.663325752888750
0.192504882812500 0.664287580277500
0.192565917968750 0.665249407666250
0.192626953125000 0.666211235055000
0.192687988281250 0.666266069803750
0.192749023437500 0.666320904552500
0.192810058593750 0.666375739301250
0.192871093750000 0.666430574050000
0.192932128906250 0.666636574238750
0.192993164062500 0.666842574427500
0.193054199218750 0.667048574616250
0.193115234375000 0.667254574805000
0.193176269531250 0.666553582353750
0.193237304687500 0.665852589902500
0.193298339843750 0.665151597451250
0.193359375000000 0.664450605000000
0.193420410156250 0.665517408388750
0.193481445312500 0.666584211777500
0.193542480468750 0.667651015166250
0.193603515625000 0.668717818555000
0.193664550781250 0.668877629303750
0.193725585937500 0.669037440052500
0.193786621093750 0.669197250801250
0.193847656250000 0.669357061550000
0.193908691406250 0.669668037738750
0.193969726562500 0.669979013927500
0.194030761718750 0.670289990116250
0.194091796875000 0.670600966305000
0.194152832031250 0.670004949853750
0.194213867187500 0.669408933402500
0.194274902343750 0.668812916951250
0.194335937500000 0.668216900500000
0.194396972656250 0.668653847888750
0.194458007812500 0.669090795277500
0.194519042968750 0.669527742666250
0.194580078125000 0.669964690055000
0.194641113281250 0.669494644803750
0.194702148437500 0.669024599552500
0.194763183593750 0.668554554301250
0.194824218750000 0.668084509050000
0.194885253906250 0.667765629238750
0.194946289062500 0.667446749427500
0.195007324218750 0.667127869616250
0.195068359375000 0.666808989805000
0.195129394531250 0.665583117353750
0.195190429687500 0.664357244902500
0.195251464843750 0.663131372451250
0.195312500000000 0.661905500000000
0.195373535156250 0.663570083388750
0.195434570312500 0.665234666777500
0.195495605468750 0.666899250166250
0.195556640625000 0.668563833555000
0.195617675781250 0.669321424303750
0.195678710937500 0.670079015052500
0.195739746093750 0.670836605801250
0.195800781250000 0.671594196550000
0.195861816406250 0.672502952738750
0.195922851562500 0.673411708927500
0.195983886718750 0.674320465116250
0.196044921875000 0.675229221305000
0.196105957031250 0.675230984853750
0.196166992187500 0.675232748402500
0.196228027343750 0.675234511951250
0.196289062500000 0.675236275500000
0.196350097656250 0.676271002888750
0.196411132812500 0.677305730277500
0.196472167968750 0.678340457666250
0.196533203125000 0.679375185055000
0.196594238281250 0.679502919803750
0.196655273437500 0.679630654552500
0.196716308593750 0.679758389301250
0.196777343750000 0.679886124050000
0.196838378906250 0.680165024238750
0.196899414062500 0.680443924427500
0.196960449218750 0.680722824616250
0.197021484375000 0.681001724805000
0.197082519531250 0.680373632353750
0.197143554687500 0.679745539902500
0.197204589843750 0.679117447451250
0.197265625000000 0.678489355000000
0.197326660156250 0.679629058388750
0.197387695312500 0.680768761777500
0.197448730468750 0.681908465166250
0.197509765625000 0.683048168555000
0.197570800781250 0.683280879303750
0.197631835937500 0.683513590052500
0.197692871093750 0.683746300801250
0.197753906250000 0.683979011550000
0.197814941406250 0.684362887738750
0.197875976562500 0.684746763927500
0.197937011718750 0.685130640116250
0.197998046875000 0.685514516305000
0.198059082031250 0.684991399853750
0.198120117187500 0.684468283402500
0.198181152343750 0.683945166951250
0.198242187500000 0.683422050500000
0.198303222656250 0.683931897888750
0.198364257812500 0.684441745277500
0.198425292968750 0.684951592666250
0.198486328125000 0.685461440055000
0.198547363281250 0.685064294803750
0.198608398437500 0.684667149552500
0.198669433593750 0.684270004301250
0.198730468750000 0.683872859050000
0.198791503906250 0.683626879238750
0.198852539062500 0.683380899427500
0.198913574218750 0.683134919616250
0.198974609375000 0.682888939805000
0.199035644531250 0.681735967353750
0.199096679687500 0.680582994902500
0.199157714843750 0.679430022451250
0.199218750000000 0.678277050000000
0.199279785156250 0.679504233388750
0.199340820312500 0.680731416777500
0.199401855468750 0.681958600166250
0.199462890625000 0.683185783555000
0.199523925781250 0.683505974303750
0.199584960937500 0.683826165052500
0.199645996093750 0.684146355801250
0.199707031250000 0.684466546550000
0.199768066406250 0.684937902738750
0.199829101562500 0.685409258927500
0.199890136718750 0.685880615116250
0.199951171875000 0.686351971305000
0.200012207031250 0.685916334853750
0.200073242187500 0.685480698402500
0.200134277343750 0.685045061951250
0.200195312500000 0.684609425500000
0.200256347656250 0.685206752888750
0.200317382812500 0.685804080277500
0.200378417968750 0.686401407666250
0.200439453125000 0.686998735055000
0.200500488281250 0.686689069803750
0.200561523437500 0.686379404552500
0.200622558593750 0.686069739301250
0.200683593750000 0.685760074050000
0.200744628906250 0.685601574238750
0.200805664062500 0.685443074427500
0.200866699218750 0.685284574616250
0.200927734375000 0.685126074805000
0.200988769531250 0.684060582353750
0.201049804687500 0.682995089902500
0.201110839843750 0.681929597451250
0.201171875000000 0.680864105000000
0.201232910156250 0.681566408388750
0.201293945312500 0.682268711777500
0.201354980468750 0.682971015166250
0.201416015625000 0.683673318555000
0.201477050781250 0.683468629303750
0.201538085937500 0.683263940052500
0.201599121093750 0.683059250801250
0.201660156250000 0.682854561550000
0.201721191406250 0.682801037738750
0.201782226562500 0.682747513927500
0.201843261718750 0.682693990116250
0.201904296875000 0.682640466305000
0.201965332031250 0.681679949853750
0.202026367187500 0.680719433402500
0.202087402343750 0.679758916951250
0.202148437500000 0.678798400500000
0.202209472656250 0.678870847888750
0.202270507812500 0.678943295277500
0.202331542968750 0.679015742666250
0.202392578125000 0.679088190055000
0.202453613281250 0.678253644803750
0.202514648437500 0.677419099552500
0.202575683593750 0.676584554301250
0.202636718750000 0.675750009050000
0.202697753906250 0.675066629238750
0.202758789062500 0.674383249427500
0.202819824218750 0.673699869616250
0.202880859375000 0.673016489805000
0.202941894531250 0.671426117353750
0.203002929687500 0.669835744902500
0.203063964843750 0.668245372451250
0.203125000000000 0.666655000000000
0.203186035156250 0.668380333388750
0.203247070312500 0.670105666777500
0.203308105468750 0.671831000166250
0.203369140625000 0.673556333555000
0.203430175781250 0.674374674303750
0.203491210937500 0.675193015052500
0.203552246093750 0.676011355801250
0.203613281250000 0.676829696550000
0.203674316406250 0.677799202738750
0.203735351562500 0.678768708927500
0.203796386718750 0.679738215116250
0.203857421875000 0.680707721305000
0.203918457031250 0.680770234853750
0.203979492187500 0.680832748402500
0.204040527343750 0.680895261951250
0.204101562500000 0.680957775500000
0.204162597656250 0.682053252888750
0.204223632812500 0.683148730277500
0.204284667968750 0.684244207666250
0.204345703125000 0.685339685055000
0.204406738281250 0.685528169803750
0.204467773437500 0.685716654552500
0.204528808593750 0.685905139301250
0.204589843750000 0.686093624050000
0.204650878906250 0.686433274238750
0.204711914062500 0.686772924427500
0.204772949218750 0.687112574616250
0.204833984375000 0.687452224805000
0.204895019531250 0.686884882353750
0.204956054687500 0.686317539902500
0.205017089843750 0.685750197451250
0.205078125000000 0.685182855000000
0.205139160156250 0.686383308388750
0.205200195312500 0.687583761777500
0.205261230468750 0.688784215166250
0.205322265625000 0.689984668555000
0.205383300781250 0.690278129303750
0.205444335937500 0.690571590052500
0.205505371093750 0.690865050801250
0.205566406250000 0.691158511550000
0.205627441406250 0.691603137738750
0.205688476562500 0.692047763927500
0.205749511718750 0.692492390116250
0.205810546875000 0.692937016305000
0.205871582031250 0.692474649853750
0.205932617187500 0.692012283402500
0.205993652343750 0.691549916951250
0.206054687500000 0.691087550500000
0.206115722656250 0.691658147888750
0.206176757812500 0.692228745277500
0.206237792968750 0.692799342666250
0.206298828125000 0.693369940055000
0.206359863281250 0.693033544803750
0.206420898437500 0.692697149552500
0.206481933593750 0.692360754301250
0.206542968750000 0.692024359050000
0.206604003906250 0.691839129238750
0.206665039062500 0.691653899427500
0.206726074218750 0.691468669616250
0.206787109375000 0.691283439805000
0.206848144531250 0.690191217353750
0.206909179687500 0.689098994902500
0.206970214843750 0.688006772451250
0.207031250000000 0.686914550000000
0.207092285156250 0.688202483388750
0.207153320312500 0.689490416777500
0.207214355468750 0.690778350166250
0.207275390625000 0.692066283555000
0.207336425781250 0.692447224303750
0.207397460937500 0.692828165052500
0.207458496093750 0.693209105801250
0.207519531250000 0.693590046550000
0.207580566406250 0.694122152738750
0.207641601562500 0.694654258927500
0.207702636718750 0.695186365116250
0.207763671875000 0.695718471305000
0.207824707031250 0.695343584853750
0.207885742187500 0.694968698402500
0.207946777343750 0.694593811951250
0.208007812500000 0.694218925500000
0.208068847656250 0.694877002888750
0.208129882812500 0.695535080277500
0.208190917968750 0.696193157666250
0.208251953125000 0.696851235055000
0.208312988281250 0.696602319803750
0.208374023437500 0.696353404552500
0.208435058593750 0.696104489301250
0.208496093750000 0.695855574050000
0.208557128906250 0.695757824238750
0.208618164062500 0.695660074427500
0.208679199218750 0.695562324616250
0.208740234375000 0.695464574805000
0.208801269531250 0.694459832353750
0.208862304687500 0.693455089902500
0.208923339843750 0.692450347451250
0.208984375000000 0.691445605000000
0.209045410156250 0.692208658388750
0.209106445312500 0.692971711777500
0.209167480468750 0.693734765166250
0.209228515625000 0.694497818555000
0.209289550781250 0.694353879303750
0.209350585937500 0.694209940052500
0.209411621093750 0.694066000801250
0.209472656250000 0.693922061550000
0.209533691406250 0.693929287738750
0.209594726562500 0.693936513927500
0.209655761718750 0.693943740116250
0.209716796875000 0.693950966305000
0.209777832031250 0.693051199853750
0.209838867187500 0.692151433402500
0.209899902343750 0.691251666951250
0.209960937500000 0.690351900500000
0.210021972656250 0.690485097888750
0.210083007812500 0.690618295277500
0.210144042968750 0.690751492666250
0.210205078125000 0.690884690055000
0.210266113281250 0.690110894803750
0.210327148437500 0.689337099552500
0.210388183593750 0.688563304301250
0.210449218750000 0.687789509050000
0.210510253906250 0.687166879238750
0.210571289062500 0.686544249427500
0.210632324218750 0.685921619616250
0.210693359375000 0.685298989805000
0.210754394531250 0.683769367353750
0.210815429687500 0.682239744902500
0.210876464843750 0.680710122451250
0.210937500000000 0.679180500000000
0.210998535156250 0.680541333388750
0.211059570312500 0.681902166777500
0.211120605468750 0.683263000166250
0.211181640625000 0.684623833555000
0.211242675781250 0.685077674303750
0.211303710937500 0.685531515052500
0.211364746093750 0.685985355801250
0.211425781250000 0.686439196550000
0.211486816406250 0.687044202738750
0.211547851562500 0.687649208927500
0.211608886718750 0.688254215116250
0.211669921875000 0.688859221305000
0.211730957031250 0.688557234853750
0.211791992187500 0.688255248402500
0.211853027343750 0.687953261951250
0.211914062500000 0.687651275500000
0.211975097656250 0.688382252888750
0.212036132812500 0.689113230277500
0.212097167968750 0.689844207666250
0.212158203125000 0.690575185055000
0.212219238281250 0.690399169803750
0.212280273437500 0.690223154552500
0.212341308593750 0.690047139301250
0.212402343750000 0.689871124050000
0.212463378906250 0.689846274238750
0.212524414062500 0.689821424427500
0.212585449218750 0.689796574616250
0.212646484375000 0.689771724805000
0.212707519531250 0.688839882353750
0.212768554687500 0.687908039902500
0.212829589843750 0.686976197451250
0.212890625000000 0.686044355000000
0.212951660156250 0.686880308388750
0.213012695312500 0.687716261777500
0.213073730468750 0.688552215166250
0.213134765625000 0.689388168555000
0.213195800781250 0.689317129303750
0.213256835937500 0.689246090052500
0.213317871093750 0.689175050801250
0.213378906250000 0.689104011550000
0.213439941406250 0.689184137738750
0.213500976562500 0.689264263927500
0.213562011718750 0.689344390116250
0.213623046875000 0.689424516305000
0.213684082031250 0.688597649853750
0.213745117187500 0.687770783402500
0.213806152343750 0.686943916951250
0.213867187500000 0.686117050500000
0.213928222656250 0.686323147888750
0.213989257812500 0.686529245277500
0.214050292968750 0.686735342666250
0.214111328125000 0.686941440055000
0.214172363281250 0.686240544803750
0.214233398437500 0.685539649552500
0.214294433593750 0.684838754301250
0.214355468750000 0.684137859050000
0.214416503906250 0.683588129238750
0.214477539062500 0.683038399427500
0.214538574218750 0.682488669616250
0.214599609375000 0.681938939805000
0.214660644531250 0.680482217353750
0.214721679687500 0.679025494902500
0.214782714843750 0.677568772451250
0.214843750000000 0.676112050000000
0.214904785156250 0.677035483388750
0.214965820312500 0.677958916777500
0.215026855468750 0.678882350166250
0.215087890625000 0.679805783555000
0.215148925781250 0.679822224303750
0.215209960937500 0.679838665052500
0.215270996093750 0.679855105801250
0.215332031250000 0.679871546550000
0.215393066406250 0.680039152738750
0.215454101562500 0.680206758927500
0.215515136718750 0.680374365116250
0.215576171875000 0.680541971305000
0.215637207031250 0.679802584853750
0.215698242187500 0.679063198402500
0.215759277343750 0.678323811951250
0.215820312500000 0.677584425500000
0.215881347656250 0.677878002888750
0.215942382812500 0.678171580277500
0.216003417968750 0.678465157666250
0.216064453125000 0.678758735055000
0.216125488281250 0.678145319803750
0.216186523437500 0.677531904552500
0.216247558593750 0.676918489301250
0.216308593750000 0.676305074050000
0.216369628906250 0.675842824238750
0.216430664062500 0.675380574427500
0.216491699218750 0.674918324616250
0.216552734375000 0.674456074805000
0.216613769531250 0.673086832353750
0.216674804687500 0.671717589902500
0.216735839843750 0.670348347451250
0.216796875000000 0.668979105000000
0.216857910156250 0.669377658388750
0.216918945312500 0.669776211777500
0.216979980468750 0.670174765166250
0.217041015625000 0.670573318555000
0.217102050781250 0.670064879303750
0.217163085937500 0.669556440052500
0.217224121093750 0.669048000801250
0.217285156250000 0.668539561550000
0.217346191406250 0.668182287738750
0.217407226562500 0.667825013927500
0.217468261718750 0.667467740116250
0.217529296875000 0.667110466305000
0.217590332031250 0.665846199853750
0.217651367187500 0.664581933402500
0.217712402343750 0.663317666951250
0.217773437500000 0.662053400500000
0.217834472656250 0.661822097888750
0.217895507812500 0.661590795277500
0.217956542968750 0.661359492666250
0.218017578125000 0.661128190055000
0.218078613281250 0.659989894803750
0.218139648437500 0.658851599552500
0.218200683593750 0.657713304301250
0.218261718750000 0.656575009050000
0.218322753906250 0.655587879238750
0.218383789062500 0.654600749427500
0.218444824218750 0.653613619616250
0.218505859375000 0.652626489805000
0.218566894531250 0.650732367353750
0.218627929687500 0.648838244902500
0.218688964843750 0.646944122451250
0.218750000000000 0.645050000000000
0.218811035156250 0.646825958388750
0.218872070312500 0.648601916777500
0.218933105468750 0.650377875166250
0.218994140625000 0.652153833555000
0.219055175781250 0.653022799303750
0.219116210937500 0.653891765052500
0.219177246093750 0.654760730801250
0.219238281250000 0.655629696550000
0.219299316406250 0.656649827738750
0.219360351562500 0.657669958927500
0.219421386718750 0.658690090116250
0.219482421875000 0.659710221305000
0.219543457031250 0.659823359853750
0.219604492187500 0.659936498402500
0.219665527343750 0.660049636951250
0.219726562500000 0.660162775500000
0.219787597656250 0.661308877888750
0.219848632812500 0.662454980277500
0.219909667968750 0.663601082666250
0.219970703125000 0.664747185055000
0.220031738281250 0.664986294803750
0.220092773437500 0.665225404552500
0.220153808593750 0.665464514301250
0.220214843750000 0.665703624050000
0.220275878906250 0.666093899238750
0.220336914062500 0.666484174427500
0.220397949218750 0.666874449616250
0.220458984375000 0.667264724805000
0.220520019531250 0.666748007353750
0.220581054687500 0.666231289902500
0.220642089843750 0.665714572451250
0.220703125000000 0.665197855000000
0.220764160156250 0.666448933388750
0.220825195312500 0.667700011777500
0.220886230468750 0.668951090166250
0.220947265625000 0.670202168555000
0.221008300781250 0.670546254303750
0.221069335937500 0.670890340052500
0.221130371093750 0.671234425801250
0.221191406250000 0.671578511550000
0.221252441406250 0.672073762738750
0.221313476562500 0.672569013927500
0.221374511718750 0.673064265116250
0.221435546875000 0.673559516305000
0.221496582031250 0.673147774853750
0.221557617187500 0.672736033402500
0.221618652343750 0.672324291951250
0.221679687500000 0.671912550500000
0.221740722656250 0.672533772888750
0.221801757812500 0.673154995277500
0.221862792968750 0.673776217666250
0.221923828125000 0.674397440055000
0.221984863281250 0.674111669803750
0.222045898437500 0.673825899552500
0.222106933593750 0.673540129301250
0.222167968750000 0.673254359050000
0.222229003906250 0.673119754238750
0.222290039062500 0.672985149427500
0.222351074218750 0.672850544616250
0.222412109375000 0.672715939805000
0.222473144531250 0.671674342353750
0.222534179687500 0.670632744902500
0.222595214843750 0.669591147451250
0.222656250000000 0.668549550000000
0.222717285156250 0.669888108388750
0.222778320312500 0.671226666777500
0.222839355468750 0.672565225166250
0.222900390625000 0.673903783555000
0.222961425781250 0.674335349303750
0.223022460937500 0.674766915052500
0.223083496093750 0.675198480801250
0.223144531250000 0.675630046550000
0.223205566406250 0.676212777738750
0.223266601562500 0.676795508927500
0.223327636718750 0.677378240116250
0.223388671875000 0.677960971305000
0.223449707031250 0.677636709853750
0.223510742187500 0.677312448402500
0.223571777343750 0.676988186951250
0.223632812500000 0.676663925500000
0.223693847656250 0.677372627888750
0.223754882812500 0.678081330277500
0.223815917968750 0.678790032666250
0.223876953125000 0.679498735055000
0.223937988281250 0.679300444803750
0.223999023437500 0.679102154552500
0.224060058593750 0.678903864301250
0.224121093750000 0.678705574050000
0.224182128906250 0.678658449238750
0.224243164062500 0.678611324427500
0.224304199218750 0.678564199616250
0.224365234375000 0.678517074805000
0.224426269531250 0.677562957353750
0.224487304687500 0.676608839902500
0.224548339843750 0.675654722451250
0.224609375000000 0.674700605000000
0.224670410156250 0.675514283388750
0.224731445312500 0.676327961777500
0.224792480468750 0.677141640166250
0.224853515625000 0.677955318555000
0.224914550781250 0.677862004303750
0.224975585937500 0.677768690052500
0.225036621093750 0.677675375801250
0.225097656250000 0.677582061550000
0.225158691406250 0.677639912738750
0.225219726562500 0.677697763927500
0.225280761718750 0.677755615116250
0.225341796875000 0.677813466305000
0.225402832031250 0.676964324853750
0.225463867187500 0.676115183402500
0.225524902343750 0.675266041951250
0.225585937500000 0.674416900500000
0.225646972656250 0.674600722888750
0.225708007812500 0.674784545277500
0.225769042968750 0.674968367666250
0.225830078125000 0.675152190055000
0.225891113281250 0.674429019803750
0.225952148437500 0.673705849552500
0.226013183593750 0.672982679301250
0.226074218750000 0.672259509050000
0.226135253906250 0.671687504238750
0.226196289062500 0.671115499427500
0.226257324218750 0.670543494616250
0.226318359375000 0.669971489805000
0.226379394531250 0.668492492353750
0.226440429687500 0.667013494902500
0.226501464843750 0.665534497451250
0.226562500000000 0.664055500000000
0.226623535156250 0.665466958388750
0.226684570312500 0.666878416777500
0.226745605468750 0.668289875166250
0.226806640625000 0.669701333555000
0.226867675781250 0.670205799303750
0.226928710937500 0.670710265052500
0.226989746093750 0.671214730801250
0.227050781250000 0.671719196550000
0.227111816406250 0.672374827738750
0.227172851562500 0.673030458927500
0.227233886718750 0.673686090116250
0.227294921875000 0.674341721305000
0.227355957031250 0.674090359853750
0.227416992187500 0.673838998402500
0.227478027343750 0.673587636951250
0.227539062500000 0.673336275500000
0.227600097656250 0.674117877888750
0.227661132812500 0.674899480277500
0.227722167968750 0.675681082666250
0.227783203125000 0.676462685055000
0.227844238281250 0.676337294803750
0.227905273437500 0.676211904552500
0.227966308593750 0.676086514301250
0.228027343750000 0.675961124050000
0.228088378906250 0.675986899238750
0.228149414062500 0.676012674427500
0.228210449218750 0.676038449616250
0.228271484375000 0.676064224805000
0.228332519531250 0.675183007353750
0.228393554687500 0.674301789902500
0.228454589843750 0.673420572451250
0.228515625000000 0.672539355000000
0.228576660156250 0.673425933388750
0.228637695312500 0.674312511777500
0.228698730468750 0.675199090166250
0.228759765625000 0.676085668555000
0.228820800781250 0.676065254303750
0.228881835937500 0.676044840052500
0.228942871093750 0.676024425801250
0.229003906250000 0.676004011550000
0.229064941406250 0.676134762738750
0.229125976562500 0.676265513927500
0.229187011718750 0.676396265116250
0.229248046875000 0.676527016305000
0.229309082031250 0.675750774853750
0.229370117187500 0.674974533402500
0.229431152343750 0.674198291951250
0.229492187500000 0.673422050500000
0.229553222656250 0.673678772888750
0.229614257812500 0.673935495277500
0.229675292968750 0.674192217666250
0.229736328125000 0.674448940055000
0.229797363281250 0.673798669803750
0.229858398437500 0.673148399552500
0.229919433593750 0.672498129301250
0.229980468750000 0.671847859050000
0.230041503906250 0.671348754238750
0.230102539062500 0.670849649427500
0.230163574218750 0.670350544616250
0.230224609375000 0.669851439805000
0.230285644531250 0.668445342353750
0.230346679687500 0.667039244902500
0.230407714843750 0.665633147451250
0.230468750000000 0.664227050000000
0.230529785156250 0.665201108388750
0.230590820312500 0.666175166777500
0.230651855468750 0.667149225166250
0.230712890625000 0.668123283555000
0.230773925781250 0.668190349303750
0.230834960937500 0.668257415052500
0.230895996093750 0.668324480801250
0.230957031250000 0.668391546550000
0.231018066406250 0.668609777738750
0.231079101562500 0.668828008927500
0.231140136718750 0.669046240116250
0.231201171875000 0.669264471305000
0.231262207031250 0.668575709853750
0.231323242187500 0.667886948402500
0.231384277343750 0.667198186951250
0.231445312500000 0.666509425500000
0.231506347656250 0.666853627888750
0.231567382812500 0.667197830277500
0.231628417968750 0.667542032666250
0.231689453125000 0.667886235055000
0.231750488281250 0.667323444803750
0.231811523437500 0.666760654552500
0.231872558593750 0.666197864301250
0.231933593750000 0.665635074050000
0.231994628906250 0.665223449238750
0.232055664062500 0.664811824427500
0.232116699218750 0.664400199616250
0.232177734375000 0.663988574805000
0.232238769531250 0.662669957353750
0.232299804687500 0.661351339902500
0.232360839843750 0.660032722451250
0.232421875000000 0.658714105000000
0.232482910156250 0.659163283388750
0.232543945312500 0.659612461777500
0.232604980468750 0.660061640166250
0.232666015625000 0.660510818555000
0.232727050781250 0.660053004303750
0.232788085937500 0.659595190052500
0.232849121093750 0.659137375801250
0.232910156250000 0.658679561550000
0.232971191406250 0.658372912738750
0.233032226562500 0.658066263927500
0.233093261718750 0.657759615116250
0.233154296875000 0.657452966305000
0.233215332031250 0.656239324853750
0.233276367187500 0.655025683402500
0.233337402343750 0.653812041951250
0.233398437500000 0.652598400500000
0.233459472656250 0.652417722888750
0.233520507812500 0.652237045277500
0.233581542968750 0.652056367666250
0.233642578125000 0.651875690055000
0.233703613281250 0.650788019803750
0.233764648437500 0.649700349552500
0.233825683593750 0.648612679301250
0.233886718750000 0.647525009050000
0.233947753906250 0.646588504238750
0.234008789062500 0.645651999427500
0.234069824218750 0.644715494616250
0.234130859375000 0.643778989805000
0.234191894531250 0.641935492353750
0.234252929687500 0.640091994902500
0.234313964843750 0.638248497451250
0.234375000000000 0.636405000000000
0.234436035156250 0.637877208388750
0.234497070312500 0.639349416777500
0.234558105468750 0.640821625166250
0.234619140625000 0.642293833555000
0.234680175781250 0.642859049303750
0.234741210937500 0.643424265052500
0.234802246093750 0.643989480801250
0.234863281250000 0.644554696550000
0.234924316406250 0.645271077738750
0.234985351562500 0.645987458927500
0.235046386718750 0.646703840116250
0.235107421875000 0.647420221305000
0.235168457031250 0.647229609853750
0.235229492187500 0.647038998402500
0.235290527343750 0.646848386951250
0.235351562500000 0.646657775500000
0.235412597656250 0.647500127888750
0.235473632812500 0.648342480277500
0.235534667968750 0.649184832666250
0.235595703125000 0.650027185055000
0.235656738281250 0.649962544803750
0.235717773437500 0.649897904552500
0.235778808593750 0.649833264301250
0.235839843750000 0.649768624050000
0.235900878906250 0.649855149238750
0.235961914062500 0.649941674427500
0.236022949218750 0.650028199616250
0.236083984375000 0.650114724805000
0.236145019531250 0.649294257353750
0.236206054687500 0.648473789902500
0.236267089843750 0.647653322451250
0.236328125000000 0.646832855000000
0.236389160156250 0.647780183388750
0.236450195312500 0.648727511777500
0.236511230468750 0.649674840166250
0.236572265625000 0.650622168555000
0.236633300781250 0.650662504303750
0.236694335937500 0.650702840052500
0.236755371093750 0.650743175801250
0.236816406250000 0.650783511550000
0.236877441406250 0.650975012738750
0.236938476562500 0.651166513927500
0.236999511718750 0.651358015116250
0.237060546875000 0.651549516305000
0.237121582031250 0.650834024853750
0.237182617187500 0.650118533402500
0.237243652343750 0.649403041951250
0.237304687500000 0.648687550500000
0.237365722656250 0.649005022888750
0.237426757812500 0.649322495277500
0.237487792968750 0.649639967666250
0.237548828125000 0.649957440055000
0.237609863281250 0.649367919803750
0.237670898437500 0.648778399552500
0.237731933593750 0.648188879301250
0.237792968750000 0.647599359050000
0.237854003906250 0.647161004238750
0.237915039062500 0.646722649427500
0.237976074218750 0.646284294616250
0.238037109375000 0.645845939805000
0.238098144531250 0.644500592353750
0.238159179687500 0.643155244902500
0.238220214843750 0.641809897451250
0.238281250000000 0.640464550000000
0.238342285156250 0.641499358388750
0.238403320312500 0.642534166777500
0.238464355468750 0.643568975166250
0.238525390625000 0.644603783555000
0.238586425781250 0.644731599303750
0.238647460937500 0.644859415052500
0.238708496093750 0.644987230801250
0.238769531250000 0.645115046550000
0.238830566406250 0.645394027738750
0.238891601562500 0.645673008927500
0.238952636718750 0.645951990116250
0.239013671875000 0.646230971305000
0.239074707031250 0.645602959853750
0.239135742187500 0.644974948402500
0.239196777343750 0.644346936951250
0.239257812500000 0.643718925500000
0.239318847656250 0.644123877888750
0.239379882812500 0.644528830277500
0.239440917968750 0.644933782666250
0.239501953125000 0.645338735055000
0.239562988281250 0.644836694803750
0.239624023437500 0.644334654552500
0.239685058593750 0.643832614301250
0.239746093750000 0.643330574050000
0.239807128906250 0.642979699238750
0.239868164062500 0.642628824427500
0.239929199218750 0.642277949616250
0.239990234375000 0.641927074805000
0.240051269531250 0.640669207353750
0.240112304687500 0.639411339902500
0.240173339843750 0.638153472451250
0.240234375000000 0.636895605000000
0.240295410156250 0.637405533388750
0.240356445312500 0.637915461777500
0.240417480468750 0.638425390166250
0.240478515625000 0.638935318555000
0.240539550781250 0.638538254303750
0.240600585937500 0.638141190052500
0.240661621093750 0.637744125801250
0.240722656250000 0.637347061550000
0.240783691406250 0.637101162738750
0.240844726562500 0.636855263927500
0.240905761718750 0.636609365116250
0.240966796875000 0.636363466305000
0.241027832031250 0.635210574853750
0.241088867187500 0.634057683402500
0.241149902343750 0.632904791951250
0.241210937500000 0.631751900500000
0.241271972656250 0.631631972888750
0.241333007812500 0.631512045277500
0.241394042968750 0.631392117666250
0.241455078125000 0.631272190055000
0.241516113281250 0.630245269803750
0.241577148437500 0.629218349552500
0.241638183593750 0.628191429301250
0.241699218750000 0.627164509050000
0.241760253906250 0.626288754238750
0.241821289062500 0.625412999427500
0.241882324218750 0.624537244616250
0.241943359375000 0.623661489805000
0.242004394531250 0.621878742353750
0.242065429687500 0.620095994902500
0.242126464843750 0.618313247451250
0.242187500000000 0.616530500000000
0.242248535156250 0.617638208388750
0.242309570312500 0.618745916777500
0.242370605468750 0.619853625166250
0.242431640625000 0.620961333555000
0.242492675781250 0.621162049303750
0.242553710937500 0.621362765052500
0.242614746093750 0.621563480801250
0.242675781250000 0.621764196550000
0.242736816406250 0.622116077738750
0.242797851562500 0.622467958927500
0.242858886718750 0.622819840116250
0.242919921875000 0.623171721305000
0.242980957031250 0.622616609853750
0.243041992187500 0.622061498402500
0.243103027343750 0.621506386951250
0.243164062500000 0.620951275500000
0.243225097656250 0.621429127888750
0.243286132812500 0.621906980277500
0.243347167968750 0.622384832666250
0.243408203125000 0.622862685055000
0.243469238281250 0.622433544803750
0.243530273437500 0.622004404552500
0.243591308593750 0.621575264301250
0.243652343750000 0.621146124050000
0.243713378906250 0.620868149238750
0.243774414062500 0.620590174427500
0.243835449218750 0.620312199616250
0.243896484375000 0.620034224805000
0.243957519531250 0.618849257353750
0.244018554687500 0.617664289902500
0.244079589843750 0.616479322451250
0.244140625000000 0.615294355000000
0.244201660156250 0.615877183388750
0.244262695312500 0.616460011777500
0.244323730468750 0.617042840166250
0.244384765625000 0.617625668555000
0.244445800781250 0.617301504303750
0.244506835937500 0.616977340052500
0.244567871093750 0.616653175801250
0.244628906250000 0.616329011550000
0.244689941406250 0.616156012738750
0.244750976562500 0.615983013927500
0.244812011718750 0.615810015116250
0.244873046875000 0.615637016305000
0.244934082031250 0.614557024853750
0.244995117187500 0.613477033402500
0.245056152343750 0.612397041951250
0.245117187500000 0.611317050500000
0.245178222656250 0.611270022888750
0.245239257812500 0.611222995277500
0.245300292968750 0.611175967666250
0.245361328125000 0.611128940055000
0.245422363281250 0.610174919803750
0.245483398437500 0.609220899552500
0.245544433593750 0.608266879301250
0.245605468750000 0.607312859050000
0.245666503906250 0.606510004238750
0.245727539062500 0.605707149427500
0.245788574218750 0.604904294616250
0.245849609375000 0.604101439805000
0.245910644531250 0.602391592353750
0.245971679687500 0.600681744902500
0.246032714843750 0.598971897451250
0.246093750000000 0.597262050000000
0.246154785156250 0.597932358388750
0.246215820312500 0.598602666777500
0.246276855468750 0.599272975166250
0.246337890625000 0.599943283555000
0.246398925781250 0.599706599303750
0.246459960937500 0.599469915052500
0.246520996093750 0.599233230801250
0.246582031250000 0.598996546550000
0.246643066406250 0.598911027738750
0.246704101562500 0.598825508927500
0.246765136718750 0.598739990116250
0.246826171875000 0.598654471305000
0.246887207031250 0.597661959853750
0.246948242187500 0.596669448402500
0.247009277343750 0.595676936951250
0.247070312500000 0.594684425500000
0.247131347656250 0.594724877888750
0.247192382812500 0.594765330277500
0.247253417968750 0.594805782666250
0.247314453125000 0.594846235055000
0.247375488281250 0.593979694803750
0.247436523437500 0.593113154552500
0.247497558593750 0.592246614301250
0.247558593750000 0.591380074050000
0.247619628906250 0.590664699238750
0.247680664062500 0.589949324427500
0.247741699218750 0.589233949616250
0.247802734375000 0.588518574805000
0.247863769531250 0.586896207353750
0.247924804687500 0.585273839902500
0.247985839843750 0.583651472451250
0.248046875000000 0.582029105000000
0.248107910156250 0.582174533388750
0.248168945312500 0.582319961777500
0.248229980468750 0.582465390166250
0.248291015625000 0.582610818555000
0.248352050781250 0.581849254303750
0.248413085937500 0.581087690052500
0.248474121093750 0.580326125801250
0.248535156250000 0.579564561550000
0.248596191406250 0.578954162738750
0.248657226562500 0.578343763927500
0.248718261718750 0.577733365116250
0.248779296875000 0.577122966305000
0.248840332031250 0.575605574853750
0.248901367187500 0.574088183402500
0.248962402343750 0.572570791951250
0.249023437500000 0.571053400500000
0.249084472656250 0.570568972888750
0.249145507812500 0.570084545277500
0.249206542968750 0.569600117666250
0.249267578125000 0.569115690055000
0.249328613281250 0.567724269803750
0.249389648437500 0.566332849552500
0.249450683593750 0.564941429301250
0.249511718750000 0.563550009050000
0.249572753906250 0.562309754238750
0.249633789062500 0.561069499427500
0.249694824218750 0.559829244616250
0.249755859375000 0.558588989805000
0.249816894531250 0.556441742353750
0.249877929687500 0.554294494902500
0.249938964843750 0.552147247451250
0.250000000000000 0.550000000000000
0.250061035156250 0.552269317763750
0.250122070312500 0.554538635527500
0.250183105468750 0.556807953291250
0.250244140625000 0.559077271055000
0.250305175781250 0.560439596178750
0.250366210937500 0.561801921302500
0.250427246093750 0.563164246426250
0.250488281250000 0.564526571550000
0.250549316406250 0.566040062113750
0.250610351562500 0.567553552677500
0.250671386718750 0.569067043241250
0.250732421875000 0.570580533805000
0.250793457031250 0.571187031728750
0.250854492187500 0.571793529652500
0.250915527343750 0.572400027576250
0.250976562500000 0.573006525500000
0.251037597656250 0.574645987263750
0.251098632812500 0.576285449027500
0.251159667968750 0.577924910791250
0.251220703125000 0.579564372555000
0.251281738281250 0.580296841678750
0.251342773437500 0.581029310802500
0.251403808593750 0.581761779926250
0.251464843750000 0.582494249050000
0.251525878906250 0.583377883613750
0.251586914062500 0.584261518177500
0.251647949218750 0.585145152741250
0.251708984375000 0.586028787305000
0.251770019531250 0.586005429228750
0.251831054687500 0.585982071152500
0.251892089843750 0.585958713076250
0.251953125000000 0.585935355000000
0.252014160156250 0.587679792763750
0.252075195312500 0.589424230527500
0.252136230468750 0.591168668291250
0.252197265625000 0.592913106055000
0.252258300781250 0.593750551178750
0.252319335937500 0.594587996302500
0.252380371093750 0.595425441426250
0.252441406250000 0.596262886550000
0.252502441406250 0.597251497113750
0.252563476562500 0.598240107677500
0.252624511718750 0.599228718241250
0.252685546875000 0.600217328805000
0.252746582031250 0.600298946728750
0.252807617187500 0.600380564652500
0.252868652343750 0.600462182576250
0.252929687500000 0.600543800500000
0.252990722656250 0.601658382263750
0.253051757812500 0.602772964027500
0.253112792968750 0.603887545791250
0.253173828125000 0.605002127555000
0.253234863281250 0.605209716678750
0.253295898437500 0.605417305802500
0.253356933593750 0.605624894926250
0.253417968750000 0.605832484050000
0.253479003906250 0.606191238613750
0.253540039062500 0.606549993177500
0.253601074218750 0.606908747741250
0.253662109375000 0.607267502305000
0.253723144531250 0.606719264228750
0.253784179687500 0.606171026152500
0.253845214843750 0.605622788076250
0.253906250000000 0.605074550000000
0.253967285156250 0.606906467763750
0.254028320312500 0.608738385527500
0.254089355468750 0.610570303291250
0.254150390625000 0.612402221055000
0.254211425781250 0.613327146178750
0.254272460937500 0.614252071302500
0.254333496093750 0.615176996426250
0.254394531250000 0.616101921550000
0.254455566406250 0.617178012113750
0.254516601562500 0.618254102677500
0.254577636718750 0.619330193241250
0.254638671875000 0.620406283805000
0.254699707031250 0.620575381728750
0.254760742187500 0.620744479652500
0.254821777343750 0.620913577576250
0.254882812500000 0.621082675500000
0.254943847656250 0.622284737263750
0.255004882812500 0.623486799027500
0.255065917968750 0.624688860791250
0.255126953125000 0.625890922555000
0.255187988281250 0.626185991678750
0.255249023437500 0.626481060802500
0.255310058593750 0.626776129926250
0.255371093750000 0.627071199050000
0.255432128906250 0.627517433613750
0.255493164062500 0.627963668177500
0.255554199218750 0.628409902741250
0.255615234375000 0.628856137305000
0.255676269531250 0.628395379228750
0.255737304687500 0.627934621152500
0.255798339843750 0.627473863076250
0.255859375000000 0.627013105000000
0.255920410156250 0.628320142763750
0.255981445312500 0.629627180527500
0.256042480468750 0.630934218291250
0.256103515625000 0.632241256055000
0.256164550781250 0.632641301178750
0.256225585937500 0.633041346302500
0.256286621093750 0.633441391426250
0.256347656250000 0.633841436550000
0.256408691406250 0.634392647113750
0.256469726562500 0.634943857677500
0.256530761718750 0.635495068241250
0.256591796875000 0.636046278805000
0.256652832031250 0.635690496728750
0.256713867187500 0.635334714652500
0.256774902343750 0.634978932576250
0.256835937500000 0.634623150500000
0.256896972656250 0.635300332263750
0.256958007812500 0.635977514027500
0.257019042968750 0.636654695791250
0.257080078125000 0.637331877555000
0.257141113281250 0.637102066678750
0.257202148437500 0.636872255802500
0.257263183593750 0.636642444926250
0.257324218750000 0.636412634050000
0.257385253906250 0.636333988613750
0.257446289062500 0.636255343177500
0.257507324218750 0.636176697741250
0.257568359375000 0.636098052305000
0.257629394531250 0.635112414228750
0.257690429687500 0.634126776152500
0.257751464843750 0.633141138076250
0.257812500000000 0.632155500000000
0.257873535156250 0.634060317763750
0.257934570312500 0.635965135527500
0.257995605468750 0.637869953291250
0.258056640625000 0.639774771055000
0.258117675781250 0.640772596178750
0.258178710937500 0.641770421302500
0.258239746093750 0.642768246426250
0.258300781250000 0.643766071550000
0.258361816406250 0.644915062113750
0.258422851562500 0.646064052677500
0.258483886718750 0.647213043241250
0.258544921875000 0.648362033805000
0.258605957031250 0.648604031728750
0.258666992187500 0.648846029652500
0.258728027343750 0.649088027576250
0.258789062500000 0.649330025500000
0.258850097656250 0.650604987263750
0.258911132812500 0.651879949027500
0.258972167968750 0.653154910791250
0.259033203125000 0.654429872555000
0.259094238281250 0.654797841678750
0.259155273437500 0.655165810802500
0.259216308593750 0.655533779926250
0.259277343750000 0.655901749050000
0.259338378906250 0.656420883613750
0.259399414062500 0.656940018177500
0.259460449218750 0.657459152741250
0.259521484375000 0.657978287305000
0.259582519531250 0.657590429228750
0.259643554687500 0.657202571152500
0.259704589843750 0.656814713076250
0.259765625000000 0.656426855000000
0.259826660156250 0.657806792763750
0.259887695312500 0.659186730527500
0.259948730468750 0.660566668291250
0.260009765625000 0.661946606055000
0.260070800781250 0.662419551178750
0.260131835937500 0.662892496302500
0.260192871093750 0.663365441426250
0.260253906250000 0.663838386550000
0.260314941406250 0.664462497113750
0.260375976562500 0.665086607677500
0.260437011718750 0.665710718241250
0.260498046875000 0.666334828805000
0.260559082031250 0.666051946728750
0.260620117187500 0.665769064652500
0.260681152343750 0.665486182576250
0.260742187500000 0.665203300500000
0.260803222656250 0.665953382263750
0.260864257812500 0.666703464027500
0.260925292968750 0.667453545791250
0.260986328125000 0.668203627555000
0.261047363281250 0.668046716678750
0.261108398437500 0.667889805802500
0.261169433593750 0.667732894926250
0.261230468750000 0.667575984050000
0.261291503906250 0.667570238613750
0.261352539062500 0.667564493177500
0.261413574218750 0.667558747741250
0.261474609375000 0.667553002305000
0.261535644531250 0.666640264228750
0.261596679687500 0.665727526152500
0.261657714843750 0.664814788076250
0.261718750000000 0.663902050000000
0.261779785156250 0.665369467763750
0.261840820312500 0.666836885527500
0.261901855468750 0.668304303291250
0.261962890625000 0.669771721055000
0.262023925781250 0.670332146178750
0.262084960937500 0.670892571302500
0.262145996093750 0.671452996426250
0.262207031250000 0.672013421550000
0.262268066406250 0.672725012113750
0.262329101562500 0.673436602677500
0.262390136718750 0.674148193241250
0.262451171875000 0.674859783805000
0.262512207031250 0.674664381728750
0.262573242187500 0.674468979652500
0.262634277343750 0.674273577576250
0.262695312500000 0.674078175500000
0.262756347656250 0.674915737263750
0.262817382812500 0.675753299027500
0.262878417968750 0.676590860791250
0.262939453125000 0.677428422555000
0.263000488281250 0.677358991678750
0.263061523437500 0.677289560802500
0.263122558593750 0.677220129926250
0.263183593750000 0.677150699050000
0.263244628906250 0.677232433613750
0.263305664062500 0.677314168177500
0.263366699218750 0.677395902741250
0.263427734375000 0.677477637305000
0.263488769531250 0.676652379228750
0.263549804687500 0.675827121152500
0.263610839843750 0.675001863076250
0.263671875000000 0.674176605000000
0.263732910156250 0.675119142763750
0.263793945312500 0.676061680527500
0.263854980468750 0.677004218291250
0.263916015625000 0.677946756055000
0.263977050781250 0.677982301178750
0.264038085937500 0.678017846302500
0.264099121093750 0.678053391426250
0.264160156250000 0.678088936550000
0.264221191406250 0.678275647113750
0.264282226562500 0.678462357677500
0.264343261718750 0.678649068241250
0.264404296875000 0.678835778805000
0.264465332031250 0.678115496728750
0.264526367187500 0.677395214652500
0.264587402343750 0.676674932576250
0.264648437500000 0.675954650500000
0.264709472656250 0.676267332263750
0.264770507812500 0.676580014027500
0.264831542968750 0.676892695791250
0.264892578125000 0.677205377555000
0.264953613281250 0.676611066678750
0.265014648437500 0.676016755802500
0.265075683593750 0.675422444926250
0.265136718750000 0.674828134050000
0.265197753906250 0.674384988613750
0.265258789062500 0.673941843177500
0.265319824218750 0.673498697741250
0.265380859375000 0.673055552305000
0.265441894531250 0.671705414228750
0.265502929687500 0.670355276152500
0.265563964843750 0.669005138076250
0.265625000000000 0.667655000000000
0.265686035156250 0.669620567763750
0.265747070312500 0.671586135527500
0.265808105468750 0.673551703291250
0.265869140625000 0.675517271055000
0.265930175781250 0.676575846178750
0.265991210937500 0.677634421302500
0.266052246093750 0.678692996426250
0.266113281250000 0.679751571550000
0.266174316406250 0.680961312113750
0.266235351562500 0.682171052677500
0.266296386718750 0.683380793241250
0.266357421875000 0.684590533805000
0.266418457031250 0.684893281728750
0.266479492187500 0.685196029652500
0.266540527343750 0.685498777576250
0.266601562500000 0.685801525500000
0.266662597656250 0.687137237263750
0.266723632812500 0.688472949027500
0.266784667968750 0.689808660791250
0.266845703125000 0.691144372555000
0.266906738281250 0.691573091678750
0.266967773437500 0.692001810802500
0.267028808593750 0.692430529926250
0.267089843750000 0.692859249050000
0.267150878906250 0.693439133613750
0.267211914062500 0.694019018177500
0.267272949218750 0.694598902741250
0.267333984375000 0.695178787305000
0.267395019531250 0.694851679228750
0.267456054687500 0.694524571152500
0.267517089843750 0.694197463076250
0.267578125000000 0.693870355000000
0.267639160156250 0.695311042763750
0.267700195312500 0.696751730527500
0.267761230468750 0.698192418291250
0.267822265625000 0.699633106055000
0.267883300781250 0.700166801178750
0.267944335937500 0.700700496302500
0.268005371093750 0.701234191426250
0.268066406250000 0.701767886550000
0.268127441406250 0.702452747113750
0.268188476562500 0.703137607677500
0.268249511718750 0.703822468241250
0.268310546875000 0.704507328805000
0.268371582031250 0.704285196728750
0.268432617187500 0.704063064652500
0.268493652343750 0.703840932576250
0.268554687500000 0.703618800500000
0.268615722656250 0.704429632263750
0.268676757812500 0.705240464027500
0.268737792968750 0.706051295791250
0.268798828125000 0.706862127555000
0.268859863281250 0.706765966678750
0.268920898437500 0.706669805802500
0.268981933593750 0.706573644926250
0.269042968750000 0.706477484050000
0.269104003906250 0.706532488613750
0.269165039062500 0.706587493177500
0.269226074218750 0.706642497741250
0.269287109375000 0.706697502305000
0.269348144531250 0.705845514228750
0.269409179687500 0.704993526152500
0.269470214843750 0.704141538076250
0.269531250000000 0.703289550000000
0.269592285156250 0.704817717763750
0.269653320312500 0.706345885527500
0.269714355468750 0.707874053291250
0.269775390625000 0.709402221055000
0.269836425781250 0.710023396178750
0.269897460937500 0.710644571302500
0.269958496093750 0.711265746426250
0.270019531250000 0.711886921550000
0.270080566406250 0.712659262113750
0.270141601562500 0.713431602677500
0.270202636718750 0.714203943241250
0.270263671875000 0.714976283805000
0.270324707031250 0.714841631728750
0.270385742187500 0.714706979652500
0.270446777343750 0.714572327576250
0.270507812500000 0.714437675500000
0.270568847656250 0.715335987263750
0.270629882812500 0.716234299027500
0.270690917968750 0.717132610791250
0.270751953125000 0.718030922555000
0.270812988281250 0.718022241678750
0.270874023437500 0.718013560802500
0.270935058593750 0.718004879926250
0.270996093750000 0.717996199050000
0.271057128906250 0.718138683613750
0.271118164062500 0.718281168177500
0.271179199218750 0.718423652741250
0.271240234375000 0.718566137305000
0.271301269531250 0.717801629228750
0.271362304687500 0.717037121152500
0.271423339843750 0.716272613076250
0.271484375000000 0.715508105000000
0.271545410156250 0.716511392763750
0.271606445312500 0.717514680527500
0.271667480468750 0.718517968291250
0.271728515625000 0.719521256055000
0.271789550781250 0.719617551178750
0.271850585937500 0.719713846302500
0.271911621093750 0.719810141426250
0.271972656250000 0.719906436550000
0.272033691406250 0.720153897113750
0.272094726562500 0.720401357677500
0.272155761718750 0.720648818241250
0.272216796875000 0.720896278805000
0.272277832031250 0.720236746728750
0.272338867187500 0.719577214652500
0.272399902343750 0.718917682576250
0.272460937500000 0.718258150500000
0.272521972656250 0.718631582263750
0.272583007812500 0.719005014027500
0.272644042968750 0.719378445791250
0.272705078125000 0.719751877555000
0.272766113281250 0.719218316678750
0.272827148437500 0.718684755802500
0.272888183593750 0.718151194926250
0.272949218750000 0.717617634050000
0.273010253906250 0.717235238613750
0.273071289062500 0.716852843177500
0.273132324218750 0.716470447741250
0.273193359375000 0.716088052305000
0.273254394531250 0.714798664228750
0.273315429687500 0.713509276152500
0.273376464843750 0.712219888076250
0.273437500000000 0.710930500000000
0.273498535156250 0.712531567763750
0.273559570312500 0.714132635527500
0.273620605468750 0.715733703291250
0.273681640625000 0.717334771055000
0.273742675781250 0.718028846178750
0.273803710937500 0.718722921302500
0.273864746093750 0.719416996426250
0.273925781250000 0.720111071550000
0.273986816406250 0.720956312113750
0.274047851562500 0.721801552677500
0.274108886718750 0.722646793241250
0.274169921875000 0.723492033805000
0.274230957031250 0.723430281728750
0.274291992187500 0.723368529652500
0.274353027343750 0.723306777576250
0.274414062500000 0.723245025500000
0.274475097656250 0.724216237263750
0.274536132812500 0.725187449027500
0.274597167968750 0.726158660791250
0.274658203125000 0.727129872555000
0.274719238281250 0.727194091678750
0.274780273437500 0.727258310802500
0.274841308593750 0.727322529926250
0.274902343750000 0.727386749050000
0.274963378906250 0.727602133613750
0.275024414062500 0.727817518177500
0.275085449218750 0.728032902741250
0.275146484375000 0.728248287305000
0.275207519531250 0.727556679228750
0.275268554687500 0.726865071152500
0.275329589843750 0.726173463076250
0.275390625000000 0.725481855000000
0.275451660156250 0.726558042763750
0.275512695312500 0.727634230527500
0.275573730468750 0.728710418291250
0.275634765625000 0.729786606055000
0.275695800781250 0.729955801178750
0.275756835937500 0.730124996302500
0.275817871093750 0.730294191426250
0.275878906250000 0.730463386550000
0.275939941406250 0.730783747113750
0.276000976562500 0.731104107677500
0.276062011718750 0.731424468241250
0.276123046875000 0.731744828805000
0.276184082031250 0.731158196728750
0.276245117187500 0.730571564652500
0.276306152343750 0.729984932576250
0.276367187500000 0.729398300500000
0.276428222656250 0.729844632263750
0.276489257812500 0.730290964027500
0.276550292968750 0.730737295791250
0.276611328125000 0.731183627555000
0.276672363281250 0.730722966678750
0.276733398437500 0.730262305802500
0.276794433593750 0.729801644926250
0.276855468750000 0.729340984050000
0.276916503906250 0.729031488613750
0.276977539062500 0.728721993177500
0.277038574218750 0.728412497741250
0.277099609375000 0.728103002305000
0.277160644531250 0.726886514228750
0.277221679687500 0.725670026152500
0.277282714843750 0.724453538076250
0.277343750000000 0.723237050000000
0.277404785156250 0.724400717763750
0.277465820312500 0.725564385527500
0.277526855468750 0.726728053291250
0.277587890625000 0.727891721055000
0.277648925781250 0.728148396178750
0.277709960937500 0.728405071302500
0.277770996093750 0.728661746426250
0.277832031250000 0.728918421550000
0.277893066406250 0.729326262113750
0.277954101562500 0.729734102677500
0.278015136718750 0.730141943241250
0.278076171875000 0.730549783805000
0.278137207031250 0.730050631728750
0.278198242187500 0.729551479652500
0.278259277343750 0.729052327576250
0.278320312500000 0.728553175500000
0.278381347656250 0.729086987263750
0.278442382812500 0.729620799027500
0.278503417968750 0.730154610791250
0.278564453125000 0.730688422555000
0.278625488281250 0.730315241678750
0.278686523437500 0.729942060802500
0.278747558593750 0.729568879926250
0.278808593750000 0.729195699050000
0.278869628906250 0.728973683613750
0.278930664062500 0.728751668177500
0.278991699218750 0.728529652741250
0.279052734375000 0.728307637305000
0.279113769531250 0.727178629228750
0.279174804687500 0.726049621152500
0.279235839843750 0.724920613076250
0.279296875000000 0.723791605000000
0.279357910156250 0.724430392763750
0.279418945312500 0.725069180527500
0.279479980468750 0.725707968291250
0.279541015625000 0.726346756055000
0.279602050781250 0.726078551178750
0.279663085937500 0.725810346302500
0.279724121093750 0.725542141426250
0.279785156250000 0.725273936550000
0.279846191406250 0.725156897113750
0.279907226562500 0.725039857677500
0.279968261718750 0.724922818241250
0.280029296875000 0.724805778805000
0.280090332031250 0.723781746728750
0.280151367187500 0.722757714652500
0.280212402343750 0.721733682576250
0.280273437500000 0.720709650500000
0.280334472656250 0.720718582263750
0.280395507812500 0.720727514027500
0.280456542968750 0.720736445791250
0.280517578125000 0.720745377555000
0.280578613281250 0.719847316678750
0.280639648437500 0.718949255802500
0.280700683593750 0.718051194926250
0.280761718750000 0.717153134050000
0.280822753906250 0.716406238613750
0.280883789062500 0.715659343177500
0.280944824218750 0.714912447741250
0.281005859375000 0.714165552305000
0.281066894531250 0.712511664228750
0.281127929687500 0.710857776152500
0.281188964843750 0.709203888076250
0.281250000000000 0.707550000000000
0.281311035156250 0.709566192763750
0.281372070312500 0.711582385527500
0.281433105468750 0.713598578291250
0.281494140625000 0.715614771055000
0.281555175781250 0.716723971178750
0.281616210937500 0.717833171302500
0.281677246093750 0.718942371426250
0.281738281250000 0.720051571550000
0.281799316406250 0.721311937113750
0.281860351562500 0.722572302677500
0.281921386718750 0.723832668241250
0.281982421875000 0.725093033805000
0.282043457031250 0.725446406728750
0.282104492187500 0.725799779652500
0.282165527343750 0.726153152576250
0.282226562500000 0.726506525500000
0.282287597656250 0.727892862263750
0.282348632812500 0.729279199027500
0.282409667968750 0.730665535791250
0.282470703125000 0.732051872555000
0.282531738281250 0.732531216678750
0.282592773437500 0.733010560802500
0.282653808593750 0.733489904926250
0.282714843750000 0.733969249050000
0.282775878906250 0.734599758613750
0.282836914062500 0.735230268177500
0.282897949218750 0.735860777741250
0.282958984375000 0.736491287305000
0.283020019531250 0.736214804228750
0.283081054687500 0.735938321152500
0.283142089843750 0.735661838076250
0.283203125000000 0.735385355000000
0.283264160156250 0.736876667763750
0.283325195312500 0.738367980527500
0.283386230468750 0.739859293291250
0.283447265625000 0.741350606055000
0.283508300781250 0.741934926178750
0.283569335937500 0.742519246302500
0.283630371093750 0.743103566426250
0.283691406250000 0.743687886550000
0.283752441406250 0.744423372113750
0.283813476562500 0.745158857677500
0.283874511718750 0.745894343241250
0.283935546875000 0.746629828805000
0.283996582031250 0.746458321728750
0.284057617187500 0.746286814652500
0.284118652343750 0.746115307576250
0.284179687500000 0.745943800500000
0.284240722656250 0.746805257263750
0.284301757812500 0.747666714027500
0.284362792968750 0.748528170791250
0.284423828125000 0.749389627555000
0.284484863281250 0.749344091678750
0.284545898437500 0.749298555802500
0.284606933593750 0.749253019926250
0.284667968750000 0.749207484050000
0.284729003906250 0.749313113613750
0.284790039062500 0.749418743177500
0.284851074218750 0.749524372741250
0.284912109375000 0.749630002305000
0.284973144531250 0.748828639228750
0.285034179687500 0.748027276152500
0.285095214843750 0.747225913076250
0.285156250000000 0.746424550000000
0.285217285156250 0.748003342763750
0.285278320312500 0.749582135527500
0.285339355468750 0.751160928291250
0.285400390625000 0.752739721055000
0.285461425781250 0.753411521178750
0.285522460937500 0.754083321302500
0.285583496093750 0.754755121426250
0.285644531250000 0.755426921550000
0.285705566406250 0.756249887113750
0.285766601562500 0.757072852677500
0.285827636718750 0.757895818241250
0.285888671875000 0.758718783805000
0.285949707031250 0.758634756728750
0.286010742187500 0.758550729652500
0.286071777343750 0.758466702576250
0.286132812500000 0.758382675500000
0.286193847656250 0.759331612263750
0.286254882812500 0.760280549027500
0.286315917968750 0.761229485791250
0.286376953125000 0.762178422555000
0.286437988281250 0.762220366678750
0.286499023437500 0.762262310802500
0.286560058593750 0.762304254926250
0.286621093750000 0.762346199050000
0.286682128906250 0.762539308613750
0.286743164062500 0.762732418177500
0.286804199218750 0.762925527741250
0.286865234375000 0.763118637305000
0.286926269531250 0.762404754228750
0.286987304687500 0.761690871152500
0.287048339843750 0.760976988076250
0.287109375000000 0.760263105000000
0.287170410156250 0.761317017763750
0.287231445312500 0.762370930527500
0.287292480468750 0.763424843291250
0.287353515625000 0.764478756055000
0.287414550781250 0.764625676178750
0.287475585937500 0.764772596302500
0.287536621093750 0.764919516426250
0.287597656250000 0.765066436550000
0.287658691406250 0.765364522113750
0.287719726562500 0.765662607677500
0.287780761718750 0.765960693241250
0.287841796875000 0.766258778805000
0.287902832031250 0.765649871728750
0.287963867187500 0.765040964652500
0.288024902343750 0.764432057576250
0.288085937500000 0.763823150500000
0.288146972656250 0.764247207263750
0.288208007812500 0.764671264027500
0.288269042968750 0.765095320791250
0.288330078125000 0.765519377555000
0.288391113281250 0.765036441678750
0.288452148437500 0.764553505802500
0.288513183593750 0.764070569926250
0.288574218750000 0.763587634050000
0.288635253906250 0.763255863613750
0.288696289062500 0.762924093177500
0.288757324218750 0.762592322741250
0.288818359375000 0.762260552305000
0.288879394531250 0.761021789228750
0.288940429687500 0.759783026152500
0.289001464843750 0.758544263076250
0.289062500000000 0.757305500000000
0.289123535156250 0.758957192763750
0.289184570312500 0.760608885527500
0.289245605468750 0.762260578291250
0.289306640625000 0.763912271055000
0.289367675781250 0.764656971178750
0.289428710937500 0.765401671302500
0.289489746093750 0.766146371426250
0.289550781250000 0.766891071550000
0.289611816406250 0.767786937113750
0.289672851562500 0.768682802677500
0.289733886718750 0.769578668241250
0.289794921875000 0.770474533805000
0.289855957031250 0.770463406728750
0.289916992187500 0.770452279652500
0.289978027343750 0.770441152576250
0.290039062500000 0.770430025500000
0.290100097656250 0.771451862263750
0.290161132812500 0.772473699027500
0.290222167968750 0.773495535791250
0.290283203125000 0.774517372555000
0.290344238281250 0.774632216678750
0.290405273437500 0.774747060802500
0.290466308593750 0.774861904926250
0.290527343750000 0.774976749050000
0.290588378906250 0.775242758613750
0.290649414062500 0.775508768177500
0.290710449218750 0.775774777741250
0.290771484375000 0.776040787305000
0.290832519531250 0.775399804228750
0.290893554687500 0.774758821152500
0.290954589843750 0.774117838076250
0.291015625000000 0.773476855000000
0.291076660156250 0.774603667763750
0.291137695312500 0.775730480527500
0.291198730468750 0.776857293291250
0.291259765625000 0.777984106055000
0.291320800781250 0.778203926178750
0.291381835937500 0.778423746302500
0.291442871093750 0.778643566426250
0.291503906250000 0.778863386550000
0.291564941406250 0.779234372113750
0.291625976562500 0.779605357677500
0.291687011718750 0.779976343241250
0.291748046875000 0.780347328805000
0.291809082031250 0.779811321728750
0.291870117187500 0.779275314652500
0.291931152343750 0.778739307576250
0.291992187500000 0.778203300500000
0.292053222656250 0.778700257263750
0.292114257812500 0.779197214027500
0.292175292968750 0.779694170791250
0.292236328125000 0.780191127555000
0.292297363281250 0.779781091678750
0.292358398437500 0.779371055802500
0.292419433593750 0.778961019926250
0.292480468750000 0.778550984050000
0.292541503906250 0.778292113613750
0.292602539062500 0.778033243177500
0.292663574218750 0.777774372741250
0.292724609375000 0.777515502305000
0.292785644531250 0.776349639228750
0.292846679687500 0.775183776152500
0.292907714843750 0.774017913076250
0.292968750000000 0.772852050000000
0.293029785156250 0.774066342763750
0.293090820312500 0.775280635527500
0.293151855468750 0.776494928291250
0.293212890625000 0.777709221055000
0.293273925781250 0.778016521178750
0.293334960937500 0.778323821302500
0.293395996093750 0.778631121426250
0.293457031250000 0.778938421550000
0.293518066406250 0.779396887113750
0.293579101562500 0.779855352677500
0.293640136718750 0.780313818241250
0.293701171875000 0.780772283805000
0.293762207031250 0.780323756728750
0.293823242187500 0.779875229652500
0.293884277343750 0.779426702576250
0.293945312500000 0.778978175500000
0.294006347656250 0.779562612263750
0.294067382812500 0.780147049027500
0.294128417968750 0.780731485791250
0.294189453125000 0.781315922555000
0.294250488281250 0.780993366678750
0.294311523437500 0.780670810802500
0.294372558593750 0.780348254926250
0.294433593750000 0.780025699050000
0.294494628906250 0.779854308613750
0.294555664062500 0.779682918177500
0.294616699218750 0.779511527741250
0.294677734375000 0.779340137305000
0.294738769531250 0.778261754228750
0.294799804687500 0.777183371152500
0.294860839843750 0.776104988076250
0.294921875000000 0.775026605000000
0.294982910156250 0.775716017763750
0.295043945312500 0.776405430527500
0.295104980468750 0.777094843291250
0.295166015625000 0.777784256055000
0.295227050781250 0.777566676178750
0.295288085937500 0.777349096302500
0.295349121093750 0.777131516426250
0.295410156250000 0.776913936550000
0.295471191406250 0.776847522113750
0.295532226562500 0.776781107677500
0.295593261718750 0.776714693241250
0.295654296875000 0.776648278805000
0.295715332031250 0.775674871728750
0.295776367187500 0.774701464652500
0.295837402343750 0.773728057576250
0.295898437500000 0.772754650500000
0.295959472656250 0.772814207263750
0.296020507812500 0.772873764027500
0.296081542968750 0.772933320791250
0.296142578125000 0.772992877555000
0.296203613281250 0.772145441678750
0.296264648437500 0.771298005802500
0.296325683593750 0.770450569926250
0.296386718750000 0.769603134050000
0.296447753906250 0.768906863613750
0.296508789062500 0.768210593177500
0.296569824218750 0.767514322741250
0.296630859375000 0.766818052305000
0.296691894531250 0.765214789228750
0.296752929687500 0.763611526152500
0.296813964843750 0.762008263076250
0.296875000000000 0.760405000000000
0.296936035156250 0.762117442763750
0.296997070312500 0.763829885527500
0.297058105468750 0.765542328291250
0.297119140625000 0.767254771055000
0.297180175781250 0.768060221178750
0.297241210937500 0.768865671302500
0.297302246093750 0.769671121426250
0.297363281250000 0.770476571550000
0.297424316406250 0.771433187113750
0.297485351562500 0.772389802677500
0.297546386718750 0.773346418241250
0.297607421875000 0.774303033805000
0.297668457031250 0.774352656728750
0.297729492187500 0.774402279652500
0.297790527343750 0.774451902576250
0.297851562500000 0.774501525500000
0.297912597656250 0.775584112263750
0.297973632812500 0.776666699027500
0.298034667968750 0.777749285791250
0.298095703125000 0.778831872555000
0.298156738281250 0.779007466678750
0.298217773437500 0.779183060802500
0.298278808593750 0.779358654926250
0.298339843750000 0.779534249050000
0.298400878906250 0.779861008613750
0.298461914062500 0.780187768177500
0.298522949218750 0.780514527741250
0.298583984375000 0.780841287305000
0.298645019531250 0.780261054228750
0.298706054687500 0.779680821152500
0.298767089843750 0.779100588076250
0.298828125000000 0.778520355000000
0.298889160156250 0.779707917763750
0.298950195312500 0.780895480527500
0.299011230468750 0.782083043291250
0.299072265625000 0.783270606055000
0.299133300781250 0.783551176178750
0.299194335937500 0.783831746302500
0.299255371093750 0.784112316426250
0.299316406250000 0.784392886550000
0.299377441406250 0.784824622113750
0.299438476562500 0.785256357677500
0.299499511718750 0.785688093241250
0.299560546875000 0.786119828805000
0.299621582031250 0.785644571728750
0.299682617187500 0.785169314652500
0.299743652343750 0.784694057576250
0.299804687500000 0.784218800500000
0.299865722656250 0.784776507263750
0.299926757812500 0.785334214027500
0.299987792968750 0.785891920791250
0.300048828125000 0.786449627555000
0.300109863281250 0.786100341678750
0.300170898437500 0.785751055802500
0.300231933593750 0.785401769926250
0.300292968750000 0.785052484050000
0.300354003906250 0.784854363613750
0.300415039062500 0.784656243177500
0.300476074218750 0.784458122741250
0.300537109375000 0.784260002305000
0.300598144531250 0.783154889228750
0.300659179687500 0.782049776152500
0.300720214843750 0.780944663076250
0.300781250000000 0.779839550000000
0.300842285156250 0.781114592763750
0.300903320312500 0.782389635527500
0.300964355468750 0.783664678291250
0.301025390625000 0.784939721055000
0.301086425781250 0.785307771178750
0.301147460937500 0.785675821302500
0.301208496093750 0.786043871426250
0.301269531250000 0.786411921550000
0.301330566406250 0.786931137113750
0.301391601562500 0.787450352677500
0.301452636718750 0.787969568241250
0.301513671875000 0.788488783805000
0.301574707031250 0.788101006728750
0.301635742187500 0.787713229652500
0.301696777343750 0.787325452576250
0.301757812500000 0.786937675500000
0.301818847656250 0.787582862263750
0.301879882812500 0.788228049027500
0.301940917968750 0.788873235791250
0.302001953125000 0.789518422555000
0.302062988281250 0.789256616678750
0.302124023437500 0.788994810802500
0.302185058593750 0.788733004926250
0.302246093750000 0.788471199050000
0.302307128906250 0.788360558613750
0.302368164062500 0.788249918177500
0.302429199218750 0.788139277741250
0.302490234375000 0.788028637305000
0.302551269531250 0.787011004228750
0.302612304687500 0.785993371152500
0.302673339843750 0.784975738076250
0.302734375000000 0.783958105000000
0.302795410156250 0.784708267763750
0.302856445312500 0.785458430527500
0.302917480468750 0.786208593291250
0.302978515625000 0.786958756055000
0.303039550781250 0.786801926178750
0.303100585937500 0.786645096302500
0.303161621093750 0.786488266426250
0.303222656250000 0.786331436550000
0.303283691406250 0.786325772113750
0.303344726562500 0.786320107677500
0.303405761718750 0.786314443241250
0.303466796875000 0.786308778805000
0.303527832031250 0.785396121728750
0.303588867187500 0.784483464652500
0.303649902343750 0.783570807576250
0.303710937500000 0.782658150500000
0.303771972656250 0.782778457263750
0.303833007812500 0.782898764027500
0.303894042968750 0.783019070791250
0.303955078125000 0.783139377555000
0.304016113281250 0.782352691678750
0.304077148437500 0.781566005802500
0.304138183593750 0.780779319926250
0.304199218750000 0.779992634050000
0.304260253906250 0.779357113613750
0.304321289062500 0.778721593177500
0.304382324218750 0.778086072741250
0.304443359375000 0.777450552305000
0.304504394531250 0.775908039228750
0.304565429687500 0.774365526152500
0.304626464843750 0.772823013076250
0.304687500000000 0.771280500000000
0.304748535156250 0.772628442763750
0.304809570312500 0.773976385527500
0.304870605468750 0.775324328291250
0.304931640625000 0.776672271055000
0.304992675781250 0.777113221178750
0.305053710937500 0.777554171302500
0.305114746093750 0.777995121426250
0.305175781250000 0.778436071550000
0.305236816406250 0.779028187113750
0.305297851562500 0.779620302677500
0.305358886718750 0.780212418241250
0.305419921875000 0.780804533805000
0.305480957031250 0.780489656728750
0.305541992187500 0.780174779652500
0.305603027343750 0.779859902576250
0.305664062500000 0.779545025500000
0.305725097656250 0.780263112263750
0.305786132812500 0.780981199027500
0.305847167968750 0.781699285791250
0.305908203125000 0.782417372555000
0.305969238281250 0.782228466678750
0.306030273437500 0.782039560802500
0.306091308593750 0.781850654926250
0.306152343750000 0.781661749050000
0.306213378906250 0.781624008613750
0.306274414062500 0.781586268177500
0.306335449218750 0.781548527741250
0.306396484375000 0.781510787305000
0.306457519531250 0.780566054228750
0.306518554687500 0.779621321152500
0.306579589843750 0.778676588076250
0.306640625000000 0.777731855000000
0.306701660156250 0.778554917763750
0.306762695312500 0.779377980527500
0.306823730468750 0.780201043291250
0.306884765625000 0.781024106055000
0.306945800781250 0.780940176178750
0.307006835937500 0.780856246302500
0.307067871093750 0.780772316426250
0.307128906250000 0.780688386550000
0.307189941406250 0.780755622113750
0.307250976562500 0.780822857677500
0.307312011718750 0.780890093241250
0.307373046875000 0.780957328805000
0.307434082031250 0.780117571728750
0.307495117187500 0.779277814652500
0.307556152343750 0.778438057576250
0.307617187500000 0.777598300500000
0.307678222656250 0.777791507263750
0.307739257812500 0.777984714027500
0.307800292968750 0.778177920791250
0.307861328125000 0.778371127555000
0.307922363281250 0.777657341678750
0.307983398437500 0.776943555802500
0.308044433593750 0.776229769926250
0.308105468750000 0.775515984050000
0.308166503906250 0.774953363613750
0.308227539062500 0.774390743177500
0.308288574218750 0.773828122741250
0.308349609375000 0.773265502305000
0.308410644531250 0.771795889228750
0.308471679687500 0.770326276152500
0.308532714843750 0.768856663076250
0.308593750000000 0.767387050000000
0.308654785156250 0.768297592763750
0.308715820312500 0.769208135527500
0.308776855468750 0.770118678291250
0.308837890625000 0.771029221055000
0.308898925781250 0.771032771178750
0.308959960937500 0.771036321302500
0.309020996093750 0.771039871426250
0.309082031250000 0.771043421550000
0.309143066406250 0.771198137113750
0.309204101562500 0.771352852677500
0.309265136718750 0.771507568241250
0.309326171875000 0.771662283805000
0.309387207031250 0.770910006728750
0.309448242187500 0.770157729652500
0.309509277343750 0.769405452576250
0.309570312500000 0.768653175500000
0.309631347656250 0.768933862263750
0.309692382812500 0.769214549027500
0.309753417968750 0.769495235791250
0.309814453125000 0.769775922555000
0.309875488281250 0.769149616678750
0.309936523437500 0.768523310802500
0.309997558593750 0.767897004926250
0.310058593750000 0.767270699050000
0.310119628906250 0.766795558613750
0.310180664062500 0.766320418177500
0.310241699218750 0.765845277741250
0.310302734375000 0.765370137305000
0.310363769531250 0.763988004228750
0.310424804687500 0.762605871152500
0.310485839843750 0.761223738076250
0.310546875000000 0.759841605000000
0.310607910156250 0.760227267763750
0.310668945312500 0.760612930527500
0.310729980468750 0.760998593291250
0.310791015625000 0.761384256055000
0.310852050781250 0.760862926178750
0.310913085937500 0.760341596302500
0.310974121093750 0.759820266426250
0.311035156250000 0.759298936550000
0.311096191406250 0.758928772113750
0.311157226562500 0.758558607677500
0.311218261718750 0.758188443241250
0.311279296875000 0.757818278805000
0.311340332031250 0.756541121728750
0.311401367187500 0.755263964652500
0.311462402343750 0.753986807576250
0.311523437500000 0.752709650500000
0.311584472656250 0.752465457263750
0.311645507812500 0.752221264027500
0.311706542968750 0.751977070791250
0.311767578125000 0.751732877555000
0.311828613281250 0.750581691678750
0.311889648437500 0.749430505802500
0.311950683593750 0.748279319926250
0.312011718750000 0.747128134050000
0.312072753906250 0.746128113613750
0.312133789062500 0.745128093177500
0.312194824218750 0.744128072741250
0.312255859375000 0.743128052305000
0.312316894531250 0.741221039228750
0.312377929687500 0.739314026152500
0.312438964843750 0.737407013076250
0.312500000000000 0.735500000000000
0.312561035156250 0.737558380263750
0.312622070312500 0.739616760527500
0.312683105468750 0.741675140791250
0.312744140625000 0.743733521055000
0.312805175781250 0.744884908678750
0.312866210937500 0.746036296302500
0.312927246093750 0.747187683926250
0.312988281250000 0.748339071550000
0.313049316406250 0.749641624613750
0.313110351562500 0.750944177677500
0.313171386718750 0.752246730741250
0.313232421875000 0.753549283805000
0.313293457031250 0.753944844228750
0.313354492187500 0.754340404652500
0.313415527343750 0.754735965076250
0.313476562500000 0.755131525500000
0.313537597656250 0.756560049763750
0.313598632812500 0.757988574027500
0.313659667968750 0.759417098291250
0.313720703125000 0.760845622555000
0.313781738281250 0.761367154178750
0.313842773437500 0.761888685802500
0.313903808593750 0.762410217426250
0.313964843750000 0.762931749050000
0.314025878906250 0.763604446113750
0.314086914062500 0.764277143177500
0.314147949218750 0.764949840241250
0.314208984375000 0.765622537305000
0.314270019531250 0.765388241728750
0.314331054687500 0.765153946152500
0.314392089843750 0.764919650576250
0.314453125000000 0.764685355000000
0.314514160156250 0.766218855263750
0.314575195312500 0.767752355527500
0.314636230468750 0.769285855791250
0.314697265625000 0.770819356055000
0.314758300781250 0.771445863678750
0.314819335937500 0.772072371302500
0.314880371093750 0.772698878926250
0.314941406250000 0.773325386550000
0.315002441406250 0.774103059613750
0.315063476562500 0.774880732677500
0.315124511718750 0.775658405741250
0.315185546875000 0.776436078805000
0.315246582031250 0.776306759228750
0.315307617187500 0.776177439652500
0.315368652343750 0.776048120076250
0.315429687500000 0.775918800500000
0.315490722656250 0.776822444763750
0.315551757812500 0.777726089027500
0.315612792968750 0.778629733291250
0.315673828125000 0.779533377555000
0.315734863281250 0.779530029178750
0.315795898437500 0.779526680802500
0.315856933593750 0.779523332426250
0.315917968750000 0.779519984050000
0.315979003906250 0.779667801113750
0.316040039062500 0.779815618177500
0.316101074218750 0.779963435241250
0.316162109375000 0.780111252305000
0.316223144531250 0.779352076728750
0.316284179687500 0.778592901152500
0.316345214843750 0.777833725576250
0.316406250000000 0.777074550000000
0.316467285156250 0.778695530263750
0.316528320312500 0.780316510527500
0.316589355468750 0.781937490791250
0.316650390625000 0.783558471055000
0.316711425781250 0.784272458678750
0.316772460937500 0.784986446302500
0.316833496093750 0.785700433926250
0.316894531250000 0.786414421550000
0.316955566406250 0.787279574613750
0.317016601562500 0.788144727677500
0.317077636718750 0.789009880741250
0.317138671875000 0.789875033805000
0.317199707031250 0.789833194228750
0.317260742187500 0.789791354652500
0.317321777343750 0.789749515076250
0.317382812500000 0.789707675500000
0.317443847656250 0.790698799763750
0.317504882812500 0.791689924027500
0.317565917968750 0.792681048291250
0.317626953125000 0.793672172555000
0.317687988281250 0.793756304178750
0.317749023437500 0.793840435802500
0.317810058593750 0.793924567426250
0.317871093750000 0.794008699050000
0.317932128906250 0.794243996113750
0.317993164062500 0.794479293177500
0.318054199218750 0.794714590241250
0.318115234375000 0.794949887305000
0.318176269531250 0.794278191728750
0.318237304687500 0.793606496152500
0.318298339843750 0.792934800576250
0.318359375000000 0.792263105000000
0.318420410156250 0.793359205263750
0.318481445312500 0.794455305527500
0.318542480468750 0.795551405791250
0.318603515625000 0.796647506055000
0.318664550781250 0.796836613678750
0.318725585937500 0.797025721302500
0.318786621093750 0.797214828926250
0.318847656250000 0.797403936550000
0.318908691406250 0.797744209613750
0.318969726562500 0.798084482677500
0.319030761718750 0.798424755741250
0.319091796875000 0.798765028805000
0.319152832031250 0.798198309228750
0.319213867187500 0.797631589652500
0.319274902343750 0.797064870076250
0.319335937500000 0.796498150500000
0.319396972656250 0.796964394763750
0.319458007812500 0.797430639027500
0.319519042968750 0.797896883291250
0.319580078125000 0.798363127555000
0.319641113281250 0.797922379178750
0.319702148437500 0.797481630802500
0.319763183593750 0.797040882426250
0.319824218750000 0.796600134050000
0.319885253906250 0.796310551113750
0.319946289062500 0.796020968177500
0.320007324218750 0.795731385241250
0.320068359375000 0.795441802305000
0.320129394531250 0.794245226728750
0.320190429687500 0.793048651152500
0.320251464843750 0.791852075576250
0.320312500000000 0.790655500000000
0.320373535156250 0.792349380263750
0.320434570312500 0.794043260527500
0.320495605468750 0.795737140791250
0.320556640625000 0.797431021055000
0.320617675781250 0.798217908678750
0.320678710937500 0.799004796302500
0.320739746093750 0.799791683926250
0.320800781250000 0.800578571550000
0.320861816406250 0.801516624613750
0.320922851562500 0.802454677677500
0.320983886718750 0.803392730741250
0.321044921875000 0.804330783805000
0.321105957031250 0.804361844228750
0.321166992187500 0.804392904652500
0.321228027343750 0.804423965076250
0.321289062500000 0.804455025500000
0.321350097656250 0.805519049763750
0.321411132812500 0.806583074027500
0.321472167968750 0.807647098291250
0.321533203125000 0.808711122555000
0.321594238281250 0.808868154178750
0.321655273437500 0.809025185802500
0.321716308593750 0.809182217426250
0.321777343750000 0.809339249050000
0.321838378906250 0.809647446113750
0.321899414062500 0.809955643177500
0.321960449218750 0.810263840241250
0.322021484375000 0.810572037305000
0.322082519531250 0.809973241728750
0.322143554687500 0.809374446152500
0.322204589843750 0.808775650576250
0.322265625000000 0.808176855000000
0.322326660156250 0.809345855263750
0.322387695312500 0.810514855527500
0.322448730468750 0.811683855791250
0.322509765625000 0.812852856055000
0.322570800781250 0.813114863678750
0.322631835937500 0.813376871302500
0.322692871093750 0.813638878926250
0.322753906250000 0.813900886550000
0.322814941406250 0.814314059613750
0.322875976562500 0.814727232677500
0.322937011718750 0.815140405741250
0.322998046875000 0.815553578805000
0.323059082031250 0.815059759228750
0.323120117187500 0.814565939652500
0.323181152343750 0.814072120076250
0.323242187500000 0.813578300500000
0.323303222656250 0.814117444763750
0.323364257812500 0.814656589027500
0.323425292968750 0.815195733291250
0.323486328125000 0.815734877555000
0.323547363281250 0.815367029178750
0.323608398437500 0.814999180802500
0.323669433593750 0.814631332426250
0.323730468750000 0.814263484050000
0.323791503906250 0.814046801113750
0.323852539062500 0.813830118177500
0.323913574218750 0.813613435241250
0.323974609375000 0.813396752305000
0.324035644531250 0.812273076728750
0.324096679687500 0.811149401152500
0.324157714843750 0.810025725576250
0.324218750000000 0.808902050000000
0.324279785156250 0.810158530263750
0.324340820312500 0.811415010527500
0.324401855468750 0.812671490791250
0.324462890625000 0.813927971055000
0.324523925781250 0.814277458678750
0.324584960937500 0.814626946302500
0.324645996093750 0.814976433926250
0.324707031250000 0.815325921550000
0.324768066406250 0.815826574613750
0.324829101562500 0.816327227677500
0.324890136718750 0.816827880741250
0.324951171875000 0.817328533805000
0.325012207031250 0.816922194228750
0.325073242187500 0.816515854652500
0.325134277343750 0.816109515076250
0.325195312500000 0.815703175500000
0.325256347656250 0.816329799763750
0.325317382812500 0.816956424027500
0.325378417968750 0.817583048291250
0.325439453125000 0.818209672555000
0.325500488281250 0.817929304178750
0.325561523437500 0.817648935802500
0.325622558593750 0.817368567426250
0.325683593750000 0.817088199050000
0.325744628906250 0.816958996113750
0.325805664062500 0.816829793177500
0.325866699218750 0.816700590241250
0.325927734375000 0.816571387305000
0.325988769531250 0.815535191728750
0.326049804687500 0.814498996152500
0.326110839843750 0.813462800576250
0.326171875000000 0.812426605000000
0.326232910156250 0.813158205263750
0.326293945312500 0.813889805527500
0.326354980468750 0.814621405791250
0.326416015625000 0.815353006055000
0.326477050781250 0.815177613678750
0.326538085937500 0.815002221302500
0.326599121093750 0.814826828926250
0.326660156250000 0.814651436550000
0.326721191406250 0.814627209613750
0.326782226562500 0.814602982677500
0.326843261718750 0.814578755741250
0.326904296875000 0.814554528805000
0.326965332031250 0.813623309228750
0.327026367187500 0.812692089652500
0.327087402343750 0.811760870076250
0.327148437500000 0.810829650500000
0.327209472656250 0.810931394763750
0.327270507812500 0.811033139027500
0.327331542968750 0.811134883291250
0.327392578125000 0.811236627555000
0.327453613281250 0.810431379178750
0.327514648437500 0.809626130802500
0.327575683593750 0.808820882426250
0.327636718750000 0.808015634050000
0.327697753906250 0.807361551113750
0.327758789062500 0.806707468177500
0.327819824218750 0.806053385241250
0.327880859375000 0.805399302305000
0.327941894531250 0.803838226728750
0.328002929687500 0.802277151152500
0.328063964843750 0.800716075576250
0.328125000000000 0.799155000000000
0.328186035156250 0.800909630263750
0.328247070312500 0.802664260527500
0.328308105468750 0.804418890791250
0.328369140625000 0.806173521055000
0.328430175781250 0.807021158678750
0.328491210937500 0.807868796302500
0.328552246093750 0.808716433926250
0.328613281250000 0.809564071550000
0.328674316406250 0.810562874613750
0.328735351562500 0.811561677677500
0.328796386718750 0.812560480741250
0.328857421875000 0.813559283805000
0.328918457031250 0.813651094228750
0.328979492187500 0.813742904652500
0.329040527343750 0.813834715076250
0.329101562500000 0.813926525500000
0.329162597656250 0.815051299763750
0.329223632812500 0.816176074027500
0.329284667968750 0.817300848291250
0.329345703125000 0.818425622555000
0.329406738281250 0.818643404178750
0.329467773437500 0.818861185802500
0.329528808593750 0.819078967426250
0.329589843750000 0.819296749050000
0.329650878906250 0.819665696113750
0.329711914062500 0.820034643177500
0.329772949218750 0.820403590241250
0.329833984375000 0.820772537305000
0.329895019531250 0.820234491728750
0.329956054687500 0.819696446152500
0.330017089843750 0.819158400576250
0.330078125000000 0.818620355000000
0.330139160156250 0.819850105263750
0.330200195312500 0.821079855527500
0.330261230468750 0.822309605791250
0.330322265625000 0.823539356055000
0.330383300781250 0.823862113678750
0.330444335937500 0.824184871302500
0.330505371093750 0.824507628926250
0.330566406250000 0.824830386550000
0.330627441406250 0.825304309613750
0.330688476562500 0.825778232677500
0.330749511718750 0.826252155741250
0.330810546875000 0.826726078805000
0.330871582031250 0.826293009228750
0.330932617187500 0.825859939652500
0.330993652343750 0.825426870076250
0.331054687500000 0.824993800500000
0.331115722656250 0.825593694763750
0.331176757812500 0.826193589027500
0.331237792968750 0.826793483291250
0.331298828125000 0.827393377555000
0.331359863281250 0.827086279178750
0.331420898437500 0.826779180802500
0.331481933593750 0.826472082426250
0.331542968750000 0.826164984050000
0.331604003906250 0.826009051113750
0.331665039062500 0.825853118177500
0.331726074218750 0.825697185241250
0.331787109375000 0.825541252305000
0.331848144531250 0.824478326728750
0.331909179687500 0.823415401152500
0.331970214843750 0.822352475576250
0.332031250000000 0.821289550000000
0.332092285156250 0.822606780263750
0.332153320312500 0.823924010527500
0.332214355468750 0.825241240791250
0.332275390625000 0.826558471055000
0.332336425781250 0.826968708678750
0.332397460937500 0.827378946302500
0.332458496093750 0.827789183926250
0.332519531250000 0.828199421550000
0.332580566406250 0.828760824613750
0.332641601562500 0.829322227677500
0.332702636718750 0.829883630741250
0.332763671875000 0.830445033805000
0.332824707031250 0.830099444228750
0.332885742187500 0.829753854652500
0.332946777343750 0.829408265076250
0.333007812500000 0.829062675500000
0.333068847656250 0.829750049763750
0.333129882812500 0.830437424027500
0.333190917968750 0.831124798291250
0.333251953125000 0.831812172555000
0.333312988281250 0.831592554178750
0.333374023437500 0.831372935802500
0.333435058593750 0.831153317426250
0.333496093750000 0.830933699050000
0.333557128906250 0.830865246113750
0.333618164062500 0.830796793177500
0.333679199218750 0.830728340241250
0.333740234375000 0.830659887305000
0.333801269531250 0.829684441728750
0.333862304687500 0.828708996152500
0.333923339843750 0.827733550576250
0.333984375000000 0.826758105000000
0.334045410156250 0.827550455263750
0.334106445312500 0.828342805527500
0.334167480468750 0.829135155791250
0.334228515625000 0.829927506055000
0.334289550781250 0.829812863678750
0.334350585937500 0.829698221302500
0.334411621093750 0.829583578926250
0.334472656250000 0.829468936550000
0.334533691406250 0.829505459613750
0.334594726562500 0.829541982677500
0.334655761718750 0.829578505741250
0.334716796875000 0.829615028805000
0.334777832031250 0.828744559228750
0.334838867187500 0.827874089652500
0.334899902343750 0.827003620076250
0.334960937500000 0.826133150500000
0.335021972656250 0.826295644763750
0.335083007812500 0.826458139027500
0.335144042968750 0.826620633291250
0.335205078125000 0.826783127555000
0.335266113281250 0.826038629178750
0.335327148437500 0.825294130802500
0.335388183593750 0.824549632426250
0.335449218750000 0.823805134050000
0.335510253906250 0.823211801113750
0.335571289062500 0.822618468177500
0.335632324218750 0.822025135241250
0.335693359375000 0.821431802305000
0.335754394531250 0.819931476728750
0.335815429687500 0.818431151152500
0.335876464843750 0.816930825576250
0.335937500000000 0.815430500000000
0.335998535156250 0.816820630263750
0.336059570312500 0.818210760527500
0.336120605468750 0.819600890791250
0.336181640625000 0.820991021055000
0.336242675781250 0.821474158678750
0.336303710937500 0.821957296302500
0.336364746093750 0.822440433926250
0.336425781250000 0.822923571550000
0.336486816406250 0.823557874613750
0.336547851562500 0.824192177677500
0.336608886718750 0.824826480741250
0.336669921875000 0.825460783805000
0.336730957031250 0.825188094228750
0.336791992187500 0.824915404652500
0.336853027343750 0.824642715076250
0.336914062500000 0.824370025500000
0.336975097656250 0.825130299763750
0.337036132812500 0.825890574027500
0.337097167968750 0.826650848291250
0.337158203125000 0.827411122555000
0.337219238281250 0.827264404178750
0.337280273437500 0.827117685802500
0.337341308593750 0.826970967426250
0.337402343750000 0.826824249050000
0.337463378906250 0.826828696113750
0.337524414062500 0.826833143177500
0.337585449218750 0.826837590241250
0.337646484375000 0.826842037305000
0.337707519531250 0.825939491728750
0.337768554687500 0.825036946152500
0.337829589843750 0.824134400576250
0.337890625000000 0.823231855000000
0.337951660156250 0.824097105263750
0.338012695312500 0.824962355527500
0.338073730468750 0.825827605791250
0.338134765625000 0.826692856055000
0.338195800781250 0.826651113678750
0.338256835937500 0.826609371302500
0.338317871093750 0.826567628926250
0.338378906250000 0.826525886550000
0.338439941406250 0.826635309613750
0.338500976562500 0.826744732677500
0.338562011718750 0.826854155741250
0.338623046875000 0.826963578805000
0.338684082031250 0.826166009228750
0.338745117187500 0.825368439652500
0.338806152343750 0.824570870076250
0.338867187500000 0.823773300500000
0.338928222656250 0.824008694763750
0.338989257812500 0.824244089027500
0.339050292968750 0.824479483291250
0.339111328125000 0.824714877555000
0.339172363281250 0.824043279178750
0.339233398437500 0.823371680802500
0.339294433593750 0.822700082426250
0.339355468750000 0.822028484050000
0.339416503906250 0.821508051113750
0.339477539062500 0.820987618177500
0.339538574218750 0.820467185241250
0.339599609375000 0.819946752305000
0.339660644531250 0.818519326728750
0.339721679687500 0.817091901152500
0.339782714843750 0.815664475576250
0.339843750000000 0.814237050000000
0.339904785156250 0.815189780263750
0.339965820312500 0.816142510527500
0.340026855468750 0.817095240791250
0.340087890625000 0.818047971055000
0.340148925781250 0.818093708678750
0.340209960937500 0.818139446302500
0.340270996093750 0.818185183926250
0.340332031250000 0.818230921550000
0.340393066406250 0.818427824613750
0.340454101562500 0.818624727677500
0.340515136718750 0.818821630741250
0.340576171875000 0.819018533805000
0.340637207031250 0.818308444228750
0.340698242187500 0.817598354652500
0.340759277343750 0.816888265076250
0.340820312500000 0.816178175500000
0.340881347656250 0.816501049763750
0.340942382812500 0.816823924027500
0.341003417968750 0.817146798291250
0.341064453125000 0.817469672555000
0.341125488281250 0.816885554178750
0.341186523437500 0.816301435802500
0.341247558593750 0.815717317426250
0.341308593750000 0.815133199050000
0.341369628906250 0.814700246113750
0.341430664062500 0.814267293177500
0.341491699218750 0.813834340241250
0.341552734375000 0.813401387305000
0.341613769531250 0.812061441728750
0.341674804687500 0.810721496152500
0.341735839843750 0.809381550576250
0.341796875000000 0.808041605000000
0.341857910156250 0.808469455263750
0.341918945312500 0.808897305527500
0.341979980468750 0.809325155791250
0.342041015625000 0.809753006055000
0.342102050781250 0.809273863678750
0.342163085937500 0.808794721302500
0.342224121093750 0.808315578926250
0.342285156250000 0.807836436550000
0.342346191406250 0.807508459613750
0.342407226562500 0.807180482677500
0.342468261718750 0.806852505741250
0.342529296875000 0.806524528805000
0.342590332031250 0.805289559228750
0.342651367187500 0.804054589652500
0.342712402343750 0.802819620076250
0.342773437500000 0.801584650500000
0.342834472656250 0.801382644763750
0.342895507812500 0.801180639027500
0.342956542968750 0.800978633291250
0.343017578125000 0.800776627555000
0.343078613281250 0.799667629178750
0.343139648437500 0.798558630802500
0.343200683593750 0.797449632426250
0.343261718750000 0.796340634050000
0.343322753906250 0.795382801113750
0.343383789062500 0.794424968177500
0.343444824218750 0.793467135241250
0.343505859375000 0.792509302305000
0.343566894531250 0.790644476728750
0.343627929687500 0.788779651152500
0.343688964843750 0.786914825576250
0.343750000000000 0.785050000000000
0.343811035156250 0.786855255263750
0.343872070312500 0.788660510527500
0.343933105468750 0.790465765791250
0.343994140625000 0.792271021055000
0.344055175781250 0.793169283678750
0.344116210937500 0.794067546302500
0.344177246093750 0.794965808926250
0.344238281250000 0.795864071550000
0.344299316406250 0.796913499613750
0.344360351562500 0.797962927677500
0.344421386718750 0.799012355741250
0.344482421875000 0.800061783805000
0.344543457031250 0.800204219228750
0.344604492187500 0.800346654652500
0.344665527343750 0.800489090076250
0.344726562500000 0.800631525500000
0.344787597656250 0.801806924763750
0.344848632812500 0.802982324027500
0.344909667968750 0.804157723291250
0.344970703125000 0.805333122555000
0.345031738281250 0.805601529178750
0.345092773437500 0.805869935802500
0.345153808593750 0.806138342426250
0.345214843750000 0.806406749050000
0.345275878906250 0.806826321113750
0.345336914062500 0.807245893177500
0.345397949218750 0.807665465241250
0.345458984375000 0.808085037305000
0.345520019531250 0.807597616728750
0.345581054687500 0.807110196152500
0.345642089843750 0.806622775576250
0.345703125000000 0.806135355000000
0.345764160156250 0.807415730263750
0.345825195312500 0.808696105527500
0.345886230468750 0.809976480791250
0.345947265625000 0.811256856055000
0.346008300781250 0.811630238678750
0.346069335937500 0.812003621302500
0.346130371093750 0.812377003926250
0.346191406250000 0.812750386550000
0.346252441406250 0.813274934613750
0.346313476562500 0.813799482677500
0.346374511718750 0.814324030741250
0.346435546875000 0.814848578805000
0.346496582031250 0.814466134228750
0.346557617187500 0.814083689652500
0.346618652343750 0.813701245076250
0.346679687500000 0.813318800500000
0.346740722656250 0.813969319763750
0.346801757812500 0.814619839027500
0.346862792968750 0.815270358291250
0.346923828125000 0.815920877555000
0.346984863281250 0.815664404178750
0.347045898437500 0.815407930802500
0.347106933593750 0.815151457426250
0.347167968750000 0.814894984050000
0.347229003906250 0.814789676113750
0.347290039062500 0.814684368177500
0.347351074218750 0.814579060241250
0.347412109375000 0.814473752305000
0.347473144531250 0.813461451728750
0.347534179687500 0.812449151152500
0.347595214843750 0.811436850576250
0.347656250000000 0.810424550000000
0.347717285156250 0.811792405263750
0.347778320312500 0.813160260527500
0.347839355468750 0.814528115791250
0.347900390625000 0.815895971055000
0.347961425781250 0.816356833678750
0.348022460937500 0.816817696302500
0.348083496093750 0.817278558926250
0.348144531250000 0.817739421550000
0.348205566406250 0.818351449613750
0.348266601562500 0.818963477677500
0.348327636718750 0.819575505741250
0.348388671875000 0.820187533805000
0.348449707031250 0.819892569228750
0.348510742187500 0.819597604652500
0.348571777343750 0.819302640076250
0.348632812500000 0.819007675500000
0.348693847656250 0.819745674763750
0.348754882812500 0.820483674027500
0.348815917968750 0.821221673291250
0.348876953125000 0.821959672555000
0.348937988281250 0.821790679178750
0.348999023437500 0.821621685802500
0.349060058593750 0.821452692426250
0.349121093750000 0.821283699050000
0.349182128906250 0.821265871113750
0.349243164062500 0.821248043177500
0.349304199218750 0.821230215241250
0.349365234375000 0.821212387305000
0.349426269531250 0.820287566728750
0.349487304687500 0.819362746152500
0.349548339843750 0.818437925576250
0.349609375000000 0.817513105000000
0.349670410156250 0.818356080263750
0.349731445312500 0.819199055527500
0.349792480468750 0.820042030791250
0.349853515625000 0.820885006055000
0.349914550781250 0.820820988678750
0.349975585937500 0.820756971302500
0.350036621093750 0.820692953926250
0.350097656250000 0.820628936550000
0.350158691406250 0.820716084613750
0.350219726562500 0.820803232677500
0.350280761718750 0.820890380741250
0.350341796875000 0.820977528805000
0.350402832031250 0.820157684228750
0.350463867187500 0.819337839652500
0.350524902343750 0.818517995076250
0.350585937500000 0.817698150500000
0.350646972656250 0.817911269763750
0.350708007812500 0.818124389027500
0.350769042968750 0.818337508291250
0.350830078125000 0.818550627555000
0.350891113281250 0.817856754178750
0.350952148437500 0.817162880802500
0.351013183593750 0.816469007426250
0.351074218750000 0.815775134050000
0.351135253906250 0.815232426113750
0.351196289062500 0.814689718177500
0.351257324218750 0.814147010241250
0.351318359375000 0.813604302305000
0.351379394531250 0.812154601728750
0.351440429687500 0.810704901152500
0.351501464843750 0.809255200576250
0.351562500000000 0.807805500000000
0.351623535156250 0.809246255263750
0.351684570312500 0.810687010527500
0.351745605468750 0.812127765791250
0.351806640625000 0.813568521055000
0.351867675781250 0.814102283678750
0.351928710937500 0.814636046302500
0.351989746093750 0.815169808926250
0.352050781250000 0.815703571550000
0.352111816406250 0.816388499613750
0.352172851562500 0.817073427677500
0.352233886718750 0.817758355741250
0.352294921875000 0.818443283805000
0.352355957031250 0.818221219228750
0.352416992187500 0.817999154652500
0.352478027343750 0.817777090076250
0.352539062500000 0.817555025500000
0.352600097656250 0.818365924763750
0.352661132812500 0.819176824027500
0.352722167968750 0.819987723291250
0.352783203125000 0.820798622555000
0.352844238281250 0.820702529178750
0.352905273437500 0.820606435802500
0.352966308593750 0.820510342426250
0.353027343750000 0.820414249050000
0.353088378906250 0.820469321113750
0.353149414062500 0.820524393177500
0.353210449218750 0.820579465241250
0.353271484375000 0.820634537305000
0.353332519531250 0.819782616728750
0.353393554687500 0.818930696152500
0.353454589843750 0.818078775576250
0.353515625000000 0.817226855000000
0.353576660156250 0.818142730263750
0.353637695312500 0.819058605527500
0.353698730468750 0.819974480791250
0.353759765625000 0.820890356055000
0.353820800781250 0.820899238678750
0.353881835937500 0.820908121302500
0.353942871093750 0.820917003926250
0.354003906250000 0.820925886550000
0.354064941406250 0.821085934613750
0.354125976562500 0.821245982677500
0.354187011718750 0.821406030741250
0.354248046875000 0.821566078805000
0.354309082031250 0.820819134228750
0.354370117187500 0.820072189652500
0.354431152343750 0.819325245076250
0.354492187500000 0.818578300500000
0.354553222656250 0.818864319763750
0.354614257812500 0.819150339027500
0.354675292968750 0.819436358291250
0.354736328125000 0.819722377555000
0.354797363281250 0.819101404178750
0.354858398437500 0.818480430802500
0.354919433593750 0.817859457426250
0.354980468750000 0.817238484050000
0.355041503906250 0.816768676113750
0.355102539062500 0.816298868177500
0.355163574218750 0.815829060241250
0.355224609375000 0.815359252305000
0.355285644531250 0.813982451728750
0.355346679687500 0.812605651152500
0.355407714843750 0.811228850576250
0.355468750000000 0.809852050000000
0.355529785156250 0.810855405263750
0.355590820312500 0.811858760527500
0.355651855468750 0.812862115791250
0.355712890625000 0.813865471055000
0.355773925781250 0.813961833678750
0.355834960937500 0.814058196302500
0.355895996093750 0.814154558926250
0.355957031250000 0.814250921550000
0.356018066406250 0.814498449613750
0.356079101562500 0.814745977677500
0.356140136718750 0.814993505741250
0.356201171875000 0.815241033805000
0.356262207031250 0.814581569228750
0.356323242187500 0.813922104652500
0.356384277343750 0.813262640076250
0.356445312500000 0.812603175500000
0.356506347656250 0.812976674763750
0.356567382812500 0.813350174027500
0.356628417968750 0.813723673291250
0.356689453125000 0.814097172555000
0.356750488281250 0.813563679178750
0.356811523437500 0.813030185802500
0.356872558593750 0.812496692426250
0.356933593750000 0.811963199050000
0.356994628906250 0.811580871113750
0.357055664062500 0.811198543177500
0.357116699218750 0.810816215241250
0.357177734375000 0.810433887305000
0.357238769531250 0.809144566728750
0.357299804687500 0.807855246152500
0.357360839843750 0.806565925576250
0.357421875000000 0.805276605000000
0.357482910156250 0.805755080263750
0.357543945312500 0.806233555527500
0.357604980468750 0.806712030791250
0.357666015625000 0.807190506055000
0.357727050781250 0.806761988678750
0.357788085937500 0.806333471302500
0.357849121093750 0.805904953926250
0.357910156250000 0.805476436550000
0.357971191406250 0.805199084613750
0.358032226562500 0.804921732677500
0.358093261718750 0.804644380741250
0.358154296875000 0.804367028805000
0.358215332031250 0.803182684228750
0.358276367187500 0.801998339652500
0.358337402343750 0.800813995076250
0.358398437500000 0.799629650500000
0.358459472656250 0.799478269763750
0.358520507812500 0.799326889027500
0.358581542968750 0.799175508291250
0.358642578125000 0.799024127555000
0.358703613281250 0.797965754178750
0.358764648437500 0.796907380802500
0.358825683593750 0.795849007426250
0.358886718750000 0.794790634050000
0.358947753906250 0.793883426113750
0.359008789062500 0.792976218177500
0.359069824218750 0.792069010241250
0.359130859375000 0.791161802305000
0.359191894531250 0.789347601728750
0.359252929687500 0.787533401152500
0.359313964843750 0.785719200576250
0.359375000000000 0.783905000000000
0.359436035156250 0.785406505263750
0.359497070312500 0.786908010527500
0.359558105468750 0.788409515791250
0.359619140625000 0.789911021055000
0.359680175781250 0.790505533678750
0.359741210937500 0.791100046302500
0.359802246093750 0.791694558926250
0.359863281250000 0.792289071550000
0.359924316406250 0.793034749613750
0.359985351562500 0.793780427677500
0.360046386718750 0.794526105741250
0.360107421875000 0.795271783805000
0.360168457031250 0.795110469228750
0.360229492187500 0.794949154652500
0.360290527343750 0.794787840076250
0.360351562500000 0.794626525500000
0.360412597656250 0.795498174763750
0.360473632812500 0.796369824027500
0.360534667968750 0.797241473291250
0.360595703125000 0.798113122555000
0.360656738281250 0.798077779178750
0.360717773437500 0.798042435802500
0.360778808593750 0.798007092426250
0.360839843750000 0.797971749050000
0.360900878906250 0.798087571113750
0.360961914062500 0.798203393177500
0.361022949218750 0.798319215241250
0.361083984375000 0.798435037305000
0.361145019531250 0.797643866728750
0.361206054687500 0.796852696152500
0.361267089843750 0.796061525576250
0.361328125000000 0.795270355000000
0.361389160156250 0.796246980263750
0.361450195312500 0.797223605527500
0.361511230468750 0.798200230791250
0.361572265625000 0.799176856055000
0.361633300781250 0.799246488678750
0.361694335937500 0.799316121302500
0.361755371093750 0.799385753926250
0.361816406250000 0.799455386550000
0.361877441406250 0.799676184613750
0.361938476562500 0.799896982677500
0.361999511718750 0.800117780741250
0.362060546875000 0.800338578805000
0.362121582031250 0.799652384228750
0.362182617187500 0.798966189652500
0.362243652343750 0.798279995076250
0.362304687500000 0.797593800500000
0.362365722656250 0.797940569763750
0.362426757812500 0.798287339027500
0.362487792968750 0.798634108291250
0.362548828125000 0.798980877555000
0.362609863281250 0.798420654178750
0.362670898437500 0.797860430802500
0.362731933593750 0.797300207426250
0.362792968750000 0.796739984050000
0.362854003906250 0.796330926113750
0.362915039062500 0.795921868177500
0.362976074218750 0.795512810241250
0.363037109375000 0.795103752305000
0.363098144531250 0.793787701728750
0.363159179687500 0.792471651152500
0.363220214843750 0.791155600576250
0.363281250000000 0.789839550000000
0.363342285156250 0.790903655263750
0.363403320312500 0.791967760527500
0.363464355468750 0.793031865791250
0.363525390625000 0.794095971055000
0.363586425781250 0.794253083678750
0.363647460937500 0.794410196302500
0.363708496093750 0.794567308926250
0.363769531250000 0.794724421550000
0.363830566406250 0.795032699613750
0.363891601562500 0.795340977677500
0.363952636718750 0.795649255741250
0.364013671875000 0.795957533805000
0.364074707031250 0.795358819228750
0.364135742187500 0.794760104652500
0.364196777343750 0.794161390076250
0.364257812500000 0.793562675500000
0.364318847656250 0.793996924763750
0.364379882812500 0.794431174027500
0.364440917968750 0.794865423291250
0.364501953125000 0.795299672555000
0.364562988281250 0.794826929178750
0.364624023437500 0.794354185802500
0.364685058593750 0.793881442426250
0.364746093750000 0.793408699050000
0.364807128906250 0.793087121113750
0.364868164062500 0.792765543177500
0.364929199218750 0.792443965241250
0.364990234375000 0.792122387305000
0.365051269531250 0.790893816728750
0.365112304687500 0.789665246152500
0.365173339843750 0.788436675576250
0.365234375000000 0.787208105000000
0.365295410156250 0.787747330263750
0.365356445312500 0.788286555527500
0.365417480468750 0.788825780791250
0.365478515625000 0.789365006055000
0.365539550781250 0.788997238678750
0.365600585937500 0.788629471302500
0.365661621093750 0.788261703926250
0.365722656250000 0.787893936550000
0.365783691406250 0.787677334613750
0.365844726562500 0.787460732677500
0.365905761718750 0.787244130741250
0.365966796875000 0.787027528805000
0.366027832031250 0.785903934228750
0.366088867187500 0.784780339652500
0.366149902343750 0.783656745076250
0.366210937500000 0.782533150500000
0.366271972656250 0.782442519763750
0.366333007812500 0.782351889027500
0.366394042968750 0.782261258291250
0.366455078125000 0.782170627555000
0.366516113281250 0.781173004178750
0.366577148437500 0.780175380802500
0.366638183593750 0.779177757426250
0.366699218750000 0.778180134050000
0.366760253906250 0.777333676113750
0.366821289062500 0.776487218177500
0.366882324218750 0.775640760241250
0.366943359375000 0.774794302305000
0.367004394531250 0.773040851728750
0.367065429687500 0.771287401152500
0.367126464843750 0.769533950576250
0.367187500000000 0.767780500000000
0.367248535156250 0.768917505263750
0.367309570312500 0.770054510527500
0.367370605468750 0.771191515791250
0.367431640625000 0.772328521055000
0.367492675781250 0.772558533678750
0.367553710937500 0.772788546302500
0.367614746093750 0.773018558926250
0.367675781250000 0.773248571550000
0.367736816406250 0.773629749613750
0.367797851562500 0.774010927677500
0.367858886718750 0.774392105741250
0.367919921875000 0.774773283805000
0.367980957031250 0.774247469228750
0.368041992187500 0.773721654652500
0.368103027343750 0.773195840076250
0.368164062500000 0.772670025500000
0.368225097656250 0.773177174763750
0.368286132812500 0.773684324027500
0.368347167968750 0.774191473291250
0.368408203125000 0.774698622555000
0.368469238281250 0.774298779178750
0.368530273437500 0.773898935802500
0.368591308593750 0.773499092426250
0.368652343750000 0.773099249050000
0.368713378906250 0.772850571113750
0.368774414062500 0.772601893177500
0.368835449218750 0.772353215241250
0.368896484375000 0.772104537305000
0.368957519531250 0.770948866728750
0.369018554687500 0.769793196152500
0.369079589843750 0.768637525576250
0.369140625000000 0.767481855000000
0.369201660156250 0.768093980263750
0.369262695312500 0.768706105527500
0.369323730468750 0.769318230791250
0.369384765625000 0.769930356055000
0.369445800781250 0.769635488678750
0.369506835937500 0.769340621302500
0.369567871093750 0.769045753926250
0.369628906250000 0.768750886550000
0.369689941406250 0.768607184613750
0.369750976562500 0.768463482677500
0.369812011718750 0.768319780741250
0.369873046875000 0.768176078805000
0.369934082031250 0.767125384228750
0.369995117187500 0.766074689652500
0.370056152343750 0.765023995076250
0.370117187500000 0.763973300500000
0.370178222656250 0.763955569763750
0.370239257812500 0.763937839027500
0.370300292968750 0.763920108291250
0.370361328125000 0.763902377555000
0.370422363281250 0.762977654178750
0.370483398437500 0.762052930802500
0.370544433593750 0.761128207426250
0.370605468750000 0.760203484050000
0.370666503906250 0.759429926113750
0.370727539062500 0.758656368177500
0.370788574218750 0.757882810241250
0.370849609375000 0.757109252305000
0.370910644531250 0.755428701728750
0.370971679687500 0.753748151152500
0.371032714843750 0.752067600576250
0.371093750000000 0.750387050000000
0.371154785156250 0.751086655263750
0.371215820312500 0.751786260527500
0.371276855468750 0.752485865791250
0.371337890625000 0.753185471055000
0.371398925781250 0.752978083678750
0.371459960937500 0.752770696302500
0.371520996093750 0.752563308926250
0.371582031250000 0.752355921550000
0.371643066406250 0.752299699613750
0.371704101562500 0.752243477677500
0.371765136718750 0.752187255741250
0.371826171875000 0.752131033805000
0.371887207031250 0.751167819228750
0.371948242187500 0.750204604652500
0.372009277343750 0.749241390076250
0.372070312500000 0.748278175500000
0.372131347656250 0.748347924763750
0.372192382812500 0.748417674027500
0.372253417968750 0.748487423291250
0.372314453125000 0.748557172555000
0.372375488281250 0.747719929178750
0.372436523437500 0.746882685802500
0.372497558593750 0.746045442426250
0.372558593750000 0.745208199050000
0.372619628906250 0.744522121113750
0.372680664062500 0.743836043177500
0.372741699218750 0.743149965241250
0.372802734375000 0.742463887305000
0.372863769531250 0.740870816728750
0.372924804687500 0.739277746152500
0.372985839843750 0.737684675576250
0.373046875000000 0.736091605000000
0.373107910156250 0.736266330263750
0.373168945312500 0.736441055527500
0.373229980468750 0.736615780791250
0.373291015625000 0.736790506055000
0.373352050781250 0.736058238678750
0.373413085937500 0.735325971302500
0.373474121093750 0.734593703926250
0.373535156250000 0.733861436550000
0.373596191406250 0.733280334613750
0.373657226562500 0.732699232677500
0.373718261718750 0.732118130741250
0.373779296875000 0.731537028805000
0.373840332031250 0.730048934228750
0.373901367187500 0.728560839652500
0.373962402343750 0.727072745076250
0.374023437500000 0.725584650500000
0.374084472656250 0.725129519763750
0.374145507812500 0.724674389027500
0.374206542968750 0.724219258291250
0.374267578125000 0.723764127555000
0.374328613281250 0.722402004178750
0.374389648437500 0.721039880802500
0.374450683593750 0.719677757426250
0.374511718750000 0.718315634050000
0.374572753906250 0.717104676113750
0.374633789062500 0.715893718177500
0.374694824218750 0.714682760241250
0.374755859375000 0.713471802305000
0.374816894531250 0.711353851728750
0.374877929687500 0.709235901152500
0.374938964843750 0.707117950576250
0.375000000000000 0.705000000000000
0.375061035156250 0.707093536513750
0.375122070312500 0.709187073027500
0.375183105468750 0.711280609541250
0.375244140625000 0.713374146055000
0.375305175781250 0.714560689928750
0.375366210937500 0.715747233802500
0.375427246093750 0.716933777676250
0.375488281250000 0.718120321550000
0.375549316406250 0.719458030863750
0.375610351562500 0.720795740177500
0.375671386718750 0.722133449491250
0.375732421875000 0.723471158805000
0.375793457031250 0.723901875478750
0.375854492187500 0.724332592152500
0.375915527343750 0.724763308826250
0.375976562500000 0.725194025500000
0.376037597656250 0.726657706013750
0.376098632812500 0.728121386527500
0.376159667968750 0.729585067041250
0.376220703125000 0.731048747555000
0.376281738281250 0.731605435428750
0.376342773437500 0.732162123302500
0.376403808593750 0.732718811176250
0.376464843750000 0.733275499050000
0.376525878906250 0.733983352363750
0.376586914062500 0.734691205677500
0.376647949218750 0.735399058991250
0.376708984375000 0.736106912305000
0.376770019531250 0.735907772978750
0.376831054687500 0.735708633652500
0.376892089843750 0.735509494326250
0.376953125000000 0.735310355000000
0.377014160156250 0.736879011513750
0.377075195312500 0.738447668027500
0.377136230468750 0.740016324541250
0.377197265625000 0.741584981055000
0.377258300781250 0.742246644928750
0.377319335937500 0.742908308802500
0.377380371093750 0.743569972676250
0.377441406250000 0.744231636550000
0.377502441406250 0.745044465863750
0.377563476562500 0.745857295177500
0.377624511718750 0.746670124491250
0.377685546875000 0.747482953805000
0.377746582031250 0.747388790478750
0.377807617187500 0.747294627152500
0.377868652343750 0.747200463826250
0.377929687500000 0.747106300500000
0.377990722656250 0.748045101013750
0.378051757812500 0.748983901527500
0.378112792968750 0.749922702041250
0.378173828125000 0.750861502555000
0.378234863281250 0.750893310428750
0.378295898437500 0.750925118302500
0.378356933593750 0.750956926176250
0.378417968750000 0.750988734050000
0.378479003906250 0.751171707363750
0.378540039062500 0.751354680677500
0.378601074218750 0.751537653991250
0.378662109375000 0.751720627305000
0.378723144531250 0.750996607978750
0.378784179687500 0.750272588652500
0.378845214843750 0.749548569326250
0.378906250000000 0.748824550000000
0.378967285156250 0.750480686513750
0.379028320312500 0.752136823027500
0.379089355468750 0.753792959541250
0.379150390625000 0.755449096055000
0.379211425781250 0.756198239928750
0.379272460937500 0.756947383802500
0.379333496093750 0.757696527676250
0.379394531250000 0.758445671550000
0.379455566406250 0.759345980863750
0.379516601562500 0.760246290177500
0.379577636718750 0.761146599491250
0.379638671875000 0.762046908805000
0.379699707031250 0.762040225478750
0.379760742187500 0.762033542152500
0.379821777343750 0.762026858826250
0.379882812500000 0.762020175500000
0.379943847656250 0.763046456013750
0.380004882812500 0.764072736527500
0.380065917968750 0.765099017041250
0.380126953125000 0.766125297555000
0.380187988281250 0.766244585428750
0.380249023437500 0.766363873302500
0.380310058593750 0.766483161176250
0.380371093750000 0.766602449050000
0.380432128906250 0.766872902363750
0.380493164062500 0.767143355677500
0.380554199218750 0.767413808991250
0.380615234375000 0.767684262305000
0.380676269531250 0.767047722978750
0.380737304687500 0.766411183652500
0.380798339843750 0.765774644326250
0.380859375000000 0.765138105000000
0.380920410156250 0.766269361513750
0.380981445312500 0.767400618027500
0.381042480468750 0.768531874541250
0.381103515625000 0.769663131055000
0.381164550781250 0.769887394928750
0.381225585937500 0.770111658802500
0.381286621093750 0.770335922676250
0.381347656250000 0.770560186550000
0.381408691406250 0.770935615863750
0.381469726562500 0.771311045177500
0.381530761718750 0.771686474491250
0.381591796875000 0.772061903805000
0.381652832031250 0.771530340478750
0.381713867187500 0.770998777152500
0.381774902343750 0.770467213826250
0.381835937500000 0.769935650500000
0.381896972656250 0.770437051013750
0.381958007812500 0.770938451527500
0.382019042968750 0.771439852041250
0.382080078125000 0.771941252555000
0.382141113281250 0.771535660428750
0.382202148437500 0.771130068302500
0.382263183593750 0.770724476176250
0.382324218750000 0.770318884050000
0.382385253906250 0.770064457363750
0.382446289062500 0.769810030677500
0.382507324218750 0.769555603991250
0.382568359375000 0.769301177305000
0.382629394531250 0.768139757978750
0.382690429687500 0.766978338652500
0.382751464843750 0.765816919326250
0.382812500000000 0.764655500000000
0.382873535156250 0.766384536513750
0.382934570312500 0.768113573027500
0.382995605468750 0.769842609541250
0.383056640625000 0.771571646055000
0.383117675781250 0.772393689928750
0.383178710937500 0.773215733802500
0.383239746093750 0.774037777676250
0.383300781250000 0.774859821550000
0.383361816406250 0.775833030863750
0.383422851562500 0.776806240177500
0.383483886718750 0.777779449491250
0.383544921875000 0.778752658805000
0.383605957031250 0.778818875478750
0.383666992187500 0.778885092152500
0.383728027343750 0.778951308826250
0.383789062500000 0.779017525500000
0.383850097656250 0.780116706013750
0.383911132812500 0.781215886527500
0.383972167968750 0.782315067041250
0.384033203125000 0.783414247555000
0.384094238281250 0.783606435428750
0.384155273437500 0.783798623302500
0.384216308593750 0.783990811176250
0.384277343750000 0.784182999050000
0.384338378906250 0.784526352363750
0.384399414062500 0.784869705677500
0.384460449218750 0.785213058991250
0.384521484375000 0.785556412305000
0.384582519531250 0.784992772978750
0.384643554687500 0.784429133652500
0.384704589843750 0.783865494326250
0.384765625000000 0.783301855000000
0.384826660156250 0.784506011513750
0.384887695312500 0.785710168027500
0.384948730468750 0.786914324541250
0.385009765625000 0.788118481055000
0.385070800781250 0.788415644928750
0.385131835937500 0.788712808802500
0.385192871093750 0.789009972676250
0.385253906250000 0.789307136550000
0.385314941406250 0.789755465863750
0.385375976562500 0.790203795177500
0.385437011718750 0.790652124491250
0.385498046875000 0.791100453805000
0.385559082031250 0.790641790478750
0.385620117187500 0.790183127152500
0.385681152343750 0.789724463826250
0.385742187500000 0.789265800500000
0.385803222656250 0.789840101013750
0.385864257812500 0.790414401527500
0.385925292968750 0.790988702041250
0.385986328125000 0.791563002555000
0.386047363281250 0.791230310428750
0.386108398437500 0.790897618302500
0.386169433593750 0.790564926176250
0.386230468750000 0.790232234050000
0.386291503906250 0.790050707363750
0.386352539062500 0.789869180677500
0.386413574218750 0.789687653991250
0.386474609375000 0.789506127305000
0.386535644531250 0.788417607978750
0.386596679687500 0.787329088652500
0.386657714843750 0.786240569326250
0.386718750000000 0.785152050000000
0.386779785156250 0.786443686513750
0.386840820312500 0.787735323027500
0.386901855468750 0.789026959541250
0.386962890625000 0.790318596055000
0.387023925781250 0.790703239928750
0.387084960937500 0.791087883802500
0.387145996093750 0.791472527676250
0.387207031250000 0.791857171550000
0.387268066406250 0.792392980863750
0.387329101562500 0.792928790177500
0.387390136718750 0.793464599491250
0.387451171875000 0.794000408805000
0.387512207031250 0.793629225478750
0.387573242187500 0.793258042152500
0.387634277343750 0.792886858826250
0.387695312500000 0.792515675500000
0.387756347656250 0.793177456013750
0.387817382812500 0.793839236527500
0.387878417968750 0.794501017041250
0.387939453125000 0.795162797555000
0.388000488281250 0.794917585428750
0.388061523437500 0.794672373302500
0.388122558593750 0.794427161176250
0.388183593750000 0.794181949050000
0.388244628906250 0.794087902363750
0.388305664062500 0.793993855677500
0.388366699218750 0.793899808991250
0.388427734375000 0.793805762305000
0.388488769531250 0.792804722978750
0.388549804687500 0.791803683652500
0.388610839843750 0.790802644326250
0.388671875000000 0.789801605000000
0.388732910156250 0.790568361513750
0.388793945312500 0.791335118027500
0.388854980468750 0.792101874541250
0.388916015625000 0.792868631055000
0.388977050781250 0.792728394928750
0.389038085937500 0.792588158802500
0.389099121093750 0.792447922676250
0.389160156250000 0.792307686550000
0.389221191406250 0.792318615863750
0.389282226562500 0.792329545177500
0.389343261718750 0.792340474491250
0.389404296875000 0.792351403805000
0.389465332031250 0.791455340478750
0.389526367187500 0.790559277152500
0.389587402343750 0.789663213826250
0.389648437500000 0.788767150500000
0.389709472656250 0.788904051013750
0.389770507812500 0.789040951527500
0.389831542968750 0.789177852041250
0.389892578125000 0.789314752555000
0.389953613281250 0.788544660428750
0.390014648437500 0.787774568302500
0.390075683593750 0.787004476176250
0.390136718750000 0.786234384050000
0.390197753906250 0.785615457363750
0.390258789062500 0.784996530677500
0.390319824218750 0.784377603991250
0.390380859375000 0.783758677305000
0.390441894531250 0.782232757978750
0.390502929687500 0.780706838652500
0.390563964843750 0.779180919326250
0.390625000000000 0.777655000000000
0.390686035156250 0.779444786513750
0.390747070312500 0.781234573027500
0.390808105468750 0.783024359541250
0.390869140625000 0.784814146055000
0.390930175781250 0.785696939928750
0.390991210937500 0.786579733802500
0.391052246093750 0.787462527676250
0.391113281250000 0.788345321550000
0.391174316406250 0.789379280863750
0.391235351562500 0.790413240177500
0.391296386718750 0.791447199491250
0.391357421875000 0.792481158805000
0.391418457031250 0.792608125478750
0.391479492187500 0.792735092152500
0.391540527343750 0.792862058826250
0.391601562500000 0.792989025500000
0.391662597656250 0.794148956013750
0.391723632812500 0.795308886527500
0.391784667968750 0.796468817041250
0.391845703125000 0.797628747555000
0.391906738281250 0.797881685428750
0.391967773437500 0.798134623302500
0.392028808593750 0.798387561176250
0.392089843750000 0.798640499050000
0.392150878906250 0.799044602363750
0.392211914062500 0.799448705677500
0.392272949218750 0.799852808991250
0.392333984375000 0.800256912305000
0.392395019531250 0.799754022978750
0.392456054687500 0.799251133652500
0.392517089843750 0.798748244326250
0.392578125000000 0.798245355000000
0.392639160156250 0.799510261513750
0.392700195312500 0.800775168027500
0.392761230468750 0.802040074541250
0.392822265625000 0.803304981055000
0.392883300781250 0.803662894928750
0.392944335937500 0.804020808802500
0.393005371093750 0.804378722676250
0.393066406250000 0.804736636550000
0.393127441406250 0.805245715863750
0.393188476562500 0.805754795177500
0.393249511718750 0.806263874491250
0.393310546875000 0.806772953805000
0.393371582031250 0.806375040478750
0.393432617187500 0.805977127152500
0.393493652343750 0.805579213826250
0.393554687500000 0.805181300500000
0.393615722656250 0.805816351013750
0.393676757812500 0.806451401527500
0.393737792968750 0.807086452041250
0.393798828125000 0.807721502555000
0.393859863281250 0.807449560428750
0.393920898437500 0.807177618302500
0.393981933593750 0.806905676176250
0.394042968750000 0.806633734050000
0.394104003906250 0.806512957363750
0.394165039062500 0.806392180677500
0.394226074218750 0.806271403991250
0.394287109375000 0.806150627305000
0.394348144531250 0.805122857978750
0.394409179687500 0.804095088652500
0.394470214843750 0.803067319326250
0.394531250000000 0.802039550000000
0.394592285156250 0.803391936513750
0.394653320312500 0.804744323027500
0.394714355468750 0.806096709541250
0.394775390625000 0.807449096055000
0.394836425781250 0.807894489928750
0.394897460937500 0.808339883802500
0.394958496093750 0.808785277676250
0.395019531250000 0.809230671550000
0.395080566406250 0.809827230863750
0.395141601562500 0.810423790177500
0.395202636718750 0.811020349491250
0.395263671875000 0.811616908805000
0.395324707031250 0.811306475478750
0.395385742187500 0.810996042152500
0.395446777343750 0.810685608826250
0.395507812500000 0.810375175500000
0.395568847656250 0.811097706013750
0.395629882812500 0.811820236527500
0.395690917968750 0.812542767041250
0.395751953125000 0.813265297555000
0.395812988281250 0.813080835428750
0.395874023437500 0.812896373302500
0.395935058593750 0.812711911176250
0.395996093750000 0.812527449050000
0.396057128906250 0.812494152363750
0.396118164062500 0.812460855677500
0.396179199218750 0.812427558991250
0.396240234375000 0.812394262305000
0.396301269531250 0.811453972978750
0.396362304687500 0.810513683652500
0.396423339843750 0.809573394326250
0.396484375000000 0.808633105000000
0.396545410156250 0.809460611513750
0.396606445312500 0.810288118027500
0.396667480468750 0.811115624541250
0.396728515625000 0.811943131055000
0.396789550781250 0.811863644928750
0.396850585937500 0.811784158802500
0.396911621093750 0.811704672676250
0.396972656250000 0.811625186550000
0.397033691406250 0.811696865863750
0.397094726562500 0.811768545177500
0.397155761718750 0.811840224491250
0.397216796875000 0.811911903805000
0.397277832031250 0.811076590478750
0.397338867187500 0.810241277152500
0.397399902343750 0.809405963826250
0.397460937500000 0.808570650500000
0.397521972656250 0.808768301013750
0.397583007812500 0.808965951527500
0.397644042968750 0.809163602041250
0.397705078125000 0.809361252555000
0.397766113281250 0.808651910428750
0.397827148437500 0.807942568302500
0.397888183593750 0.807233226176250
0.397949218750000 0.806523884050000
0.398010253906250 0.805965707363750
0.398071289062500 0.805407530677500
0.398132324218750 0.804849353991250
0.398193359375000 0.804291177305000
0.398254394531250 0.802826007978750
0.398315429687500 0.801360838652500
0.398376464843750 0.799895669326250
0.398437500000000 0.798430500000000
0.398498535156250 0.799855786513750
0.398559570312500 0.801281073027500
0.398620605468750 0.802706359541250
0.398681640625000 0.804131646055000
0.398742675781250 0.804649939928750
0.398803710937500 0.805168233802500
0.398864746093750 0.805686527676250
0.398925781250000 0.806204821550000
0.398986816406250 0.806874280863750
0.399047851562500 0.807543740177500
0.399108886718750 0.808213199491250
0.399169921875000 0.808882658805000
0.399230957031250 0.808645125478750
0.399291992187500 0.808407592152500
0.399353027343750 0.808170058826250
0.399414062500000 0.807932525500000
0.399475097656250 0.808727956013750
0.399536132812500 0.809523386527500
0.399597167968750 0.810318817041250
0.399658203125000 0.811114247555000
0.399719238281250 0.811002685428750
0.399780273437500 0.810891123302500
0.399841308593750 0.810779561176250
0.399902343750000 0.810667999050000
0.399963378906250 0.810707602363750
0.400024414062500 0.810747205677500
0.400085449218750 0.810786808991250
0.400146484375000 0.810826412305000
0.400207519531250 0.809959022978750
0.400268554687500 0.809091633652500
0.400329589843750 0.808224244326250
0.400390625000000 0.807356855000000
0.400451660156250 0.808257261513750
0.400512695312500 0.809157668027500
0.400573730468750 0.810058074541250
0.400634765625000 0.810958481055000
0.400695800781250 0.810951894928750
0.400756835937500 0.810945308802500
0.400817871093750 0.810938722676250
0.400878906250000 0.810932136550000
0.400939941406250 0.811076715863750
0.401000976562500 0.811221295177500
0.401062011718750 0.811365874491250
0.401123046875000 0.811510453805000
0.401184082031250 0.810748040478750
0.401245117187500 0.809985627152500
0.401306152343750 0.809223213826250
0.401367187500000 0.808460800500000
0.401428222656250 0.808731351013750
0.401489257812500 0.809001901527500
0.401550292968750 0.809272452041250
0.401611328125000 0.809543002555000
0.401672363281250 0.808906560428750
0.401733398437500 0.808270118302500
0.401794433593750 0.807633676176250
0.401855468750000 0.806997234050000
0.401916503906250 0.806511957363750
0.401977539062500 0.806026680677500
0.402038574218750 0.805541403991250
0.402099609375000 0.805056127305000
0.402160644531250 0.803663857978750
0.402221679687500 0.802271588652500
0.402282714843750 0.800879319326250
0.402343750000000 0.799487050000000
0.402404785156250 0.800474936513750
0.402465820312500 0.801462823027500
0.402526855468750 0.802450709541250
0.402587890625000 0.803438596055000
0.402648925781250 0.803519489928750
0.402709960937500 0.803600383802500
0.402770996093750 0.803681277676250
0.402832031250000 0.803762171550000
0.402893066406250 0.803994230863750
0.402954101562500 0.804226290177500
0.403015136718750 0.804458349491250
0.403076171875000 0.804690408805000
0.403137207031250 0.804015475478750
0.403198242187500 0.803340542152500
0.403259277343750 0.802665608826250
0.403320312500000 0.801990675500000
0.403381347656250 0.802348706013750
0.403442382812500 0.802706736527500
0.403503417968750 0.803064767041250
0.403564453125000 0.803422797555000
0.403625488281250 0.802873835428750
0.403686523437500 0.802324873302500
0.403747558593750 0.801775911176250
0.403808593750000 0.801226949050000
0.403869628906250 0.800829152363750
0.403930664062500 0.800431355677500
0.403991699218750 0.800033558991250
0.404052734375000 0.799635762305000
0.404113769531250 0.798330972978750
0.404174804687500 0.797026183652500
0.404235839843750 0.795721394326250
0.404296875000000 0.794416605000000
0.404357910156250 0.794879611513750
0.404418945312500 0.795342618027500
0.404479980468750 0.795805624541250
0.404541015625000 0.796268631055000
0.404602050781250 0.795824644928750
0.404663085937500 0.795380658802500
0.404724121093750 0.794936672676250
0.404785156250000 0.794492686550000
0.404846191406250 0.794199865863750
0.404907226562500 0.793907045177500
0.404968261718750 0.793614224491250
0.405029296875000 0.793321403805000
0.405090332031250 0.792121590478750
0.405151367187500 0.790921777152500
0.405212402343750 0.789721963826250
0.405273437500000 0.788522150500000
0.405334472656250 0.788355301013750
0.405395507812500 0.788188451527500
0.405456542968750 0.788021602041250
0.405517578125000 0.787854752555000
0.405578613281250 0.786780910428750
0.405639648437500 0.785707068302500
0.405700683593750 0.784633226176250
0.405761718750000 0.783559384050000
0.405822753906250 0.782636707363750
0.405883789062500 0.781714030677500
0.405944824218750 0.780791353991250
0.406005859375000 0.779868677305000
0.406066894531250 0.778039007978750
0.406127929687500 0.776209338652500
0.406188964843750 0.774379669326250
0.406250000000000 0.772550000000000
0.406311035156250 0.774390411513750
0.406372070312500 0.776230823027500
0.406433105468750 0.778071234541250
0.406494140625000 0.779911646055000
0.406555175781250 0.780845064928750
0.406616210937500 0.781778483802500
0.406677246093750 0.782711902676250
0.406738281250000 0.783645321550000
0.406799316406250 0.784729905863750
0.406860351562500 0.785814490177500
0.406921386718750 0.786899074491250
0.406982421875000 0.787983658805000
0.407043457031250 0.788161250478750
0.407104492187500 0.788338842152500
0.407165527343750 0.788516433826250
0.407226562500000 0.788694025500000
0.407287597656250 0.789904581013750
0.407348632812500 0.791115136527500
0.407409667968750 0.792325692041250
0.407470703125000 0.793536247555000
0.407531738281250 0.793839810428750
0.407592773437500 0.794143373302500
0.407653808593750 0.794446936176250
0.407714843750000 0.794750499050000
0.407775878906250 0.795205227363750
0.407836914062500 0.795659955677500
0.407897949218750 0.796114683991250
0.407958984375000 0.796569412305000
0.408020019531250 0.796117147978750
0.408081054687500 0.795664883652500
0.408142089843750 0.795212619326250
0.408203125000000 0.794760355000000
0.408264160156250 0.796075886513750
0.408325195312500 0.797391418027500
0.408386230468750 0.798706949541250
0.408447265625000 0.800022481055000
0.408508300781250 0.800431019928750
0.408569335937500 0.800839558802500
0.408630371093750 0.801248097676250
0.408691406250000 0.801656636550000
0.408752441406250 0.802216340863750
0.408813476562500 0.802776045177500
0.408874511718750 0.803335749491250
0.408935546875000 0.803895453805000
0.408996582031250 0.803548165478750
0.409057617187500 0.803200877152500
0.409118652343750 0.802853588826250
0.409179687500000 0.802506300500000
0.409240722656250 0.803191976013750
0.409301757812500 0.803877651527500
0.409362792968750 0.804563327041250
0.409423828125000 0.805249002555000
0.409484863281250 0.805027685428750
0.409545898437500 0.804806368302500
0.409606933593750 0.804585051176250
0.409667968750000 0.804363734050000
0.409729003906250 0.804293582363750
0.409790039062500 0.804223430677500
0.409851074218750 0.804153278991250
0.409912109375000 0.804083127305000
0.409973144531250 0.803105982978750
0.410034179687500 0.802128838652500
0.410095214843750 0.801151694326250
0.410156250000000 0.800174550000000
0.410217285156250 0.801577561513750
0.410278320312500 0.802980573027500
0.410339355468750 0.804383584541250
0.410400390625000 0.805786596055000
0.410461425781250 0.806282614928750
0.410522460937500 0.806778633802500
0.410583496093750 0.807274652676250
0.410644531250000 0.807770671550000
0.410705566406250 0.808417855863750
0.410766601562500 0.809065040177500
0.410827636718750 0.809712224491250
0.410888671875000 0.810359408805000
0.410949707031250 0.810099600478750
0.411010742187500 0.809839792152500
0.411071777343750 0.809579983826250
0.411132812500000 0.809320175500000
0.411193847656250 0.810093331013750
0.411254882812500 0.810866486527500
0.411315917968750 0.811639642041250
0.411376953125000 0.812412797555000
0.411437988281250 0.812278960428750
0.411499023437500 0.812145123302500
0.411560058593750 0.812011286176250
0.411621093750000 0.811877449050000
0.411682128906250 0.811894777363750
0.411743164062500 0.811912105677500
0.411804199218750 0.811929433991250
0.411865234375000 0.811946762305000
0.411926269531250 0.811057097978750
0.411987304687500 0.810167433652500
0.412048339843750 0.809277769326250
0.412109375000000 0.808388105000000
0.412170410156250 0.809266236513750
0.412231445312500 0.810144368027500
0.412292480468750 0.811022499541250
0.412353515625000 0.811900631055000
0.412414550781250 0.811871769928750
0.412475585937500 0.811842908802500
0.412536621093750 0.811814047676250
0.412597656250000 0.811785186550000
0.412658691406250 0.811907490863750
0.412719726562500 0.812029795177500
0.412780761718750 0.812152099491250
0.412841796875000 0.812274403805000
0.412902832031250 0.811489715478750
0.412963867187500 0.810705027152500
0.413024902343750 0.809920338826250
0.413085937500000 0.809135650500000
0.413146972656250 0.809383926013750
0.413208007812500 0.809632201527500
0.413269042968750 0.809880477041250
0.413330078125000 0.810128752555000
0.413391113281250 0.809470035428750
0.413452148437500 0.808811318302500
0.413513183593750 0.808152601176250
0.413574218750000 0.807493884050000
0.413635253906250 0.806986332363750
0.413696289062500 0.806478780677500
0.413757324218750 0.805971228991250
0.413818359375000 0.805463677305000
0.413879394531250 0.804049132978750
0.413940429687500 0.802634588652500
0.414001464843750 0.801220044326250
0.414062500000000 0.799805500000000
0.414123535156250 0.801281411513750
0.414184570312500 0.802757323027500
0.414245605468750 0.804233234541250
0.414306640625000 0.805709146055000
0.414367675781250 0.806278064928750
0.414428710937500 0.806846983802500
0.414489746093750 0.807415902676250
0.414550781250000 0.807984821550000
0.414611816406250 0.808704905863750
0.414672851562500 0.809424990177500
0.414733886718750 0.810145074491250
0.414794921875000 0.810865158805000
0.414855957031250 0.810678250478750
0.414916992187500 0.810491342152500
0.414978027343750 0.810304433826250
0.415039062500000 0.810117525500000
0.415100097656250 0.810963581013750
0.415161132812500 0.811809636527500
0.415222167968750 0.812655692041250
0.415283203125000 0.813501747555000
0.415344238281250 0.813440810428750
0.415405273437500 0.813379873302500
0.415466308593750 0.813318936176250
0.415527343750000 0.813257999050000
0.415588378906250 0.813348227363750
0.415649414062500 0.813438455677500
0.415710449218750 0.813528683991250
0.415771484375000 0.813618912305000
0.415832519531250 0.812802147978750
0.415893554687500 0.811985383652500
0.415954589843750 0.811168619326250
0.416015625000000 0.810351855000000
0.416076660156250 0.811302886513750
0.416137695312500 0.812253918027500
0.416198730468750 0.813204949541250
0.416259765625000 0.814155981055000
0.416320800781250 0.814200019928750
0.416381835937500 0.814244058802500
0.416442871093750 0.814288097676250
0.416503906250000 0.814332136550000
0.416564941406250 0.814527340863750
0.416625976562500 0.814722545177500
0.416687011718750 0.814917749491250
0.416748046875000 0.815112953805000
0.416809082031250 0.814401165478750
0.416870117187500 0.813689377152500
0.416931152343750 0.812977588826250
0.416992187500000 0.812265800500000
0.417053222656250 0.812586976013750
0.417114257812500 0.812908151527500
0.417175292968750 0.813229327041250
0.417236328125000 0.813550502555000
0.417297363281250 0.812964685428750
0.417358398437500 0.812378868302500
0.417419433593750 0.811793051176250
0.417480468750000 0.811207234050000
0.417541503906250 0.810772582363750
0.417602539062500 0.810337930677500
0.417663574218750 0.809903278991250
0.417724609375000 0.809468627305000
0.417785644531250 0.808126982978750
0.417846679687500 0.806785338652500
0.417907714843750 0.805443694326250
0.417968750000000 0.804102050000000
0.418029785156250 0.805140561513750
0.418090820312500 0.806179073027500
0.418151855468750 0.807217584541250
0.418212890625000 0.808256096055000
0.418273925781250 0.808387614928750
0.418334960937500 0.808519133802500
0.418395996093750 0.808650652676250
0.418457031250000 0.808782171550000
0.418518066406250 0.809064855863750
0.418579101562500 0.809347540177500
0.418640136718750 0.809630224491250
0.418701171875000 0.809912908805000
0.418762207031250 0.809288600478750
0.418823242187500 0.808664292152500
0.418884277343750 0.808039983826250
0.418945312500000 0.807415675500000
0.419006347656250 0.807824331013750
0.419067382812500 0.808232986527500
0.419128417968750 0.808641642041250
0.419189453125000 0.809050297555000
0.419250488281250 0.808551960428750
0.419311523437500 0.808053623302500
0.419372558593750 0.807555286176250
0.419433593750000 0.807056949050000
0.419494628906250 0.806709777363750
0.419555664062500 0.806362605677500
0.419616699218750 0.806015433991250
0.419677734375000 0.805668262305000
0.419738769531250 0.804414097978750
0.419799804687500 0.803159933652500
0.419860839843750 0.801905769326250
0.419921875000000 0.800651605000000
0.419982910156250 0.801165236513750
0.420043945312500 0.801678868027500
0.420104980468750 0.802192499541250
0.420166015625000 0.802706131055000
0.420227050781250 0.802312769928750
0.420288085937500 0.801919408802500
0.420349121093750 0.801526047676250
0.420410156250000 0.801132686550000
0.420471191406250 0.800890490863750
0.420532226562500 0.800648295177500
0.420593261718750 0.800406099491250
0.420654296875000 0.800163903805000
0.420715332031250 0.799014715478750
0.420776367187500 0.797865527152500
0.420837402343750 0.796716338826250
0.420898437500000 0.795567150500000
0.420959472656250 0.795450926013750
0.421020507812500 0.795334701527500
0.421081542968750 0.795218477041250
0.421142578125000 0.795102252555000
0.421203613281250 0.794079035428750
0.421264648437500 0.793055818302500
0.421325683593750 0.792032601176250
0.421386718750000 0.791009384050000
0.421447753906250 0.790137332363750
0.421508789062500 0.789265280677500
0.421569824218750 0.788393228991250
0.421630859375000 0.787521177305000
0.421691894531250 0.785742132978750
0.421752929687500 0.783963088652500
0.421813964843750 0.782184044326250
0.421875000000000 0.780405000000000
0.421936035156250 0.781941661513750
0.421997070312500 0.783478323027500
0.422058105468750 0.785014984541250
0.422119140625000 0.786551646055000
0.422180175781250 0.787181314928750
0.422241210937500 0.787810983802500
0.422302246093750 0.788440652676250
0.422363281250000 0.789070321550000
0.422424316406250 0.789851155863750
0.422485351562500 0.790631990177500
0.422546386718750 0.791412824491250
0.422607421875000 0.792193658805000
0.422668457031250 0.792067500478750
0.422729492187500 0.791941342152500
0.422790527343750 0.791815183826250
0.422851562500000 0.791689025500000
0.422912597656250 0.792595831013750
0.422973632812500 0.793502636527500
0.423034667968750 0.794409442041250
0.423095703125000 0.795316247555000
0.423156738281250 0.795316060428750
0.423217773437500 0.795315873302500
0.423278808593750 0.795315686176250
0.423339843750000 0.795315499050000
0.423400878906250 0.795466477363750
0.423461914062500 0.795617455677500
0.423522949218750 0.795768433991250
0.423583984375000 0.795919412305000
0.423645019531250 0.795163397978750
0.423706054687500 0.794407383652500
0.423767089843750 0.793651369326250
0.423828125000000 0.792895355000000
0.423889160156250 0.793907136513750
0.423950195312500 0.794918918027500
0.424011230468750 0.795930699541250
0.424072265625000 0.796942481055000
0.424133300781250 0.797047269928750
0.424194335937500 0.797152058802500
0.424255371093750 0.797256847676250
0.424316406250000 0.797361636550000
0.424377441406250 0.797617590863750
0.424438476562500 0.797873545177500
0.424499511718750 0.798129499491250
0.424560546875000 0.798385453805000
0.424621582031250 0.797734415478750
0.424682617187500 0.797083377152500
0.424743652343750 0.796432338826250
0.424804687500000 0.795781300500000
0.424865722656250 0.796163226013750
0.424926757812500 0.796545151527500
0.424987792968750 0.796927077041250
0.425048828125000 0.797309002555000
0.425109863281250 0.796783935428750
0.425170898437500 0.796258868302500
0.425231933593750 0.795733801176250
0.425292968750000 0.795208734050000
0.425354003906250 0.794834832363750
0.425415039062500 0.794460930677500
0.425476074218750 0.794087028991250
0.425537109375000 0.793713127305000
0.425598144531250 0.792432232978750
0.425659179687500 0.791151338652500
0.425720214843750 0.789870444326250
0.425781250000000 0.788589550000000
0.425842285156250 0.789688811513750
0.425903320312500 0.790788073027500
0.425964355468750 0.791887334541250
0.426025390625000 0.792986596055000
0.426086425781250 0.793178864928750
0.426147460937500 0.793371133802500
0.426208496093750 0.793563402676250
0.426269531250000 0.793755671550000
0.426330566406250 0.794099105863750
0.426391601562500 0.794442540177500
0.426452636718750 0.794785974491250
0.426513671875000 0.795129408805000
0.426574707031250 0.794565850478750
0.426635742187500 0.794002292152500
0.426696777343750 0.793438733826250
0.426757812500000 0.792875175500000
0.426818847656250 0.793344581013750
0.426879882812500 0.793813986527500
0.426940917968750 0.794283392041250
0.427001953125000 0.794752797555000
0.427062988281250 0.794315210428750
0.427124023437500 0.793877623302500
0.427185058593750 0.793440036176250
0.427246093750000 0.793002449050000
0.427307128906250 0.792716027363750
0.427368164062500 0.792429605677500
0.427429199218750 0.792143183991250
0.427490234375000 0.791856762305000
0.427551269531250 0.790663347978750
0.427612304687500 0.789469933652500
0.427673339843750 0.788276519326250
0.427734375000000 0.787083105000000
0.427795410156250 0.787657486513750
0.427856445312500 0.788231868027500
0.427917480468750 0.788806249541250
0.427978515625000 0.789380631055000
0.428039550781250 0.789048019928750
0.428100585937500 0.788715408802500
0.428161621093750 0.788382797676250
0.428222656250000 0.788050186550000
0.428283691406250 0.787868740863750
0.428344726562500 0.787687295177500
0.428405761718750 0.787505849491250
0.428466796875000 0.787324403805000
0.428527832031250 0.786235965478750
0.428588867187500 0.785147527152500
0.428649902343750 0.784059088826250
0.428710937500000 0.782970650500000
0.428771972656250 0.782915176013750
0.428833007812500 0.782859701527500
0.428894042968750 0.782804227041250
0.428955078125000 0.782748752555000
0.429016113281250 0.781786285428750
0.429077148437500 0.780823818302500
0.429138183593750 0.779861351176250
0.429199218750000 0.778898884050000
0.429260253906250 0.778087582363750
0.429321289062500 0.777276280677500
0.429382324218750 0.776464978991250
0.429443359375000 0.775653677305000
0.429504394531250 0.773935382978750
0.429565429687500 0.772217088652500
0.429626464843750 0.770498794326250
0.429687500000000 0.768780500000000
0.429748535156250 0.769952661513750
0.429809570312500 0.771124823027500
0.429870605468750 0.772296984541250
0.429931640625000 0.773469146055000
0.429992675781250 0.773734314928750
0.430053710937500 0.773999483802500
0.430114746093750 0.774264652676250
0.430175781250000 0.774529821550000
0.430236816406250 0.774946155863750
0.430297851562500 0.775362490177500
0.430358886718750 0.775778824491250
0.430419921875000 0.776195158805000
0.430480957031250 0.775704500478750
0.430541992187500 0.775213842152500
0.430603027343750 0.774723183826250
0.430664062500000 0.774232525500000
0.430725097656250 0.774774831013750
0.430786132812500 0.775317136527500
0.430847167968750 0.775859442041250
0.430908203125000 0.776401747555000
0.430969238281250 0.776037060428750
0.431030273437500 0.775672373302500
0.431091308593750 0.775307686176250
0.431152343750000 0.774942999050000
0.431213378906250 0.774729477363750
0.431274414062500 0.774515955677500
0.431335449218750 0.774302433991250
0.431396484375000 0.774088912305000
0.431457519531250 0.772968397978750
0.431518554687500 0.771847883652500
0.431579589843750 0.770727369326250
0.431640625000000 0.769606855000000
0.431701660156250 0.770254136513750
0.431762695312500 0.770901418027500
0.431823730468750 0.771548699541250
0.431884765625000 0.772195981055000
0.431945800781250 0.771936269928750
0.432006835937500 0.771676558802500
0.432067871093750 0.771416847676250
0.432128906250000 0.771157136550000
0.432189941406250 0.771048590863750
0.432250976562500 0.770940045177500
0.432312011718750 0.770831499491250
0.432373046875000 0.770722953805000
0.432434082031250 0.769707415478750
0.432495117187500 0.768691877152500
0.432556152343750 0.767676338826250
0.432617187500000 0.766660800500000
0.432678222656250 0.766678226013750
0.432739257812500 0.766695651527500
0.432800292968750 0.766713077041250
0.432861328125000 0.766730502555000
0.432922363281250 0.765840935428750
0.432983398437500 0.764951368302500
0.433044433593750 0.764061801176250
0.433105468750000 0.763172234050000
0.433166503906250 0.762433832363750
0.433227539062500 0.761695430677500
0.433288574218750 0.760957028991250
0.433349609375000 0.760218627305000
0.433410644531250 0.758573232978750
0.433471679687500 0.756927838652500
0.433532714843750 0.755282444326250
0.433593750000000 0.753637050000000
0.433654785156250 0.754371811513750
0.433715820312500 0.755106573027500
0.433776855468750 0.755841334541250
0.433837890625000 0.756576096055000
0.433898925781250 0.756403864928750
0.433959960937500 0.756231633802500
0.434020996093750 0.756059402676250
0.434082031250000 0.755887171550000
0.434143066406250 0.755866105863750
0.434204101562500 0.755845040177500
0.434265136718750 0.755823974491250
0.434326171875000 0.755802908805000
0.434387207031250 0.754874850478750
0.434448242187500 0.753946792152500
0.434509277343750 0.753018733826250
0.434570312500000 0.752090675500000
0.434631347656250 0.752195581013750
0.434692382812500 0.752300486527500
0.434753417968750 0.752405392041250
0.434814453125000 0.752510297555000
0.434875488281250 0.751708210428750
0.434936523437500 0.750906123302500
0.434997558593750 0.750104036176250
0.435058593750000 0.749301949050000
0.435119628906250 0.748651027363750
0.435180664062500 0.748000105677500
0.435241699218750 0.747349183991250
0.435302734375000 0.746698262305000
0.435363769531250 0.745140347978750
0.435424804687500 0.743582433652500
0.435485839843750 0.742024519326250
0.435546875000000 0.740466605000000
0.435607910156250 0.740676486513750
0.435668945312500 0.740886368027500
0.435729980468750 0.741096249541250
0.435791015625000 0.741306131055000
0.435852050781250 0.740609019928750
0.435913085937500 0.739911908802500
0.435974121093750 0.739214797676250
0.436035156250000 0.738517686550000
0.436096191406250 0.737971740863750
0.436157226562500 0.737425795177500
0.436218261718750 0.736879849491250
0.436279296875000 0.736333903805000
0.436340332031250 0.734880965478750
0.436401367187500 0.733428027152500
0.436462402343750 0.731975088826250
0.436523437500000 0.730522150500000
0.436584472656250 0.730102176013750
0.436645507812500 0.729682201527500
0.436706542968750 0.729262227041250
0.436767578125000 0.728842252555000
0.436828613281250 0.727515285428750
0.436889648437500 0.726188318302500
0.436950683593750 0.724861351176250
0.437011718750000 0.723534384050000
0.437072753906250 0.722358582363750
0.437133789062500 0.721182780677500
0.437194824218750 0.720006978991250
0.437255859375000 0.718831177305000
0.437316894531250 0.716748382978750
0.437377929687500 0.714665588652500
0.437438964843750 0.712582794326250
0.437500000000000 0.710500000000000
0.437561035156250 0.712382599013750
0.437622070312500 0.714265198027500
0.437683105468750 0.716147797041250
0.437744140625000 0.718030396055000
0.437805175781250 0.719006002428750
0.437866210937500 0.719981608802500
0.437927246093750 0.720957215176250
0.437988281250000 0.721932821550000
0.438049316406250 0.723059593363750
0.438110351562500 0.724186365177500
0.438171386718750 0.725313136991250
0.438232421875000 0.726439908805000
0.438293457031250 0.726659687978750
0.438354492187500 0.726879467152500
0.438415527343750 0.727099246326250
0.438476562500000 0.727319025500000
0.438537597656250 0.728571768513750
0.438598632812500 0.729824511527500
0.438659667968750 0.731077254541250
0.438720703125000 0.732329997555000
0.438781738281250 0.732675747928750
0.438842773437500 0.733021498302500
0.438903808593750 0.733367248676250
0.438964843750000 0.733712999050000
0.439025878906250 0.734209914863750
0.439086914062500 0.734706830677500
0.439147949218750 0.735203746491250
0.439208984375000 0.735700662305000
0.439270019531250 0.735290585478750
0.439331054687500 0.734880508652500
0.439392089843750 0.734470431826250
0.439453125000000 0.734060355000000
0.439514160156250 0.735418074013750
0.439575195312500 0.736775793027500
0.439636230468750 0.738133512041250
0.439697265625000 0.739491231055000
0.439758300781250 0.739941957428750
0.439819335937500 0.740392683802500
0.439880371093750 0.740843410176250
0.439941406250000 0.741294136550000
0.440002441406250 0.741896028363750
0.440063476562500 0.742497920177500
0.440124511718750 0.743099811991250
0.440185546875000 0.743701703805000
0.440246582031250 0.743396602978750
0.440307617187500 0.743091502152500
0.440368652343750 0.742786401326250
0.440429687500000 0.742481300500000
0.440490722656250 0.743209163513750
0.440551757812500 0.743937026527500
0.440612792968750 0.744664889541250
0.440673828125000 0.745392752555000
0.440734863281250 0.745213622928750
0.440795898437500 0.745034493302500
0.440856933593750 0.744855363676250
0.440917968750000 0.744676234050000
0.440979003906250 0.744648269863750
0.441040039062500 0.744620305677500
0.441101074218750 0.744592341491250
0.441162109375000 0.744564377305000
0.441223144531250 0.743629420478750
0.441284179687500 0.742694463652500
0.441345214843750 0.741759506826250
0.441406250000000 0.740824550000000
0.441467285156250 0.742269749013750
0.441528320312500 0.743714948027500
0.441589355468750 0.745160147041250
0.441650390625000 0.746605346055000
0.441711425781250 0.747143552428750
0.441772460937500 0.747681758802500
0.441833496093750 0.748219965176250
0.441894531250000 0.748758171550000
0.441955566406250 0.749447543363750
0.442016601562500 0.750136915177500
0.442077636718750 0.750826286991250
0.442138671875000 0.751515658805000
0.442199707031250 0.751298037978750
0.442260742187500 0.751080417152500
0.442321777343750 0.750862796326250
0.442382812500000 0.750645175500000
0.442443847656250 0.751460518513750
0.442504882812500 0.752275861527500
0.442565917968750 0.753091204541250
0.442626953125000 0.753906547555000
0.442687988281250 0.753814897928750
0.442749023437500 0.753723248302500
0.442810058593750 0.753631598676250
0.442871093750000 0.753539949050000
0.442932128906250 0.753599464863750
0.442993164062500 0.753658980677500
0.443054199218750 0.753718496491250
0.443115234375000 0.753778012305000
0.443176269531250 0.752930535478750
0.443237304687500 0.752083058652500
0.443298339843750 0.751235581826250
0.443359375000000 0.750388105000000
0.443420410156250 0.751308424013750
0.443481445312500 0.752228743027500
0.443542480468750 0.753149062041250
0.443603515625000 0.754069381055000
0.443664550781250 0.754082707428750
0.443725585937500 0.754096033802500
0.443786621093750 0.754109360176250
0.443847656250000 0.754122686550000
0.443908691406250 0.754287178363750
0.443969726562500 0.754451670177500
0.444030761718750 0.754616161991250
0.444091796875000 0.754780653805000
0.444152832031250 0.754038152978750
0.444213867187500 0.753295652152500
0.444274902343750 0.752553151326250
0.444335937500000 0.751810650500000
0.444396972656250 0.752101113513750
0.444458007812500 0.752391576527500
0.444519042968750 0.752682039541250
0.444580078125000 0.752972502555000
0.444641113281250 0.752355972928750
0.444702148437500 0.751739443302500
0.444763183593750 0.751122913676250
0.444824218750000 0.750506384050000
0.444885253906250 0.750041019863750
0.444946289062500 0.749575655677500
0.445007324218750 0.749110291491250
0.445068359375000 0.748644927305000
0.445129394531250 0.747272570478750
0.445190429687500 0.745900213652500
0.445251464843750 0.744527856826250
0.445312500000000 0.743155500000000
0.445373535156250 0.744673599013750
0.445434570312500 0.746191698027500
0.445495605468750 0.747709797041250
0.445556640625000 0.749227896055000
0.445617675781250 0.749839002428750
0.445678710937500 0.750450108802500
0.445739746093750 0.751061215176250
0.445800781250000 0.751672321550000
0.445861816406250 0.752434593363750
0.445922851562500 0.753196865177500
0.445983886718750 0.753959136991250
0.446044921875000 0.754721408805000
0.446105957031250 0.754576687978750
0.446166992187500 0.754431967152500
0.446228027343750 0.754287246326250
0.446289062500000 0.754142525500000
0.446350097656250 0.755030768513750
0.446411132812500 0.755919011527500
0.446472167968750 0.756807254541250
0.446533203125000 0.757695497555000
0.446594238281250 0.757676747928750
0.446655273437500 0.757657998302500
0.446716308593750 0.757639248676250
0.446777343750000 0.757620499050000
0.446838378906250 0.757752914863750
0.446899414062500 0.757885330677500
0.446960449218750 0.758017746491250
0.447021484375000 0.758150162305000
0.447082519531250 0.757375585478750
0.447143554687500 0.756601008652500
0.447204589843750 0.755826431826250
0.447265625000000 0.755051855000000
0.447326660156250 0.756045074013750
0.447387695312500 0.757038293027500
0.447448730468750 0.758031512041250
0.447509765625000 0.759024731055000
0.447570800781250 0.759110957428750
0.447631835937500 0.759197183802500
0.447692871093750 0.759283410176250
0.447753906250000 0.759369636550000
0.447814941406250 0.759607028363750
0.447875976562500 0.759844420177500
0.447937011718750 0.760081811991250
0.447998046875000 0.760319203805000
0.448059082031250 0.759649602978750
0.448120117187500 0.758980002152500
0.448181152343750 0.758310401326250
0.448242187500000 0.757640800500000
0.448303222656250 0.758004163513750
0.448364257812500 0.758367526527500
0.448425292968750 0.758730889541250
0.448486328125000 0.759094252555000
0.448547363281250 0.758550622928750
0.448608398437500 0.758006993302500
0.448669433593750 0.757463363676250
0.448730468750000 0.756919734050000
0.448791503906250 0.756527269863750
0.448852539062500 0.756134805677500
0.448913574218750 0.755742341491250
0.448974609375000 0.755349877305000
0.449035644531250 0.754050420478750
0.449096679687500 0.752750963652500
0.449157714843750 0.751451506826250
0.449218750000000 0.750152050000000
0.449279785156250 0.751232749013750
0.449340820312500 0.752313448027500
0.449401855468750 0.753394147041250
0.449462890625000 0.754474846055000
0.449523925781250 0.754648552428750
0.449584960937500 0.754822258802500
0.449645996093750 0.754995965176250
0.449707031250000 0.755169671550000
0.449768066406250 0.755494543363750
0.449829101562500 0.755819415177500
0.449890136718750 0.756144286991250
0.449951171875000 0.756469158805000
0.450012207031250 0.755887037978750
0.450073242187500 0.755304917152500
0.450134277343750 0.754722796326250
0.450195312500000 0.754140675500000
0.450256347656250 0.754591518513750
0.450317382812500 0.755042361527500
0.450378417968750 0.755493204541250
0.450439453125000 0.755944047555000
0.450500488281250 0.755487897928750
0.450561523437500 0.755031748302500
0.450622558593750 0.754575598676250
0.450683593750000 0.754119449050000
0.450744628906250 0.753814464863750
0.450805664062500 0.753509480677500
0.450866699218750 0.753204496491250
0.450927734375000 0.752899512305000
0.450988769531250 0.751687535478750
0.451049804687500 0.750475558652500
0.451110839843750 0.749263581826250
0.451171875000000 0.748051605000000
0.451232910156250 0.748607424013750
0.451293945312500 0.749163243027500
0.451354980468750 0.749719062041250
0.451416015625000 0.750274881055000
0.451477050781250 0.749923707428750
0.451538085937500 0.749572533802500
0.451599121093750 0.749221360176250
0.451660156250000 0.748870186550000
0.451721191406250 0.748670178363750
0.451782226562500 0.748470170177500
0.451843261718750 0.748270161991250
0.451904296875000 0.748070153805000
0.451965332031250 0.746963152978750
0.452026367187500 0.745856152152500
0.452087402343750 0.744749151326250
0.452148437500000 0.743642150500000
0.452209472656250 0.743568113513750
0.452270507812500 0.743494076527500
0.452331542968750 0.743420039541250
0.452392578125000 0.743346002555000
0.452453613281250 0.742364972928750
0.452514648437500 0.741383943302500
0.452575683593750 0.740402913676250
0.452636718750000 0.739421884050000
0.452697753906250 0.738592019863750
0.452758789062500 0.737762155677500
0.452819824218750 0.736932291491250
0.452880859375000 0.736102427305000
0.452941894531250 0.734365570478750
0.453002929687500 0.732628713652500
0.453063964843750 0.730891856826250
0.453125000000000 0.729155000000000
0.453186035156250 0.730733849013750
0.453247070312500 0.732312698027500
0.453308105468750 0.733891547041250
0.453369140625000 0.735470396055000
0.453430175781250 0.736142252428750
0.453491210937500 0.736814108802500
0.453552246093750 0.737485965176250
0.453613281250000 0.738157821550000
0.453674316406250 0.738980843363750
0.453735351562500 0.739803865177500
0.453796386718750 0.740626886991250
0.453857421875000 0.741449908805000
0.453918457031250 0.741365937978750
0.453979492187500 0.741281967152500
0.454040527343750 0.741197996326250
0.454101562500000 0.741114025500000
0.454162597656250 0.742063018513750
0.454223632812500 0.743012011527500
0.454284667968750 0.743961004541250
0.454345703125000 0.744909997555000
0.454406738281250 0.744951997928750
0.454467773437500 0.744993998302500
0.454528808593750 0.745035998676250
0.454589843750000 0.745077999050000
0.454650878906250 0.745271164863750
0.454711914062500 0.745464330677500
0.454772949218750 0.745657496491250
0.454833984375000 0.745850662305000
0.454895019531250 0.745136835478750
0.454956054687500 0.744423008652500
0.455017089843750 0.743709181826250
0.455078125000000 0.742995355000000
0.455139160156250 0.744049324013750
0.455200195312500 0.745103293027500
0.455261230468750 0.746157262041250
0.455322265625000 0.747211231055000
0.455383300781250 0.747358207428750
0.455444335937500 0.747505183802500
0.455505371093750 0.747652160176250
0.455566406250000 0.747799136550000
0.455627441406250 0.748097278363750
0.455688476562500 0.748395420177500
0.455749511718750 0.748693561991250
0.455810546875000 0.748991703805000
0.455871582031250 0.748382852978750
0.455932617187500 0.747774002152500
0.455993652343750 0.747165151326250
0.456054687500000 0.746556300500000
0.456115722656250 0.746980413513750
0.456176757812500 0.747404526527500
0.456237792968750 0.747828639541250
0.456298828125000 0.748252752555000
0.456359863281250 0.747769872928750
0.456420898437500 0.747286993302500
0.456481933593750 0.746804113676250
0.456542968750000 0.746321234050000
0.456604003906250 0.745989519863750
0.456665039062500 0.745657805677500
0.456726074218750 0.745326091491250
0.456787109375000 0.744994377305000
0.456848144531250 0.743755670478750
0.456909179687500 0.742516963652500
0.456970214843750 0.741278256826250
0.457031250000000 0.740039550000000
0.457092285156250 0.741180999013750
0.457153320312500 0.742322448027500
0.457214355468750 0.743463897041250
0.457275390625000 0.744605346055000
0.457336425781250 0.744839802428750
0.457397460937500 0.745074258802500
0.457458496093750 0.745308715176250
0.457519531250000 0.745543171550000
0.457580566406250 0.745928793363750
0.457641601562500 0.746314415177500
0.457702636718750 0.746700036991250
0.457763671875000 0.747085658805000
0.457824707031250 0.746564287978750
0.457885742187500 0.746042917152500
0.457946777343750 0.745521546326250
0.458007812500000 0.745000175500000
0.458068847656250 0.745511768513750
0.458129882812500 0.746023361527500
0.458190917968750 0.746534954541250
0.458251953125000 0.747046547555000
0.458312988281250 0.746651147928750
0.458374023437500 0.746255748302500
0.458435058593750 0.745860348676250
0.458496093750000 0.745464949050000
0.458557128906250 0.745220714863750
0.458618164062500 0.744976480677500
0.458679199218750 0.744732246491250
0.458740234375000 0.744488012305000
0.458801269531250 0.743336785478750
0.458862304687500 0.742185558652500
0.458923339843750 0.741034331826250
0.458984375000000 0.739883105000000
0.459045410156250 0.740499674013750
0.459106445312500 0.741116243027500
0.459167480468750 0.741732812041250
0.459228515625000 0.742349381055000
0.459289550781250 0.742058957428750
0.459350585937500 0.741768533802500
0.459411621093750 0.741478110176250
0.459472656250000 0.741187686550000
0.459533691406250 0.741048428363750
0.459594726562500 0.740909170177500
0.459655761718750 0.740769911991250
0.459716796875000 0.740630653805000
0.459777832031250 0.739584402978750
0.459838867187500 0.738538152152500
0.459899902343750 0.737491901326250
0.459960937500000 0.736445650500000
0.460021972656250 0.736432363513750
0.460083007812500 0.736419076527500
0.460144042968750 0.736405789541250
0.460205078125000 0.736392502555000
0.460266113281250 0.735472222928750
0.460327148437500 0.734551943302500
0.460388183593750 0.733631663676250
0.460449218750000 0.732711384050000
0.460510253906250 0.731942269863750
0.460571289062500 0.731173155677500
0.460632324218750 0.730404041491250
0.460693359375000 0.729634927305000
0.460754394531250 0.727958820478750
0.460815429687500 0.726282713652500
0.460876464843750 0.724606606826250
0.460937500000000 0.722930500000000
0.460998535156250 0.724144849013750
0.461059570312500 0.725359198027500
0.461120605468750 0.726573547041250
0.461181640625000 0.727787896055000
0.461242675781250 0.728095252428750
0.461303710937500 0.728402608802500
0.461364746093750 0.728709965176250
0.461425781250000 0.729017321550000
0.461486816406250 0.729475843363750
0.461547851562500 0.729934365177500
0.461608886718750 0.730392886991250
0.461669921875000 0.730851408805000
0.461730957031250 0.730402937978750
0.461791992187500 0.729954467152500
0.461853027343750 0.729505996326250
0.461914062500000 0.729057525500000
0.461975097656250 0.729642018513750
0.462036132812500 0.730226511527500
0.462097167968750 0.730811004541250
0.462158203125000 0.731395497555000
0.462219238281250 0.731072997928750
0.462280273437500 0.730750498302500
0.462341308593750 0.730427998676250
0.462402343750000 0.730105499050000
0.462463378906250 0.729934164863750
0.462524414062500 0.729762830677500
0.462585449218750 0.729591496491250
0.462646484375000 0.729420162305000
0.462707519531250 0.728341835478750
0.462768554687500 0.727263508652500
0.462829589843750 0.726185181826250
0.462890625000000 0.725106855000000
0.462951660156250 0.725796324013750
0.463012695312500 0.726485793027500
0.463073730468750 0.727175262041250
0.463134765625000 0.727864731055000
0.463195800781250 0.727647207428750
0.463256835937500 0.727429683802500
0.463317871093750 0.727212160176250
0.463378906250000 0.726994636550000
0.463439941406250 0.726928278363750
0.463500976562500 0.726861920177500
0.463562011718750 0.726795561991250
0.463623046875000 0.726729203805000
0.463684082031250 0.725755852978750
0.463745117187500 0.724782502152500
0.463806152343750 0.723809151326250
0.463867187500000 0.722835800500000
0.463928222656250 0.722895413513750
0.463989257812500 0.722955026527500
0.464050292968750 0.723014639541250
0.464111328125000 0.723074252555000
0.464172363281250 0.722226872928750
0.464233398437500 0.721379493302500
0.464294433593750 0.720532113676250
0.464355468750000 0.719684734050000
0.464416503906250 0.718988519863750
0.464477539062500 0.718292305677500
0.464538574218750 0.717596091491250
0.464599609375000 0.716899877305000
0.464660644531250 0.715296670478750
0.464721679687500 0.713693463652500
0.464782714843750 0.712090256826250
0.464843750000000 0.710487050000000
0.464904785156250 0.711263999013750
0.464965820312500 0.712040948027500
0.465026855468750 0.712817897041250
0.465087890625000 0.713594846055000
0.465148925781250 0.713464802428750
0.465209960937500 0.713334758802500
0.465270996093750 0.713204715176250
0.465332031250000 0.713074671550000
0.465393066406250 0.713095793363750
0.465454101562500 0.713116915177500
0.465515136718750 0.713138036991250
0.465576171875000 0.713159158805000
0.465637207031250 0.712273287978750
0.465698242187500 0.711387417152500
0.465759277343750 0.710501546326250
0.465820312500000 0.709615675500000
0.465881347656250 0.709762768513750
0.465942382812500 0.709909861527500
0.466003417968750 0.710056954541250
0.466064453125000 0.710204047555000
0.466125488281250 0.709444147928750
0.466186523437500 0.708684248302500
0.466247558593750 0.707924348676250
0.466308593750000 0.707164449050000
0.466369628906250 0.706555714863750
0.466430664062500 0.705946980677500
0.466491699218750 0.705338246491250
0.466552734375000 0.704729512305000
0.466613769531250 0.703213785478750
0.466674804687500 0.701698058652500
0.466735839843750 0.700182331826250
0.466796875000000 0.698666605000000
0.466857910156250 0.698918674013750
0.466918945312500 0.699170743027500
0.466979980468750 0.699422812041250
0.467041015625000 0.699674881055000
0.467102050781250 0.699019957428750
0.467163085937500 0.698365033802500
0.467224121093750 0.697710110176250
0.467285156250000 0.697055186550000
0.467346191406250 0.696551428363750
0.467407226562500 0.696047670177500
0.467468261718750 0.695543911991250
0.467529296875000 0.695040153805000
0.467590332031250 0.693629402978750
0.467651367187500 0.692218652152500
0.467712402343750 0.690807901326250
0.467773437500000 0.689397150500000
0.467834472656250 0.689019363513750
0.467895507812500 0.688641576527500
0.467956542968750 0.688263789541250
0.468017578125000 0.687886002555000
0.468078613281250 0.686601222928750
0.468139648437500 0.685316443302500
0.468200683593750 0.684031663676250
0.468261718750000 0.682746884050000
0.468322753906250 0.681613269863750
0.468383789062500 0.680479655677500
0.468444824218750 0.679346041491250
0.468505859375000 0.678212427305000
0.468566894531250 0.676171820478750
0.468627929687500 0.674131213652500
0.468688964843750 0.672090606826250
0.468750000000000 0.670050000000000
0.468811035156250 0.671679474013750
0.468872070312500 0.673308948027500
0.468933105468750 0.674938422041250
0.468994140625000 0.676567896055000
0.469055175781250 0.677290377428750
0.469116210937500 0.678012858802500
0.469177246093750 0.678735340176250
0.469238281250000 0.679457821550000
0.469299316406250 0.680331468363750
0.469360351562500 0.681205115177500
0.469421386718750 0.682078761991250
0.469482421875000 0.682952408805000
0.469543457031250 0.682919062978750
0.469604492187500 0.682885717152500
0.469665527343750 0.682852371326250
0.469726562500000 0.682819025500000
0.469787597656250 0.683818643513750
0.469848632812500 0.684818261527500
0.469909667968750 0.685817879541250
0.469970703125000 0.686817497555000
0.470031738281250 0.686910122928750
0.470092773437500 0.687002748302500
0.470153808593750 0.687095373676250
0.470214843750000 0.687187999050000
0.470275878906250 0.687431789863750
0.470336914062500 0.687675580677500
0.470397949218750 0.687919371491250
0.470458984375000 0.688163162305000
0.470520019531250 0.687499960478750
0.470581054687500 0.686836758652500
0.470642089843750 0.686173556826250
0.470703125000000 0.685510355000000
0.470764160156250 0.686614949013750
0.470825195312500 0.687719543027500
0.470886230468750 0.688824137041250
0.470947265625000 0.689928731055000
0.471008300781250 0.690126332428750
0.471069335937500 0.690323933802500
0.471130371093750 0.690521535176250
0.471191406250000 0.690719136550000
0.471252441406250 0.691067903363750
0.471313476562500 0.691416670177500
0.471374511718750 0.691765436991250
0.471435546875000 0.692114203805000
0.471496582031250 0.691555977978750
0.471557617187500 0.690997752152500
0.471618652343750 0.690439526326250
0.471679687500000 0.689881300500000
0.471740722656250 0.690356038513750
0.471801757812500 0.690830776527500
0.471862792968750 0.691305514541250
0.471923828125000 0.691780252555000
0.471984863281250 0.691347997928750
0.472045898437500 0.690915743302500
0.472106933593750 0.690483488676250
0.472167968750000 0.690051234050000
0.472229003906250 0.689770144863750
0.472290039062500 0.689489055677500
0.472351074218750 0.689207966491250
0.472412109375000 0.688926877305000
0.472473144531250 0.687738795478750
0.472534179687500 0.686550713652500
0.472595214843750 0.685362631826250
0.472656250000000 0.684174550000000
0.472717285156250 0.685366624013750
0.472778320312500 0.686558698027500
0.472839355468750 0.687750772041250
0.472900390625000 0.688942846055000
0.472961425781250 0.689227927428750
0.473022460937500 0.689513008802500
0.473083496093750 0.689798090176250
0.473144531250000 0.690083171550000
0.473205566406250 0.690519418363750
0.473266601562500 0.690955665177500
0.473327636718750 0.691391911991250
0.473388671875000 0.691828158805000
0.473449707031250 0.691357412978750
0.473510742187500 0.690886667152500
0.473571777343750 0.690415921326250
0.473632812500000 0.689945175500000
0.473693847656250 0.690507393513750
0.473754882812500 0.691069611527500
0.473815917968750 0.691631829541250
0.473876953125000 0.692194047555000
0.473937988281250 0.691849272928750
0.473999023437500 0.691504498302500
0.474060058593750 0.691159723676250
0.474121093750000 0.690814949050000
0.474182128906250 0.690621339863750
0.474243164062500 0.690427730677500
0.474304199218750 0.690234121491250
0.474365234375000 0.690040512305000
0.474426269531250 0.688939910478750
0.474487304687500 0.687839308652500
0.474548339843750 0.686738706826250
0.474609375000000 0.685638105000000
0.474670410156250 0.686305299013750
0.474731445312500 0.686972493027500
0.474792480468750 0.687639687041250
0.474853515625000 0.688306881055000
0.474914550781250 0.688067082428750
0.474975585937500 0.687827283802500
0.475036621093750 0.687587485176250
0.475097656250000 0.687347686550000
0.475158691406250 0.687259053363750
0.475219726562500 0.687170420177500
0.475280761718750 0.687081786991250
0.475341796875000 0.686993153805000
0.475402832031250 0.685997527978750
0.475463867187500 0.685001902152500
0.475524902343750 0.684006276326250
0.475585937500000 0.683010650500000
0.475646972656250 0.683047988513750
0.475708007812500 0.683085326527500
0.475769042968750 0.683122664541250
0.475830078125000 0.683160002555000
0.475891113281250 0.682290347928750
0.475952148437500 0.681420693302500
0.476013183593750 0.680551038676250
0.476074218750000 0.679681384050000
0.476135253906250 0.678962894863750
0.476196289062500 0.678244405677500
0.476257324218750 0.677525916491250
0.476318359375000 0.676807427305000
0.476379394531250 0.675181945478750
0.476440429687500 0.673556463652500
0.476501464843750 0.671930981826250
0.476562500000000 0.670305500000000
0.476623535156250 0.671570474013750
0.476684570312500 0.672835448027500
0.476745605468750 0.674100422041250
0.476806640625000 0.675365396055000
0.476867675781250 0.675723377428750
0.476928710937500 0.676081358802500
0.476989746093750 0.676439340176250
0.477050781250000 0.676797321550000
0.477111816406250 0.677306468363750
0.477172851562500 0.677815615177500
0.477233886718750 0.678324761991250
0.477294921875000 0.678833908805000
0.477355957031250 0.678436062978750
0.477416992187500 0.678038217152500
0.477478027343750 0.677640371326250
0.477539062500000 0.677242525500000
0.477600097656250 0.677877643513750
0.477661132812500 0.678512761527500
0.477722167968750 0.679147879541250
0.477783203125000 0.679782997555000
0.477844238281250 0.679511122928750
0.477905273437500 0.679239248302500
0.477966308593750 0.678967373676250
0.478027343750000 0.678695499050000
0.478088378906250 0.678574789863750
0.478149414062500 0.678454080677500
0.478210449218750 0.678333371491250
0.478271484375000 0.678212662305000
0.478332519531250 0.677184960478750
0.478393554687500 0.676157258652500
0.478454589843750 0.675129556826250
0.478515625000000 0.674101855000000
0.478576660156250 0.674841949013750
0.478637695312500 0.675582043027500
0.478698730468750 0.676322137041250
0.478759765625000 0.677062231055000
0.478820800781250 0.676895332428750
0.478881835937500 0.676728433802500
0.478942871093750 0.676561535176250
0.479003906250000 0.676394636550000
0.479064941406250 0.676378903363750
0.479125976562500 0.676363170177500
0.479187011718750 0.676347436991250
0.479248046875000 0.676331703805000
0.479309082031250 0.675408977978750
0.479370117187500 0.674486252152500
0.479431152343750 0.673563526326250
0.479492187500000 0.672640800500000
0.479553222656250 0.672751038513750
0.479614257812500 0.672861276527500
0.479675292968750 0.672971514541250
0.479736328125000 0.673081752555000
0.479797363281250 0.672284997928750
0.479858398437500 0.671488243302500
0.479919433593750 0.670691488676250
0.479980468750000 0.669894734050000
0.480041503906250 0.669249144863750
0.480102539062500 0.668603555677500
0.480163574218750 0.667957966491250
0.480224609375000 0.667312377305000
0.480285644531250 0.665759795478750
0.480346679687500 0.664207213652500
0.480407714843750 0.662654631826250
0.480468750000000 0.661102050000000
0.480529785156250 0.661929624013750
0.480590820312500 0.662757198027500
0.480651855468750 0.663584772041250
0.480712890625000 0.664412346055000
0.480773925781250 0.664332927428750
0.480834960937500 0.664253508802500
0.480895996093750 0.664174090176250
0.480957031250000 0.664094671550000
0.481018066406250 0.664166418363750
0.481079101562500 0.664238165177500
0.481140136718750 0.664309911991250
0.481201171875000 0.664381658805000
0.481262207031250 0.663546412978750
0.481323242187500 0.662711167152500
0.481384277343750 0.661875921326250
0.481445312500000 0.661040675500000
0.481506347656250 0.661238393513750
0.481567382812500 0.661436111527500
0.481628417968750 0.661633829541250
0.481689453125000 0.661831547555000
0.481750488281250 0.661122272928750
0.481811523437500 0.660412998302500
0.481872558593750 0.659703723676250
0.481933593750000 0.658994449050000
0.481994628906250 0.658436339863750
0.482055664062500 0.657878230677500
0.482116699218750 0.657320121491250
0.482177734375000 0.656762012305000
0.482238769531250 0.655296910478750
0.482299804687500 0.653831808652500
0.482360839843750 0.652366706826250
0.482421875000000 0.650901605000000
0.482482910156250 0.651204299013750
0.482543945312500 0.651506993027500
0.482604980468750 0.651809687041250
0.482666015625000 0.652112381055000
0.482727050781250 0.651508082428750
0.482788085937500 0.650903783802500
0.482849121093750 0.650299485176250
0.482910156250000 0.649695186550000
0.482971191406250 0.649242053363750
0.483032226562500 0.648788920177500
0.483093261718750 0.648335786991250
0.483154296875000 0.647882653805000
0.483215332031250 0.646522527978750
0.483276367187500 0.645162402152500
0.483337402343750 0.643802276326250
0.483398437500000 0.642442150500000
0.483459472656250 0.642114988513750
0.483520507812500 0.641787826527500
0.483581542968750 0.641460664541250
0.483642578125000 0.641133502555000
0.483703613281250 0.639899347928750
0.483764648437500 0.638665193302500
0.483825683593750 0.637431038676250
0.483886718750000 0.636196884050000
0.483947753906250 0.635113894863750
0.484008789062500 0.634030905677500
0.484069824218750 0.632947916491250
0.484130859375000 0.631864927305000
0.484191894531250 0.629874945478750
0.484252929687500 0.627884963652500
0.484313964843750 0.625894981826250
0.484375000000000 0.623905000000000
0.484436035156250 0.625230724013750
0.484497070312500 0.626556448027500
0.484558105468750 0.627882172041250
0.484619140625000 0.629207896055000
0.484680175781250 0.629626627428750
0.484741210937500 0.630045358802500
0.484802246093750 0.630464090176250
0.484863281250000 0.630882821550000
0.484924316406250 0.631452718363750
0.484985351562500 0.632022615177500
0.485046386718750 0.632592511991250
0.485107421875000 0.633162408805000
0.485168457031250 0.632825312978750
0.485229492187500 0.632488217152500
0.485290527343750 0.632151121326250
0.485351562500000 0.631814025500000
0.485412597656250 0.632509893513750
0.485473632812500 0.633205761527500
0.485534667968750 0.633901629541250
0.485595703125000 0.634597497555000
0.485656738281250 0.634386372928750
0.485717773437500 0.634175248302500
0.485778808593750 0.633964123676250
0.485839843750000 0.633752999050000
0.485900878906250 0.633693039863750
0.485961914062500 0.633633080677500
0.486022949218750 0.633573121491250
0.486083984375000 0.633513162305000
0.486145019531250 0.632546210478750
0.486206054687500 0.631579258652500
0.486267089843750 0.630612306826250
0.486328125000000 0.629645355000000
0.486389160156250 0.630446199013750
0.486450195312500 0.631247043027500
0.486511230468750 0.632047887041250
0.486572265625000 0.632848731055000
0.486633300781250 0.632742582428750
0.486694335937500 0.632636433802500
0.486755371093750 0.632530285176250
0.486816406250000 0.632424136550000
0.486877441406250 0.632469153363750
0.486938476562500 0.632514170177500
0.486999511718750 0.632559186991250
0.487060546875000 0.632604203805000
0.487121582031250 0.631742227978750
0.487182617187500 0.630880252152500
0.487243652343750 0.630018276326250
0.487304687500000 0.629156300500000
0.487365722656250 0.629327288513750
0.487426757812500 0.629498276527500
0.487487792968750 0.629669264541250
0.487548828125000 0.629840252555000
0.487609863281250 0.629104247928750
0.487670898437500 0.628368243302500
0.487731933593750 0.627632238676250
0.487792968750000 0.626896234050000
0.487854003906250 0.626311394863750
0.487915039062500 0.625726555677500
0.487976074218750 0.625141716491250
0.488037109375000 0.624556877305000
0.488098144531250 0.623065045478750
0.488159179687500 0.621573213652500
0.488220214843750 0.620081381826250
0.488281250000000 0.618589550000000
0.488342285156250 0.619477874013750
0.488403320312500 0.620366198027500
0.488464355468750 0.621254522041250
0.488525390625000 0.622142846055000
0.488586425781250 0.622124177428750
0.488647460937500 0.622105508802500
0.488708496093750 0.622086840176250
0.488769531250000 0.622068171550000
0.488830566406250 0.622200668363750
0.488891601562500 0.622333165177500
0.488952636718750 0.622465661991250
0.489013671875000 0.622598158805000
0.489074707031250 0.621823662978750
0.489135742187500 0.621049167152500
0.489196777343750 0.620274671326250
0.489257812500000 0.619500175500000
0.489318847656250 0.619758643513750
0.489379882812500 0.620017111527500
0.489440917968750 0.620275579541250
0.489501953125000 0.620534047555000
0.489562988281250 0.619885522928750
0.489624023437500 0.619236998302500
0.489685058593750 0.618588473676250
0.489746093750000 0.617939949050000
0.489807128906250 0.617442589863750
0.489868164062500 0.616945230677500
0.489929199218750 0.616447871491250
0.489990234375000 0.615950512305000
0.490051269531250 0.614546160478750
0.490112304687500 0.613141808652500
0.490173339843750 0.611737456826250
0.490234375000000 0.610333105000000
0.490295410156250 0.610696549013750
0.490356445312500 0.611059993027500
0.490417480468750 0.611423437041250
0.490478515625000 0.611786881055000
0.490539550781250 0.611243332428750
0.490600585937500 0.610699783802500
0.490661621093750 0.610156235176250
0.490722656250000 0.609612686550000
0.490783691406250 0.609220303363750
0.490844726562500 0.608827920177500
0.490905761718750 0.608435536991250
0.490966796875000 0.608043153805000
0.491027832031250 0.606743777978750
0.491088867187500 0.605444402152500
0.491149902343750 0.604145026326250
0.491210937500000 0.602845650500000
0.491271972656250 0.602579238513750
0.491333007812500 0.602312826527500
0.491394042968750 0.602046414541250
0.491455078125000 0.601780002555000
0.491516113281250 0.600606597928750
0.491577148437500 0.599433193302500
0.491638183593750 0.598259788676250
0.491699218750000 0.597086384050000
0.491760253906250 0.596064144863750
0.491821289062500 0.595041905677500
0.491882324218750 0.594019666491250
0.491943359375000 0.592997427305000
0.492004394531250 0.591068195478750
0.492065429687500 0.589138963652500
0.492126464843750 0.587209731826250
0.492187500000000 0.585280500000000
0.492248535156250 0.586241724013750
0.492309570312500 0.587202948027500
0.492370605468750 0.588164172041250
0.492431640625000 0.589125396055000
0.492492675781250 0.589179627428750
0.492553710937500 0.589233858802500
0.492614746093750 0.589288090176250
0.492675781250000 0.589342321550000
0.492736816406250 0.589547718363750
0.492797851562500 0.589753115177500
0.492858886718750 0.589958511991250
0.492919921875000 0.590163908805000
0.492980957031250 0.589462312978750
0.493041992187500 0.588760717152500
0.493103027343750 0.588059121326250
0.493164062500000 0.587357525500000
0.493225097656250 0.587688893513750
0.493286132812500 0.588020261527500
0.493347167968750 0.588351629541250
0.493408203125000 0.588682997555000
0.493469238281250 0.588107372928750
0.493530273437500 0.587531748302500
0.493591308593750 0.586956123676250
0.493652343750000 0.586380499050000
0.493713378906250 0.585956039863750
0.493774414062500 0.585531580677500
0.493835449218750 0.585107121491250
0.493896484375000 0.584682662305000
0.493957519531250 0.583351210478750
0.494018554687500 0.582019758652500
0.494079589843750 0.580688306826250
0.494140625000000 0.579356855000000
0.494201660156250 0.579793199013750
0.494262695312500 0.580229543027500
0.494323730468750 0.580665887041250
0.494384765625000 0.581102231055000
0.494445800781250 0.580631582428750
0.494506835937500 0.580160933802500
0.494567871093750 0.579690285176250
0.494628906250000 0.579219636550000
0.494689941406250 0.578900153363750
0.494750976562500 0.578580670177500
0.494812011718750 0.578261186991250
0.494873046875000 0.577941703805000
0.494934082031250 0.576715227978750
0.494995117187500 0.575488752152500
0.495056152343750 0.574262276326250
0.495117187500000 0.573035800500000
0.495178222656250 0.572842288513750
0.495239257812500 0.572648776527500
0.495300292968750 0.572455264541250
0.495361328125000 0.572261752555000
0.495422363281250 0.571161247928750
0.495483398437500 0.570060743302500
0.495544433593750 0.568960238676250
0.495605468750000 0.567859734050000
0.495666503906250 0.566910394863750
0.495727539062500 0.565961055677500
0.495788574218750 0.565011716491250
0.495849609375000 0.564062377305000
0.495910644531250 0.562206045478750
0.495971679687500 0.560349713652500
0.496032714843750 0.558493381826250
0.496093750000000 0.556637050000000
0.496154785156250 0.557160874013750
0.496215820312500 0.557684698027500
0.496276855468750 0.558208522041250
0.496337890625000 0.558732346055000
0.496398925781250 0.558349177428750
0.496459960937500 0.557966008802500
0.496520996093750 0.557582840176250
0.496582031250000 0.557199671550000
0.496643066406250 0.556967668363750
0.496704101562500 0.556735665177500
0.496765136718750 0.556503661991250
0.496826171875000 0.556271658805000
0.496887207031250 0.555132662978750
0.496948242187500 0.553993667152500
0.497009277343750 0.552854671326250
0.497070312500000 0.551715675500000
0.497131347656250 0.551609643513750
0.497192382812500 0.551503611527500
0.497253417968750 0.551397579541250
0.497314453125000 0.551291547555000
0.497375488281250 0.550278522928750
0.497436523437500 0.549265498302500
0.497497558593750 0.548252473676250
0.497558593750000 0.547239449050000
0.497619628906250 0.546377589863750
0.497680664062500 0.545515730677500
0.497741699218750 0.544653871491250
0.497802734375000 0.543792012305000
0.497863769531250 0.542023160478750
0.497924804687500 0.540254308652500
0.497985839843750 0.538485456826250
0.498046875000000 0.536716605000000
0.498107910156250 0.536715549013750
0.498168945312500 0.536714493027500
0.498229980468750 0.536713437041250
0.498291015625000 0.536712381055000
0.498352050781250 0.535804332428750
0.498413085937500 0.534896283802500
0.498474121093750 0.533988235176250
0.498535156250000 0.533080186550000
0.498596191406250 0.532323303363750
0.498657226562500 0.531566420177500
0.498718261718750 0.530809536991250
0.498779296875000 0.530052653805000
0.498840332031250 0.528388777978750
0.498901367187500 0.526724902152500
0.498962402343750 0.525061026326250
0.499023437500000 0.523397150500000
0.499084472656250 0.522766238513750
0.499145507812500 0.522135326527500
0.499206542968750 0.521504414541250
0.499267578125000 0.520873502555000
0.499328613281250 0.519335597928750
0.499389648437500 0.517797693302500
0.499450683593750 0.516259788676250
0.499511718750000 0.514721884050000
0.499572753906250 0.513335144863750
0.499633789062500 0.511948405677500
0.499694824218750 0.510561666491250
0.499755859375000 0.509174927305000
0.499816894531250 0.506881195478750
0.499877929687500 0.504587463652500
0.499938964843750 0.502293731826250
0.500000000000000 0.500000000000000
0.500061035156250 0.502293731826250
0.500122070312500 0.504587463652500
0.500183105468750 0.506881195478750
0.500244140625000 0.509174927305000
0.500305175781250 0.510561666491250
0.500366210937500 0.511948405677500
0.500427246093750 0.513335144863750
0.500488281250000 0.514721884050000
0.500549316406250 0.516259788676250
0.500610351562500 0.517797693302500
0.500671386718750 0.519335597928750
0.500732421875000 0.520873502555000
0.500793457031250 0.521504414541250
0.500854492187500 0.522135326527500
0.500915527343750 0.522766238513750
0.500976562500000 0.523397150500000
0.501037597656250 0.525061026326250
0.501098632812500 0.526724902152500
0.501159667968750 0.528388777978750
0.501220703125000 0.530052653805000
0.501281738281250 0.530809536991250
0.501342773437500 0.531566420177500
0.501403808593750 0.532323303363750
0.501464843750000 0.533080186550000
0.501525878906250 0.533988235176250
0.501586914062500 0.534896283802500
0.501647949218750 0.535804332428750
0.501708984375000 0.536712381055000
0.501770019531250 0.536713437041250
0.501831054687500 0.536714493027500
0.501892089843750 0.536715549013750
0.501953125000000 0.536716605000000
0.502014160156250 0.538485456826250
0.502075195312500 0.540254308652500
0.502136230468750 0.542023160478750
0.502197265625000 0.543792012305000
0.502258300781250 0.544653871491250
0.502319335937500 0.545515730677500
0.502380371093750 0.546377589863750
0.502441406250000 0.547239449050000
0.502502441406250 0.548252473676250
0.502563476562500 0.549265498302500
0.502624511718750 0.550278522928750
0.502685546875000 0.551291547555000
0.502746582031250 0.551397579541250
0.502807617187500 0.551503611527500
0.502868652343750 0.551609643513750
0.502929687500000 0.551715675500000
0.502990722656250 0.552854671326250
0.503051757812500 0.553993667152500
0.503112792968750 0.555132662978750
0.503173828125000 0.556271658805000
0.503234863281250 0.556503661991250
0.503295898437500 0.556735665177500
0.503356933593750 0.556967668363750
0.503417968750000 0.557199671550000
0.503479003906250 0.557582840176250
0.503540039062500 0.557966008802500
0.503601074218750 0.558349177428750
0.503662109375000 0.558732346055000
0.503723144531250 0.558208522041250
0.503784179687500 0.557684698027500
0.503845214843750 0.557160874013750
0.503906250000000 0.556637050000000
0.503967285156250 0.558493381826250
0.504028320312500 0.560349713652500
0.504089355468750 0.562206045478750
0.504150390625000 0.564062377305000
0.504211425781250 0.565011716491250
0.504272460937500 0.565961055677500
0.504333496093750 0.566910394863750
0.504394531250000 0.567859734050000
0.504455566406250 0.568960238676250
0.504516601562500 0.570060743302500
0.504577636718750 0.571161247928750
0.504638671875000 0.572261752555000
0.504699707031250 0.572455264541250
0.504760742187500 0.572648776527500
0.504821777343750 0.572842288513750
0.504882812500000 0.573035800500000
0.504943847656250 0.574262276326250
0.505004882812500 0.575488752152500
0.505065917968750 0.576715227978750
0.505126953125000 0.577941703805000
0.505187988281250 0.578261186991250
0.505249023437500 0.578580670177500
0.505310058593750 0.578900153363750
0.505371093750000 0.579219636550000
0.505432128906250 0.579690285176250
0.505493164062500 0.580160933802500
0.505554199218750 0.580631582428750
0.505615234375000 0.581102231055000
0.505676269531250 0.580665887041250
0.505737304687500 0.580229543027500
0.505798339843750 0.579793199013750
0.505859375000000 0.579356855000000
0.505920410156250 0.580688306826250
0.505981445312500 0.582019758652500
0.506042480468750 0.583351210478750
0.506103515625000 0.584682662305000
0.506164550781250 0.585107121491250
0.506225585937500 0.585531580677500
0.506286621093750 0.585956039863750
0.506347656250000 0.586380499050000
0.506408691406250 0.586956123676250
0.506469726562500 0.587531748302500
0.506530761718750 0.588107372928750
0.506591796875000 0.588682997555000
0.506652832031250 0.588351629541250
0.506713867187500 0.588020261527500
0.506774902343750 0.587688893513750
0.506835937500000 0.587357525500000
0.506896972656250 0.588059121326250
0.506958007812500 0.588760717152500
0.507019042968750 0.589462312978750
0.507080078125000 0.590163908805000
0.507141113281250 0.589958511991250
0.507202148437500 0.589753115177500
0.507263183593750 0.589547718363750
0.507324218750000 0.589342321550000
0.507385253906250 0.589288090176250
0.507446289062500 0.589233858802500
0.507507324218750 0.589179627428750
0.507568359375000 0.589125396055000
0.507629394531250 0.588164172041250
0.507690429687500 0.587202948027500
0.507751464843750 0.586241724013750
0.507812500000000 0.585280500000000
0.507873535156250 0.587209731826250
0.507934570312500 0.589138963652500
0.507995605468750 0.591068195478750
0.508056640625000 0.592997427305000
0.508117675781250 0.594019666491250
0.508178710937500 0.595041905677500
0.508239746093750 0.596064144863750
0.508300781250000 0.597086384050000
0.508361816406250 0.598259788676250
0.508422851562500 0.599433193302500
0.508483886718750 0.600606597928750
0.508544921875000 0.601780002555000
0.508605957031250 0.602046414541250
0.508666992187500 0.602312826527500
0.508728027343750 0.602579238513750
0.508789062500000 0.602845650500000
0.508850097656250 0.604145026326250
0.508911132812500 0.605444402152500
0.508972167968750 0.606743777978750
0.509033203125000 0.608043153805000
0.509094238281250 0.608435536991250
0.509155273437500 0.608827920177500
0.509216308593750 0.609220303363750
0.509277343750000 0.609612686550000
0.509338378906250 0.610156235176250
0.509399414062500 0.610699783802500
0.509460449218750 0.611243332428750
0.509521484375000 0.611786881055000
0.509582519531250 0.611423437041250
0.509643554687500 0.611059993027500
0.509704589843750 0.610696549013750
0.509765625000000 0.610333105000000
0.509826660156250 0.611737456826250
0.509887695312500 0.613141808652500
0.509948730468750 0.614546160478750
0.510009765625000 0.615950512305000
0.510070800781250 0.616447871491250
0.510131835937500 0.616945230677500
0.510192871093750 0.617442589863750
0.510253906250000 0.617939949050000
0.510314941406250 0.618588473676250
0.510375976562500 0.619236998302500
0.510437011718750 0.619885522928750
0.510498046875000 0.620534047555000
0.510559082031250 0.620275579541250
0.510620117187500 0.620017111527500
0.510681152343750 0.619758643513750
0.510742187500000 0.619500175500000
0.510803222656250 0.620274671326250
0.510864257812500 0.621049167152500
0.510925292968750 0.621823662978750
0.510986328125000 0.622598158805000
0.511047363281250 0.622465661991250
0.511108398437500 0.622333165177500
0.511169433593750 0.622200668363750
0.511230468750000 0.622068171550000
0.511291503906250 0.622086840176250
0.511352539062500 0.622105508802500
0.511413574218750 0.622124177428750
0.511474609375000 0.622142846055000
0.511535644531250 0.621254522041250
0.511596679687500 0.620366198027500
0.511657714843750 0.619477874013750
0.511718750000000 0.618589550000000
0.511779785156250 0.620081381826250
0.511840820312500 0.621573213652500
0.511901855468750 0.623065045478750
0.511962890625000 0.624556877305000
0.512023925781250 0.625141716491250
0.512084960937500 0.625726555677500
0.512145996093750 0.626311394863750
0.512207031250000 0.626896234050000
0.512268066406250 0.627632238676250
0.512329101562500 0.628368243302500
0.512390136718750 0.629104247928750
0.512451171875000 0.629840252555000
0.512512207031250 0.629669264541250
0.512573242187500 0.629498276527500
0.512634277343750 0.629327288513750
0.512695312500000 0.629156300500000
0.512756347656250 0.630018276326250
0.512817382812500 0.630880252152500
0.512878417968750 0.631742227978750
0.512939453125000 0.632604203805000
0.513000488281250 0.632559186991250
0.513061523437500 0.632514170177500
0.513122558593750 0.632469153363750
0.513183593750000 0.632424136550000
0.513244628906250 0.632530285176250
0.513305664062500 0.632636433802500
0.513366699218750 0.632742582428750
0.513427734375000 0.632848731055000
0.513488769531250 0.632047887041250
0.513549804687500 0.631247043027500
0.513610839843750 0.630446199013750
0.513671875000000 0.629645355000000
0.513732910156250 0.630612306826250
0.513793945312500 0.631579258652500
0.513854980468750 0.632546210478750
0.513916015625000 0.633513162305000
0.513977050781250 0.633573121491250
0.514038085937500 0.633633080677500
0.514099121093750 0.633693039863750
0.514160156250000 0.633752999050000
0.514221191406250 0.633964123676250
0.514282226562500 0.634175248302500
0.514343261718750 0.634386372928750
0.514404296875000 0.634597497555000
0.514465332031250 0.633901629541250
0.514526367187500 0.633205761527500
0.514587402343750 0.632509893513750
0.514648437500000 0.631814025500000
0.514709472656250 0.632151121326250
0.514770507812500 0.632488217152500
0.514831542968750 0.632825312978750
0.514892578125000 0.633162408805000
0.514953613281250 0.632592511991250
0.515014648437500 0.632022615177500
0.515075683593750 0.631452718363750
0.515136718750000 0.630882821550000
0.515197753906250 0.630464090176250
0.515258789062500 0.630045358802500
0.515319824218750 0.629626627428750
0.515380859375000 0.629207896055000
0.515441894531250 0.627882172041250
0.515502929687500 0.626556448027500
0.515563964843750 0.625230724013750
0.515625000000000 0.623905000000000
0.515686035156250 0.625894981826250
0.515747070312500 0.627884963652500
0.515808105468750 0.629874945478750
0.515869140625000 0.631864927305000
0.515930175781250 0.632947916491250
0.515991210937500 0.634030905677500
0.516052246093750 0.635113894863750
0.516113281250000 0.636196884050000
0.516174316406250 0.637431038676250
0.516235351562500 0.638665193302500
0.516296386718750 0.639899347928750
0.516357421875000 0.641133502555000
0.516418457031250 0.641460664541250
0.516479492187500 0.641787826527500
0.516540527343750 0.642114988513750
0.516601562500000 0.642442150500000
0.516662597656250 0.643802276326250
0.516723632812500 0.645162402152500
0.516784667968750 0.646522527978750
0.516845703125000 0.647882653805000
0.516906738281250 0.648335786991250
0.516967773437500 0.648788920177500
0.517028808593750 0.649242053363750
0.517089843750000 0.649695186550000
0.517150878906250 0.650299485176250
0.517211914062500 0.650903783802500
0.517272949218750 0.651508082428750
0.517333984375000 0.652112381055000
0.517395019531250 0.651809687041250
0.517456054687500 0.651506993027500
0.517517089843750 0.651204299013750
0.517578125000000 0.650901605000000
0.517639160156250 0.652366706826250
0.517700195312500 0.653831808652500
0.517761230468750 0.655296910478750
0.517822265625000 0.656762012305000
0.517883300781250 0.657320121491250
0.517944335937500 0.657878230677500
0.518005371093750 0.658436339863750
0.518066406250000 0.658994449050000
0.518127441406250 0.659703723676250
0.518188476562500 0.660412998302500
0.518249511718750 0.661122272928750
0.518310546875000 0.661831547555000
0.518371582031250 0.661633829541250
0.518432617187500 0.661436111527500
0.518493652343750 0.661238393513750
0.518554687500000 0.661040675500000
0.518615722656250 0.661875921326250
0.518676757812500 0.662711167152500
0.518737792968750 0.663546412978750
0.518798828125000 0.664381658805000
0.518859863281250 0.664309911991250
0.518920898437500 0.664238165177500
0.518981933593750 0.664166418363750
0.519042968750000 0.664094671550000
0.519104003906250 0.664174090176250
0.519165039062500 0.664253508802500
0.519226074218750 0.664332927428750
0.519287109375000 0.664412346055000
0.519348144531250 0.663584772041250
0.519409179687500 0.662757198027500
0.519470214843750 0.661929624013750
0.519531250000000 0.661102050000000
0.519592285156250 0.662654631826250
0.519653320312500 0.664207213652500
0.519714355468750 0.665759795478750
0.519775390625000 0.667312377305000
0.519836425781250 0.667957966491250
0.519897460937500 0.668603555677500
0.519958496093750 0.669249144863750
0.520019531250000 0.669894734050000
0.520080566406250 0.670691488676250
0.520141601562500 0.671488243302500
0.520202636718750 0.672284997928750
0.520263671875000 0.673081752555000
0.520324707031250 0.672971514541250
0.520385742187500 0.672861276527500
0.520446777343750 0.672751038513750
0.520507812500000 0.672640800500000
0.520568847656250 0.673563526326250
0.520629882812500 0.674486252152500
0.520690917968750 0.675408977978750
0.520751953125000 0.676331703805000
0.520812988281250 0.676347436991250
0.520874023437500 0.676363170177500
0.520935058593750 0.676378903363750
0.520996093750000 0.676394636550000
0.521057128906250 0.676561535176250
0.521118164062500 0.676728433802500
0.521179199218750 0.676895332428750
0.521240234375000 0.677062231055000
0.521301269531250 0.676322137041250
0.521362304687500 0.675582043027500
0.521423339843750 0.674841949013750
0.521484375000000 0.674101855000000
0.521545410156250 0.675129556826250
0.521606445312500 0.676157258652500
0.521667480468750 0.677184960478750
0.521728515625000 0.678212662305000
0.521789550781250 0.678333371491250
0.521850585937500 0.678454080677500
0.521911621093750 0.678574789863750
0.521972656250000 0.678695499050000
0.522033691406250 0.678967373676250
0.522094726562500 0.679239248302500
0.522155761718750 0.679511122928750
0.522216796875000 0.679782997555000
0.522277832031250 0.679147879541250
0.522338867187500 0.678512761527500
0.522399902343750 0.677877643513750
0.522460937500000 0.677242525500000
0.522521972656250 0.677640371326250
0.522583007812500 0.678038217152500
0.522644042968750 0.678436062978750
0.522705078125000 0.678833908805000
0.522766113281250 0.678324761991250
0.522827148437500 0.677815615177500
0.522888183593750 0.677306468363750
0.522949218750000 0.676797321550000
0.523010253906250 0.676439340176250
0.523071289062500 0.676081358802500
0.523132324218750 0.675723377428750
0.523193359375000 0.675365396055000
0.523254394531250 0.674100422041250
0.523315429687500 0.672835448027500
0.523376464843750 0.671570474013750
0.523437500000000 0.670305500000000
0.523498535156250 0.671930981826250
0.523559570312500 0.673556463652500
0.523620605468750 0.675181945478750
0.523681640625000 0.676807427305000
0.523742675781250 0.677525916491250
0.523803710937500 0.678244405677500
0.523864746093750 0.678962894863750
0.523925781250000 0.679681384050000
0.523986816406250 0.680551038676250
0.524047851562500 0.681420693302500
0.524108886718750 0.682290347928750
0.524169921875000 0.683160002555000
0.524230957031250 0.683122664541250
0.524291992187500 0.683085326527500
0.524353027343750 0.683047988513750
0.524414062500000 0.683010650500000
0.524475097656250 0.684006276326250
0.524536132812500 0.685001902152500
0.524597167968750 0.685997527978750
0.524658203125000 0.686993153805000
0.524719238281250 0.687081786991250
0.524780273437500 0.687170420177500
0.524841308593750 0.687259053363750
0.524902343750000 0.687347686550000
0.524963378906250 0.687587485176250
0.525024414062500 0.687827283802500
0.525085449218750 0.688067082428750
0.525146484375000 0.688306881055000
0.525207519531250 0.687639687041250
0.525268554687500 0.686972493027500
0.525329589843750 0.686305299013750
0.525390625000000 0.685638105000000
0.525451660156250 0.686738706826250
0.525512695312500 0.687839308652500
0.525573730468750 0.688939910478750
0.525634765625000 0.690040512305000
0.525695800781250 0.690234121491250
0.525756835937500 0.690427730677500
0.525817871093750 0.690621339863750
0.525878906250000 0.690814949050000
0.525939941406250 0.691159723676250
0.526000976562500 0.691504498302500
0.526062011718750 0.691849272928750
0.526123046875000 0.692194047555000
0.526184082031250 0.691631829541250
0.526245117187500 0.691069611527500
0.526306152343750 0.690507393513750
0.526367187500000 0.689945175500000
0.526428222656250 0.690415921326250
0.526489257812500 0.690886667152500
0.526550292968750 0.691357412978750
0.526611328125000 0.691828158805000
0.526672363281250 0.691391911991250
0.526733398437500 0.690955665177500
0.526794433593750 0.690519418363750
0.526855468750000 0.690083171550000
0.526916503906250 0.689798090176250
0.526977539062500 0.689513008802500
0.527038574218750 0.689227927428750
0.527099609375000 0.688942846055000
0.527160644531250 0.687750772041250
0.527221679687500 0.686558698027500
0.527282714843750 0.685366624013750
0.527343750000000 0.684174550000000
0.527404785156250 0.685362631826250
0.527465820312500 0.686550713652500
0.527526855468750 0.687738795478750
0.527587890625000 0.688926877305000
0.527648925781250 0.689207966491250
0.527709960937500 0.689489055677500
0.527770996093750 0.689770144863750
0.527832031250000 0.690051234050000
0.527893066406250 0.690483488676250
0.527954101562500 0.690915743302500
0.528015136718750 0.691347997928750
0.528076171875000 0.691780252555000
0.528137207031250 0.691305514541250
0.528198242187500 0.690830776527500
0.528259277343750 0.690356038513750
0.528320312500000 0.689881300500000
0.528381347656250 0.690439526326250
0.528442382812500 0.690997752152500
0.528503417968750 0.691555977978750
0.528564453125000 0.692114203805000
0.528625488281250 0.691765436991250
0.528686523437500 0.691416670177500
0.528747558593750 0.691067903363750
0.528808593750000 0.690719136550000
0.528869628906250 0.690521535176250
0.528930664062500 0.690323933802500
0.528991699218750 0.690126332428750
0.529052734375000 0.689928731055000
0.529113769531250 0.688824137041250
0.529174804687500 0.687719543027500
0.529235839843750 0.686614949013750
0.529296875000000 0.685510355000000
0.529357910156250 0.686173556826250
0.529418945312500 0.686836758652500
0.529479980468750 0.687499960478750
0.529541015625000 0.688163162305000
0.529602050781250 0.687919371491250
0.529663085937500 0.687675580677500
0.529724121093750 0.687431789863750
0.529785156250000 0.687187999050000
0.529846191406250 0.687095373676250
0.529907226562500 0.687002748302500
0.529968261718750 0.686910122928750
0.530029296875000 0.686817497555000
0.530090332031250 0.685817879541250
0.530151367187500 0.684818261527500
0.530212402343750 0.683818643513750
0.530273437500000 0.682819025500000
0.530334472656250 0.682852371326250
0.530395507812500 0.682885717152500
0.530456542968750 0.682919062978750
0.530517578125000 0.682952408805000
0.530578613281250 0.682078761991250
0.530639648437500 0.681205115177500
0.530700683593750 0.680331468363750
0.530761718750000 0.679457821550000
0.530822753906250 0.678735340176250
0.530883789062500 0.678012858802500
0.530944824218750 0.677290377428750
0.531005859375000 0.676567896055000
0.531066894531250 0.674938422041250
0.531127929687500 0.673308948027500
0.531188964843750 0.671679474013750
0.531250000000000 0.670050000000000
0.531311035156250 0.672090606826250
0.531372070312500 0.674131213652500
0.531433105468750 0.676171820478750
0.531494140625000 0.678212427305000
0.531555175781250 0.679346041491250
0.531616210937500 0.680479655677500
0.531677246093750 0.681613269863750
0.531738281250000 0.682746884050000
0.531799316406250 0.684031663676250
0.531860351562500 0.685316443302500
0.531921386718750 0.686601222928750
0.531982421875000 0.687886002555000
0.532043457031250 0.688263789541250
0.532104492187500 0.688641576527500
0.532165527343750 0.689019363513750
0.532226562500000 0.689397150500000
0.532287597656250 0.690807901326250
0.532348632812500 0.692218652152500
0.532409667968750 0.693629402978750
0.532470703125000 0.695040153805000
0.532531738281250 0.695543911991250
0.532592773437500 0.696047670177500
0.532653808593750 0.696551428363750
0.532714843750000 0.697055186550000
0.532775878906250 0.697710110176250
0.532836914062500 0.698365033802500
0.532897949218750 0.699019957428750
0.532958984375000 0.699674881055000
0.533020019531250 0.699422812041250
0.533081054687500 0.699170743027500
0.533142089843750 0.698918674013750
0.533203125000000 0.698666605000000
0.533264160156250 0.700182331826250
0.533325195312500 0.701698058652500
0.533386230468750 0.703213785478750
0.533447265625000 0.704729512305000
0.533508300781250 0.705338246491250
0.533569335937500 0.705946980677500
0.533630371093750 0.706555714863750
0.533691406250000 0.707164449050000
0.533752441406250 0.707924348676250
0.533813476562500 0.708684248302500
0.533874511718750 0.709444147928750
0.533935546875000 0.710204047555000
0.533996582031250 0.710056954541250
0.534057617187500 0.709909861527500
0.534118652343750 0.709762768513750
0.534179687500000 0.709615675500000
0.534240722656250 0.710501546326250
0.534301757812500 0.711387417152500
0.534362792968750 0.712273287978750
0.534423828125000 0.713159158805000
0.534484863281250 0.713138036991250
0.534545898437500 0.713116915177500
0.534606933593750 0.713095793363750
0.534667968750000 0.713074671550000
0.534729003906250 0.713204715176250
0.534790039062500 0.713334758802500
0.534851074218750 0.713464802428750
0.534912109375000 0.713594846055000
0.534973144531250 0.712817897041250
0.535034179687500 0.712040948027500
0.535095214843750 0.711263999013750
0.535156250000000 0.710487050000000
0.535217285156250 0.712090256826250
0.535278320312500 0.713693463652500
0.535339355468750 0.715296670478750
0.535400390625000 0.716899877305000
0.535461425781250 0.717596091491250
0.535522460937500 0.718292305677500
0.535583496093750 0.718988519863750
0.535644531250000 0.719684734050000
0.535705566406250 0.720532113676250
0.535766601562500 0.721379493302500
0.535827636718750 0.722226872928750
0.535888671875000 0.723074252555000
0.535949707031250 0.723014639541250
0.536010742187500 0.722955026527500
0.536071777343750 0.722895413513750
0.536132812500000 0.722835800500000
0.536193847656250 0.723809151326250
0.536254882812500 0.724782502152500
0.536315917968750 0.725755852978750
0.536376953125000 0.726729203805000
0.536437988281250 0.726795561991250
0.536499023437500 0.726861920177500
0.536560058593750 0.726928278363750
0.536621093750000 0.726994636550000
0.536682128906250 0.727212160176250
0.536743164062500 0.727429683802500
0.536804199218750 0.727647207428750
0.536865234375000 0.727864731055000
0.536926269531250 0.727175262041250
0.536987304687500 0.726485793027500
0.537048339843750 0.725796324013750
0.537109375000000 0.725106855000000
0.537170410156250 0.726185181826250
0.537231445312500 0.727263508652500
0.537292480468750 0.728341835478750
0.537353515625000 0.729420162305000
0.537414550781250 0.729591496491250
0.537475585937500 0.729762830677500
0.537536621093750 0.729934164863750
0.537597656250000 0.730105499050000
0.537658691406250 0.730427998676250
0.537719726562500 0.730750498302500
0.537780761718750 0.731072997928750
0.537841796875000 0.731395497555000
0.537902832031250 0.730811004541250
0.537963867187500 0.730226511527500
0.538024902343750 0.729642018513750
0.538085937500000 0.729057525500000
0.538146972656250 0.729505996326250
0.538208007812500 0.729954467152500
0.538269042968750 0.730402937978750
0.538330078125000 0.730851408805000
0.538391113281250 0.730392886991250
0.538452148437500 0.729934365177500
0.538513183593750 0.729475843363750
0.538574218750000 0.729017321550000
0.538635253906250 0.728709965176250
0.538696289062500 0.728402608802500
0.538757324218750 0.728095252428750
0.538818359375000 0.727787896055000
0.538879394531250 0.726573547041250
0.538940429687500 0.725359198027500
0.539001464843750 0.724144849013750
0.539062500000000 0.722930500000000
0.539123535156250 0.724606606826250
0.539184570312500 0.726282713652500
0.539245605468750 0.727958820478750
0.539306640625000 0.729634927305000
0.539367675781250 0.730404041491250
0.539428710937500 0.731173155677500
0.539489746093750 0.731942269863750
0.539550781250000 0.732711384050000
0.539611816406250 0.733631663676250
0.539672851562500 0.734551943302500
0.539733886718750 0.735472222928750
0.539794921875000 0.736392502555000
0.539855957031250 0.736405789541250
0.539916992187500 0.736419076527500
0.539978027343750 0.736432363513750
0.540039062500000 0.736445650500000
0.540100097656250 0.737491901326250
0.540161132812500 0.738538152152500
0.540222167968750 0.739584402978750
0.540283203125000 0.740630653805000
0.540344238281250 0.740769911991250
0.540405273437500 0.740909170177500
0.540466308593750 0.741048428363750
0.540527343750000 0.741187686550000
0.540588378906250 0.741478110176250
0.540649414062500 0.741768533802500
0.540710449218750 0.742058957428750
0.540771484375000 0.742349381055000
0.540832519531250 0.741732812041250
0.540893554687500 0.741116243027500
0.540954589843750 0.740499674013750
0.541015625000000 0.739883105000000
0.541076660156250 0.741034331826250
0.541137695312500 0.742185558652500
0.541198730468750 0.743336785478750
0.541259765625000 0.744488012305000
0.541320800781250 0.744732246491250
0.541381835937500 0.744976480677500
0.541442871093750 0.745220714863750
0.541503906250000 0.745464949050000
0.541564941406250 0.745860348676250
0.541625976562500 0.746255748302500
0.541687011718750 0.746651147928750
0.541748046875000 0.747046547555000
0.541809082031250 0.746534954541250
0.541870117187500 0.746023361527500
0.541931152343750 0.745511768513750
0.541992187500000 0.745000175500000
0.542053222656250 0.745521546326250
0.542114257812500 0.746042917152500
0.542175292968750 0.746564287978750
0.542236328125000 0.747085658805000
0.542297363281250 0.746700036991250
0.542358398437500 0.746314415177500
0.542419433593750 0.745928793363750
0.542480468750000 0.745543171550000
0.542541503906250 0.745308715176250
0.542602539062500 0.745074258802500
0.542663574218750 0.744839802428750
0.542724609375000 0.744605346055000
0.542785644531250 0.743463897041250
0.542846679687500 0.742322448027500
0.542907714843750 0.741180999013750
0.542968750000000 0.740039550000000
0.543029785156250 0.741278256826250
0.543090820312500 0.742516963652500
0.543151855468750 0.743755670478750
0.543212890625000 0.744994377305000
0.543273925781250 0.745326091491250
0.543334960937500 0.745657805677500
0.543395996093750 0.745989519863750
0.543457031250000 0.746321234050000
0.543518066406250 0.746804113676250
0.543579101562500 0.747286993302500
0.543640136718750 0.747769872928750
0.543701171875000 0.748252752555000
0.543762207031250 0.747828639541250
0.543823242187500 0.747404526527500
0.543884277343750 0.746980413513750
0.543945312500000 0.746556300500000
0.544006347656250 0.747165151326250
0.544067382812500 0.747774002152500
0.544128417968750 0.748382852978750
0.544189453125000 0.748991703805000
0.544250488281250 0.748693561991250
0.544311523437500 0.748395420177500
0.544372558593750 0.748097278363750
0.544433593750000 0.747799136550000
0.544494628906250 0.747652160176250
0.544555664062500 0.747505183802500
0.544616699218750 0.747358207428750
0.544677734375000 0.747211231055000
0.544738769531250 0.746157262041250
0.544799804687500 0.745103293027500
0.544860839843750 0.744049324013750
0.544921875000000 0.742995355000000
0.544982910156250 0.743709181826250
0.545043945312500 0.744423008652500
0.545104980468750 0.745136835478750
0.545166015625000 0.745850662305000
0.545227050781250 0.745657496491250
0.545288085937500 0.745464330677500
0.545349121093750 0.745271164863750
0.545410156250000 0.745077999050000
0.545471191406250 0.745035998676250
0.545532226562500 0.744993998302500
0.545593261718750 0.744951997928750
0.545654296875000 0.744909997555000
0.545715332031250 0.743961004541250
0.545776367187500 0.743012011527500
0.545837402343750 0.742063018513750
0.545898437500000 0.741114025500000
0.545959472656250 0.741197996326250
0.546020507812500 0.741281967152500
0.546081542968750 0.741365937978750
0.546142578125000 0.741449908805000
0.546203613281250 0.740626886991250
0.546264648437500 0.739803865177500
0.546325683593750 0.738980843363750
0.546386718750000 0.738157821550000
0.546447753906250 0.737485965176250
0.546508789062500 0.736814108802500
0.546569824218750 0.736142252428750
0.546630859375000 0.735470396055000
0.546691894531250 0.733891547041250
0.546752929687500 0.732312698027500
0.546813964843750 0.730733849013750
0.546875000000000 0.729155000000000
0.546936035156250 0.730891856826250
0.546997070312500 0.732628713652500
0.547058105468750 0.734365570478750
0.547119140625000 0.736102427305000
0.547180175781250 0.736932291491250
0.547241210937500 0.737762155677500
0.547302246093750 0.738592019863750
0.547363281250000 0.739421884050000
0.547424316406250 0.740402913676250
0.547485351562500 0.741383943302500
0.547546386718750 0.742364972928750
0.547607421875000 0.743346002555000
0.547668457031250 0.743420039541250
0.547729492187500 0.743494076527500
0.547790527343750 0.743568113513750
0.547851562500000 0.743642150500000
0.547912597656250 0.744749151326250
0.547973632812500 0.745856152152500
0.548034667968750 0.746963152978750
0.548095703125000 0.748070153805000
0.548156738281250 0.748270161991250
0.548217773437500 0.748470170177500
0.548278808593750 0.748670178363750
0.548339843750000 0.748870186550000
0.548400878906250 0.749221360176250
0.548461914062500 0.749572533802500
0.548522949218750 0.749923707428750
0.548583984375000 0.750274881055000
0.548645019531250 0.749719062041250
0.548706054687500 0.749163243027500
0.548767089843750 0.748607424013750
0.548828125000000 0.748051605000000
0.548889160156250 0.749263581826250
0.548950195312500 0.750475558652500
0.549011230468750 0.751687535478750
0.549072265625000 0.752899512305000
0.549133300781250 0.753204496491250
0.549194335937500 0.753509480677500
0.549255371093750 0.753814464863750
0.549316406250000 0.754119449050000
0.549377441406250 0.754575598676250
0.549438476562500 0.755031748302500
0.549499511718750 0.755487897928750
0.549560546875000 0.755944047555000
0.549621582031250 0.755493204541250
0.549682617187500 0.755042361527500
0.549743652343750 0.754591518513750
0.549804687500000 0.754140675500000
0.549865722656250 0.754722796326250
0.549926757812500 0.755304917152500
0.549987792968750 0.755887037978750
0.550048828125000 0.756469158805000
0.550109863281250 0.756144286991250
0.550170898437500 0.755819415177500
0.550231933593750 0.755494543363750
0.550292968750000 0.755169671550000
0.550354003906250 0.754995965176250
0.550415039062500 0.754822258802500
0.550476074218750 0.754648552428750
0.550537109375000 0.754474846055000
0.550598144531250 0.753394147041250
0.550659179687500 0.752313448027500
0.550720214843750 0.751232749013750
0.550781250000000 0.750152050000000
0.550842285156250 0.751451506826250
0.550903320312500 0.752750963652500
0.550964355468750 0.754050420478750
0.551025390625000 0.755349877305000
0.551086425781250 0.755742341491250
0.551147460937500 0.756134805677500
0.551208496093750 0.756527269863750
0.551269531250000 0.756919734050000
0.551330566406250 0.757463363676250
0.551391601562500 0.758006993302500
0.551452636718750 0.758550622928750
0.551513671875000 0.759094252555000
0.551574707031250 0.758730889541250
0.551635742187500 0.758367526527500
0.551696777343750 0.758004163513750
0.551757812500000 0.757640800500000
0.551818847656250 0.758310401326250
0.551879882812500 0.758980002152500
0.551940917968750 0.759649602978750
0.552001953125000 0.760319203805000
0.552062988281250 0.760081811991250
0.552124023437500 0.759844420177500
0.552185058593750 0.759607028363750
0.552246093750000 0.759369636550000
0.552307128906250 0.759283410176250
0.552368164062500 0.759197183802500
0.552429199218750 0.759110957428750
0.552490234375000 0.759024731055000
0.552551269531250 0.758031512041250
0.552612304687500 0.757038293027500
0.552673339843750 0.756045074013750
0.552734375000000 0.755051855000000
0.552795410156250 0.755826431826250
0.552856445312500 0.756601008652500
0.552917480468750 0.757375585478750
0.552978515625000 0.758150162305000
0.553039550781250 0.758017746491250
0.553100585937500 0.757885330677500
0.553161621093750 0.757752914863750
0.553222656250000 0.757620499050000
0.553283691406250 0.757639248676250
0.553344726562500 0.757657998302500
0.553405761718750 0.757676747928750
0.553466796875000 0.757695497555000
0.553527832031250 0.756807254541250
0.553588867187500 0.755919011527500
0.553649902343750 0.755030768513750
0.553710937500000 0.754142525500000
0.553771972656250 0.754287246326250
0.553833007812500 0.754431967152500
0.553894042968750 0.754576687978750
0.553955078125000 0.754721408805000
0.554016113281250 0.753959136991250
0.554077148437500 0.753196865177500
0.554138183593750 0.752434593363750
0.554199218750000 0.751672321550000
0.554260253906250 0.751061215176250
0.554321289062500 0.750450108802500
0.554382324218750 0.749839002428750
0.554443359375000 0.749227896055000
0.554504394531250 0.747709797041250
0.554565429687500 0.746191698027500
0.554626464843750 0.744673599013750
0.554687500000000 0.743155500000000
0.554748535156250 0.744527856826250
0.554809570312500 0.745900213652500
0.554870605468750 0.747272570478750
0.554931640625000 0.748644927305000
0.554992675781250 0.749110291491250
0.555053710937500 0.749575655677500
0.555114746093750 0.750041019863750
0.555175781250000 0.750506384050000
0.555236816406250 0.751122913676250
0.555297851562500 0.751739443302500
0.555358886718750 0.752355972928750
0.555419921875000 0.752972502555000
0.555480957031250 0.752682039541250
0.555541992187500 0.752391576527500
0.555603027343750 0.752101113513750
0.555664062500000 0.751810650500000
0.555725097656250 0.752553151326250
0.555786132812500 0.753295652152500
0.555847167968750 0.754038152978750
0.555908203125000 0.754780653805000
0.555969238281250 0.754616161991250
0.556030273437500 0.754451670177500
0.556091308593750 0.754287178363750
0.556152343750000 0.754122686550000
0.556213378906250 0.754109360176250
0.556274414062500 0.754096033802500
0.556335449218750 0.754082707428750
0.556396484375000 0.754069381055000
0.556457519531250 0.753149062041250
0.556518554687500 0.752228743027500
0.556579589843750 0.751308424013750
0.556640625000000 0.750388105000000
0.556701660156250 0.751235581826250
0.556762695312500 0.752083058652500
0.556823730468750 0.752930535478750
0.556884765625000 0.753778012305000
0.556945800781250 0.753718496491250
0.557006835937500 0.753658980677500
0.557067871093750 0.753599464863750
0.557128906250000 0.753539949050000
0.557189941406250 0.753631598676250
0.557250976562500 0.753723248302500
0.557312011718750 0.753814897928750
0.557373046875000 0.753906547555000
0.557434082031250 0.753091204541250
0.557495117187500 0.752275861527500
0.557556152343750 0.751460518513750
0.557617187500000 0.750645175500000
0.557678222656250 0.750862796326250
0.557739257812500 0.751080417152500
0.557800292968750 0.751298037978750
0.557861328125000 0.751515658805000
0.557922363281250 0.750826286991250
0.557983398437500 0.750136915177500
0.558044433593750 0.749447543363750
0.558105468750000 0.748758171550000
0.558166503906250 0.748219965176250
0.558227539062500 0.747681758802500
0.558288574218750 0.747143552428750
0.558349609375000 0.746605346055000
0.558410644531250 0.745160147041250
0.558471679687500 0.743714948027500
0.558532714843750 0.742269749013750
0.558593750000000 0.740824550000000
0.558654785156250 0.741759506826250
0.558715820312500 0.742694463652500
0.558776855468750 0.743629420478750
0.558837890625000 0.744564377305000
0.558898925781250 0.744592341491250
0.558959960937500 0.744620305677500
0.559020996093750 0.744648269863750
0.559082031250000 0.744676234050000
0.559143066406250 0.744855363676250
0.559204101562500 0.745034493302500
0.559265136718750 0.745213622928750
0.559326171875000 0.745392752555000
0.559387207031250 0.744664889541250
0.559448242187500 0.743937026527500
0.559509277343750 0.743209163513750
0.559570312500000 0.742481300500000
0.559631347656250 0.742786401326250
0.559692382812500 0.743091502152500
0.559753417968750 0.743396602978750
0.559814453125000 0.743701703805000
0.559875488281250 0.743099811991250
0.559936523437500 0.742497920177500
0.559997558593750 0.741896028363750
0.560058593750000 0.741294136550000
0.560119628906250 0.740843410176250
0.560180664062500 0.740392683802500
0.560241699218750 0.739941957428750
0.560302734375000 0.739491231055000
0.560363769531250 0.738133512041250
0.560424804687500 0.736775793027500
0.560485839843750 0.735418074013750
0.560546875000000 0.734060355000000
0.560607910156250 0.734470431826250
0.560668945312500 0.734880508652500
0.560729980468750 0.735290585478750
0.560791015625000 0.735700662305000
0.560852050781250 0.735203746491250
0.560913085937500 0.734706830677500
0.560974121093750 0.734209914863750
0.561035156250000 0.733712999050000
0.561096191406250 0.733367248676250
0.561157226562500 0.733021498302500
0.561218261718750 0.732675747928750
0.561279296875000 0.732329997555000
0.561340332031250 0.731077254541250
0.561401367187500 0.729824511527500
0.561462402343750 0.728571768513750
0.561523437500000 0.727319025500000
0.561584472656250 0.727099246326250
0.561645507812500 0.726879467152500
0.561706542968750 0.726659687978750
0.561767578125000 0.726439908805000
0.561828613281250 0.725313136991250
0.561889648437500 0.724186365177500
0.561950683593750 0.723059593363750
0.562011718750000 0.721932821550000
0.562072753906250 0.720957215176250
0.562133789062500 0.719981608802500
0.562194824218750 0.719006002428750
0.562255859375000 0.718030396055000
0.562316894531250 0.716147797041250
0.562377929687500 0.714265198027500
0.562438964843750 0.712382599013750
0.562500000000000 0.710500000000000
0.562561035156250 0.712582794326250
0.562622070312500 0.714665588652500
0.562683105468750 0.716748382978750
0.562744140625000 0.718831177305000
0.562805175781250 0.720006978991250
0.562866210937500 0.721182780677500
0.562927246093750 0.722358582363750
0.562988281250000 0.723534384050000
0.563049316406250 0.724861351176250
0.563110351562500 0.726188318302500
0.563171386718750 0.727515285428750
0.563232421875000 0.728842252555000
0.563293457031250 0.729262227041250
0.563354492187500 0.729682201527500
0.563415527343750 0.730102176013750
0.563476562500000 0.730522150500000
0.563537597656250 0.731975088826250
0.563598632812500 0.733428027152500
0.563659667968750 0.734880965478750
0.563720703125000 0.736333903805000
0.563781738281250 0.736879849491250
0.563842773437500 0.737425795177500
0.563903808593750 0.737971740863750
0.563964843750000 0.738517686550000
0.564025878906250 0.739214797676250
0.564086914062500 0.739911908802500
0.564147949218750 0.740609019928750
0.564208984375000 0.741306131055000
0.564270019531250 0.741096249541250
0.564331054687500 0.740886368027500
0.564392089843750 0.740676486513750
0.564453125000000 0.740466605000000
0.564514160156250 0.742024519326250
0.564575195312500 0.743582433652500
0.564636230468750 0.745140347978750
0.564697265625000 0.746698262305000
0.564758300781250 0.747349183991250
0.564819335937500 0.748000105677500
0.564880371093750 0.748651027363750
0.564941406250000 0.749301949050000
0.565002441406250 0.750104036176250
0.565063476562500 0.750906123302500
0.565124511718750 0.751708210428750
0.565185546875000 0.752510297555000
0.565246582031250 0.752405392041250
0.565307617187500 0.752300486527500
0.565368652343750 0.752195581013750
0.565429687500000 0.752090675500000
0.565490722656250 0.753018733826250
0.565551757812500 0.753946792152500
0.565612792968750 0.754874850478750
0.565673828125000 0.755802908805000
0.565734863281250 0.755823974491250
0.565795898437500 0.755845040177500
0.565856933593750 0.755866105863750
0.565917968750000 0.755887171550000
0.565979003906250 0.756059402676250
0.566040039062500 0.756231633802500
0.566101074218750 0.756403864928750
0.566162109375000 0.756576096055000
0.566223144531250 0.755841334541250
0.566284179687500 0.755106573027500
0.566345214843750 0.754371811513750
0.566406250000000 0.753637050000000
0.566467285156250 0.755282444326250
0.566528320312500 0.756927838652500
0.566589355468750 0.758573232978750
0.566650390625000 0.760218627305000
0.566711425781250 0.760957028991250
0.566772460937500 0.761695430677500
0.566833496093750 0.762433832363750
0.566894531250000 0.763172234050000
0.566955566406250 0.764061801176250
0.567016601562500 0.764951368302500
0.567077636718750 0.765840935428750
0.567138671875000 0.766730502555000
0.567199707031250 0.766713077041250
0.567260742187500 0.766695651527500
0.567321777343750 0.766678226013750
0.567382812500000 0.766660800500000
0.567443847656250 0.767676338826250
0.567504882812500 0.768691877152500
0.567565917968750 0.769707415478750
0.567626953125000 0.770722953805000
0.567687988281250 0.770831499491250
0.567749023437500 0.770940045177500
0.567810058593750 0.771048590863750
0.567871093750000 0.771157136550000
0.567932128906250 0.771416847676250
0.567993164062500 0.771676558802500
0.568054199218750 0.771936269928750
0.568115234375000 0.772195981055000
0.568176269531250 0.771548699541250
0.568237304687500 0.770901418027500
0.568298339843750 0.770254136513750
0.568359375000000 0.769606855000000
0.568420410156250 0.770727369326250
0.568481445312500 0.771847883652500
0.568542480468750 0.772968397978750
0.568603515625000 0.774088912305000
0.568664550781250 0.774302433991250
0.568725585937500 0.774515955677500
0.568786621093750 0.774729477363750
0.568847656250000 0.774942999050000
0.568908691406250 0.775307686176250
0.568969726562500 0.775672373302500
0.569030761718750 0.776037060428750
0.569091796875000 0.776401747555000
0.569152832031250 0.775859442041250
0.569213867187500 0.775317136527500
0.569274902343750 0.774774831013750
0.569335937500000 0.774232525500000
0.569396972656250 0.774723183826250
0.569458007812500 0.775213842152500
0.569519042968750 0.775704500478750
0.569580078125000 0.776195158805000
0.569641113281250 0.775778824491250
0.569702148437500 0.775362490177500
0.569763183593750 0.774946155863750
0.569824218750000 0.774529821550000
0.569885253906250 0.774264652676250
0.569946289062500 0.773999483802500
0.570007324218750 0.773734314928750
0.570068359375000 0.773469146055000
0.570129394531250 0.772296984541250
0.570190429687500 0.771124823027500
0.570251464843750 0.769952661513750
0.570312500000000 0.768780500000000
0.570373535156250 0.770498794326250
0.570434570312500 0.772217088652500
0.570495605468750 0.773935382978750
0.570556640625000 0.775653677305000
0.570617675781250 0.776464978991250
0.570678710937500 0.777276280677500
0.570739746093750 0.778087582363750
0.570800781250000 0.778898884050000
0.570861816406250 0.779861351176250
0.570922851562500 0.780823818302500
0.570983886718750 0.781786285428750
0.571044921875000 0.782748752555000
0.571105957031250 0.782804227041250
0.571166992187500 0.782859701527500
0.571228027343750 0.782915176013750
0.571289062500000 0.782970650500000
0.571350097656250 0.784059088826250
0.571411132812500 0.785147527152500
0.571472167968750 0.786235965478750
0.571533203125000 0.787324403805000
0.571594238281250 0.787505849491250
0.571655273437500 0.787687295177500
0.571716308593750 0.787868740863750
0.571777343750000 0.788050186550000
0.571838378906250 0.788382797676250
0.571899414062500 0.788715408802500
0.571960449218750 0.789048019928750
0.572021484375000 0.789380631055000
0.572082519531250 0.788806249541250
0.572143554687500 0.788231868027500
0.572204589843750 0.787657486513750
0.572265625000000 0.787083105000000
0.572326660156250 0.788276519326250
0.572387695312500 0.789469933652500
0.572448730468750 0.790663347978750
0.572509765625000 0.791856762305000
0.572570800781250 0.792143183991250
0.572631835937500 0.792429605677500
0.572692871093750 0.792716027363750
0.572753906250000 0.793002449050000
0.572814941406250 0.793440036176250
0.572875976562500 0.793877623302500
0.572937011718750 0.794315210428750
0.572998046875000 0.794752797555000
0.573059082031250 0.794283392041250
0.573120117187500 0.793813986527500
0.573181152343750 0.793344581013750
0.573242187500000 0.792875175500000
0.573303222656250 0.793438733826250
0.573364257812500 0.794002292152500
0.573425292968750 0.794565850478750
0.573486328125000 0.795129408805000
0.573547363281250 0.794785974491250
0.573608398437500 0.794442540177500
0.573669433593750 0.794099105863750
0.573730468750000 0.793755671550000
0.573791503906250 0.793563402676250
0.573852539062500 0.793371133802500
0.573913574218750 0.793178864928750
0.573974609375000 0.792986596055000
0.574035644531250 0.791887334541250
0.574096679687500 0.790788073027500
0.574157714843750 0.789688811513750
0.574218750000000 0.788589550000000
0.574279785156250 0.789870444326250
0.574340820312500 0.791151338652500
0.574401855468750 0.792432232978750
0.574462890625000 0.793713127305000
0.574523925781250 0.794087028991250
0.574584960937500 0.794460930677500
0.574645996093750 0.794834832363750
0.574707031250000 0.795208734050000
0.574768066406250 0.795733801176250
0.574829101562500 0.796258868302500
0.574890136718750 0.796783935428750
0.574951171875000 0.797309002555000
0.575012207031250 0.796927077041250
0.575073242187500 0.796545151527500
0.575134277343750 0.796163226013750
0.575195312500000 0.795781300500000
0.575256347656250 0.796432338826250
0.575317382812500 0.797083377152500
0.575378417968750 0.797734415478750
0.575439453125000 0.798385453805000
0.575500488281250 0.798129499491250
0.575561523437500 0.797873545177500
0.575622558593750 0.797617590863750
0.575683593750000 0.797361636550000
0.575744628906250 0.797256847676250
0.575805664062500 0.797152058802500
0.575866699218750 0.797047269928750
0.575927734375000 0.796942481055000
0.575988769531250 0.795930699541250
0.576049804687500 0.794918918027500
0.576110839843750 0.793907136513750
0.576171875000000 0.792895355000000
0.576232910156250 0.793651369326250
0.576293945312500 0.794407383652500
0.576354980468750 0.795163397978750
0.576416015625000 0.795919412305000
0.576477050781250 0.795768433991250
0.576538085937500 0.795617455677500
0.576599121093750 0.795466477363750
0.576660156250000 0.795315499050000
0.576721191406250 0.795315686176250
0.576782226562500 0.795315873302500
0.576843261718750 0.795316060428750
0.576904296875000 0.795316247555000
0.576965332031250 0.794409442041250
0.577026367187500 0.793502636527500
0.577087402343750 0.792595831013750
0.577148437500000 0.791689025500000
0.577209472656250 0.791815183826250
0.577270507812500 0.791941342152500
0.577331542968750 0.792067500478750
0.577392578125000 0.792193658805000
0.577453613281250 0.791412824491250
0.577514648437500 0.790631990177500
0.577575683593750 0.789851155863750
0.577636718750000 0.789070321550000
0.577697753906250 0.788440652676250
0.577758789062500 0.787810983802500
0.577819824218750 0.787181314928750
0.577880859375000 0.786551646055000
0.577941894531250 0.785014984541250
0.578002929687500 0.783478323027500
0.578063964843750 0.781941661513750
0.578125000000000 0.780405000000000
0.578186035156250 0.782184044326250
0.578247070312500 0.783963088652500
0.578308105468750 0.785742132978750
0.578369140625000 0.787521177305000
0.578430175781250 0.788393228991250
0.578491210937500 0.789265280677500
0.578552246093750 0.790137332363750
0.578613281250000 0.791009384050000
0.578674316406250 0.792032601176250
0.578735351562500 0.793055818302500
0.578796386718750 0.794079035428750
0.578857421875000 0.795102252555000
0.578918457031250 0.795218477041250
0.578979492187500 0.795334701527500
0.579040527343750 0.795450926013750
0.579101562500000 0.795567150500000
0.579162597656250 0.796716338826250
0.579223632812500 0.797865527152500
0.579284667968750 0.799014715478750
0.579345703125000 0.800163903805000
0.579406738281250 0.800406099491250
0.579467773437500 0.800648295177500
0.579528808593750 0.800890490863750
0.579589843750000 0.801132686550000
0.579650878906250 0.801526047676250
0.579711914062500 0.801919408802500
0.579772949218750 0.802312769928750
0.579833984375000 0.802706131055000
0.579895019531250 0.802192499541250
0.579956054687500 0.801678868027500
0.580017089843750 0.801165236513750
0.580078125000000 0.800651605000000
0.580139160156250 0.801905769326250
0.580200195312500 0.803159933652500
0.580261230468750 0.804414097978750
0.580322265625000 0.805668262305000
0.580383300781250 0.806015433991250
0.580444335937500 0.806362605677500
0.580505371093750 0.806709777363750
0.580566406250000 0.807056949050000
0.580627441406250 0.807555286176250
0.580688476562500 0.808053623302500
0.580749511718750 0.808551960428750
0.580810546875000 0.809050297555000
0.580871582031250 0.808641642041250
0.580932617187500 0.808232986527500
0.580993652343750 0.807824331013750
0.581054687500000 0.807415675500000
0.581115722656250 0.808039983826250
0.581176757812500 0.808664292152500
0.581237792968750 0.809288600478750
0.581298828125000 0.809912908805000
0.581359863281250 0.809630224491250
0.581420898437500 0.809347540177500
0.581481933593750 0.809064855863750
0.581542968750000 0.808782171550000
0.581604003906250 0.808650652676250
0.581665039062500 0.808519133802500
0.581726074218750 0.808387614928750
0.581787109375000 0.808256096055000
0.581848144531250 0.807217584541250
0.581909179687500 0.806179073027500
0.581970214843750 0.805140561513750
0.582031250000000 0.804102050000000
0.582092285156250 0.805443694326250
0.582153320312500 0.806785338652500
0.582214355468750 0.808126982978750
0.582275390625000 0.809468627305000
0.582336425781250 0.809903278991250
0.582397460937500 0.810337930677500
0.582458496093750 0.810772582363750
0.582519531250000 0.811207234050000
0.582580566406250 0.811793051176250
0.582641601562500 0.812378868302500
0.582702636718750 0.812964685428750
0.582763671875000 0.813550502555000
0.582824707031250 0.813229327041250
0.582885742187500 0.812908151527500
0.582946777343750 0.812586976013750
0.583007812500000 0.812265800500000
0.583068847656250 0.812977588826250
0.583129882812500 0.813689377152500
0.583190917968750 0.814401165478750
0.583251953125000 0.815112953805000
0.583312988281250 0.814917749491250
0.583374023437500 0.814722545177500
0.583435058593750 0.814527340863750
0.583496093750000 0.814332136550000
0.583557128906250 0.814288097676250
0.583618164062500 0.814244058802500
0.583679199218750 0.814200019928750
0.583740234375000 0.814155981055000
0.583801269531250 0.813204949541250
0.583862304687500 0.812253918027500
0.583923339843750 0.811302886513750
0.583984375000000 0.810351855000000
0.584045410156250 0.811168619326250
0.584106445312500 0.811985383652500
0.584167480468750 0.812802147978750
0.584228515625000 0.813618912305000
0.584289550781250 0.813528683991250
0.584350585937500 0.813438455677500
0.584411621093750 0.813348227363750
0.584472656250000 0.813257999050000
0.584533691406250 0.813318936176250
0.584594726562500 0.813379873302500
0.584655761718750 0.813440810428750
0.584716796875000 0.813501747555000
0.584777832031250 0.812655692041250
0.584838867187500 0.811809636527500
0.584899902343750 0.810963581013750
0.584960937500000 0.810117525500000
0.585021972656250 0.810304433826250
0.585083007812500 0.810491342152500
0.585144042968750 0.810678250478750
0.585205078125000 0.810865158805000
0.585266113281250 0.810145074491250
0.585327148437500 0.809424990177500
0.585388183593750 0.808704905863750
0.585449218750000 0.807984821550000
0.585510253906250 0.807415902676250
0.585571289062500 0.806846983802500
0.585632324218750 0.806278064928750
0.585693359375000 0.805709146055000
0.585754394531250 0.804233234541250
0.585815429687500 0.802757323027500
0.585876464843750 0.801281411513750
0.585937500000000 0.799805500000000
0.585998535156250 0.801220044326250
0.586059570312500 0.802634588652500
0.586120605468750 0.804049132978750
0.586181640625000 0.805463677305000
0.586242675781250 0.805971228991250
0.586303710937500 0.806478780677500
0.586364746093750 0.806986332363750
0.586425781250000 0.807493884050000
0.586486816406250 0.808152601176250
0.586547851562500 0.808811318302500
0.586608886718750 0.809470035428750
0.586669921875000 0.810128752555000
0.586730957031250 0.809880477041250
0.586791992187500 0.809632201527500
0.586853027343750 0.809383926013750
0.586914062500000 0.809135650500000
0.586975097656250 0.809920338826250
0.587036132812500 0.810705027152500
0.587097167968750 0.811489715478750
0.587158203125000 0.812274403805000
0.587219238281250 0.812152099491250
0.587280273437500 0.812029795177500
0.587341308593750 0.811907490863750
0.587402343750000 0.811785186550000
0.587463378906250 0.811814047676250
0.587524414062500 0.811842908802500
0.587585449218750 0.811871769928750
0.587646484375000 0.811900631055000
0.587707519531250 0.811022499541250
0.587768554687500 0.810144368027500
0.587829589843750 0.809266236513750
0.587890625000000 0.808388105000000
0.587951660156250 0.809277769326250
0.588012695312500 0.810167433652500
0.588073730468750 0.811057097978750
0.588134765625000 0.811946762305000
0.588195800781250 0.811929433991250
0.588256835937500 0.811912105677500
0.588317871093750 0.811894777363750
0.588378906250000 0.811877449050000
0.588439941406250 0.812011286176250
0.588500976562500 0.812145123302500
0.588562011718750 0.812278960428750
0.588623046875000 0.812412797555000
0.588684082031250 0.811639642041250
0.588745117187500 0.810866486527500
0.588806152343750 0.810093331013750
0.588867187500000 0.809320175500000
0.588928222656250 0.809579983826250
0.588989257812500 0.809839792152500
0.589050292968750 0.810099600478750
0.589111328125000 0.810359408805000
0.589172363281250 0.809712224491250
0.589233398437500 0.809065040177500
0.589294433593750 0.808417855863750
0.589355468750000 0.807770671550000
0.589416503906250 0.807274652676250
0.589477539062500 0.806778633802500
0.589538574218750 0.806282614928750
0.589599609375000 0.805786596055000
0.589660644531250 0.804383584541250
0.589721679687500 0.802980573027500
0.589782714843750 0.801577561513750
0.589843750000000 0.800174550000000
0.589904785156250 0.801151694326250
0.589965820312500 0.802128838652500
0.590026855468750 0.803105982978750
0.590087890625000 0.804083127305000
0.590148925781250 0.804153278991250
0.590209960937500 0.804223430677500
0.590270996093750 0.804293582363750
0.590332031250000 0.804363734050000
0.590393066406250 0.804585051176250
0.590454101562500 0.804806368302500
0.590515136718750 0.805027685428750
0.590576171875000 0.805249002555000
0.590637207031250 0.804563327041250
0.590698242187500 0.803877651527500
0.590759277343750 0.803191976013750
0.590820312500000 0.802506300500000
0.590881347656250 0.802853588826250
0.590942382812500 0.803200877152500
0.591003417968750 0.803548165478750
0.591064453125000 0.803895453805000
0.591125488281250 0.803335749491250
0.591186523437500 0.802776045177500
0.591247558593750 0.802216340863750
0.591308593750000 0.801656636550000
0.591369628906250 0.801248097676250
0.591430664062500 0.800839558802500
0.591491699218750 0.800431019928750
0.591552734375000 0.800022481055000
0.591613769531250 0.798706949541250
0.591674804687500 0.797391418027500
0.591735839843750 0.796075886513750
0.591796875000000 0.794760355000000
0.591857910156250 0.795212619326250
0.591918945312500 0.795664883652500
0.591979980468750 0.796117147978750
0.592041015625000 0.796569412305000
0.592102050781250 0.796114683991250
0.592163085937500 0.795659955677500
0.592224121093750 0.795205227363750
0.592285156250000 0.794750499050000
0.592346191406250 0.794446936176250
0.592407226562500 0.794143373302500
0.592468261718750 0.793839810428750
0.592529296875000 0.793536247555000
0.592590332031250 0.792325692041250
0.592651367187500 0.791115136527500
0.592712402343750 0.789904581013750
0.592773437500000 0.788694025500000
0.592834472656250 0.788516433826250
0.592895507812500 0.788338842152500
0.592956542968750 0.788161250478750
0.593017578125000 0.787983658805000
0.593078613281250 0.786899074491250
0.593139648437500 0.785814490177500
0.593200683593750 0.784729905863750
0.593261718750000 0.783645321550000
0.593322753906250 0.782711902676250
0.593383789062500 0.781778483802500
0.593444824218750 0.780845064928750
0.593505859375000 0.779911646055000
0.593566894531250 0.778071234541250
0.593627929687500 0.776230823027500
0.593688964843750 0.774390411513750
0.593750000000000 0.772550000000000
0.593811035156250 0.774379669326250
0.593872070312500 0.776209338652500
0.593933105468750 0.778039007978750
0.593994140625000 0.779868677305000
0.594055175781250 0.780791353991250
0.594116210937500 0.781714030677500
0.594177246093750 0.782636707363750
0.594238281250000 0.783559384050000
0.594299316406250 0.784633226176250
0.594360351562500 0.785707068302500
0.594421386718750 0.786780910428750
0.594482421875000 0.787854752555000
0.594543457031250 0.788021602041250
0.594604492187500 0.788188451527500
0.594665527343750 0.788355301013750
0.594726562500000 0.788522150500000
0.594787597656250 0.789721963826250
0.594848632812500 0.790921777152500
0.594909667968750 0.792121590478750
0.594970703125000 0.793321403805000
0.595031738281250 0.793614224491250
0.595092773437500 0.793907045177500
0.595153808593750 0.794199865863750
0.595214843750000 0.794492686550000
0.595275878906250 0.794936672676250
0.595336914062500 0.795380658802500
0.595397949218750 0.795824644928750
0.595458984375000 0.796268631055000
0.595520019531250 0.795805624541250
0.595581054687500 0.795342618027500
0.595642089843750 0.794879611513750
0.595703125000000 0.794416605000000
0.595764160156250 0.795721394326250
0.595825195312500 0.797026183652500
0.595886230468750 0.798330972978750
0.595947265625000 0.799635762305000
0.596008300781250 0.800033558991250
0.596069335937500 0.800431355677500
0.596130371093750 0.800829152363750
0.596191406250000 0.801226949050000
0.596252441406250 0.801775911176250
0.596313476562500 0.802324873302500
0.596374511718750 0.802873835428750
0.596435546875000 0.803422797555000
0.596496582031250 0.803064767041250
0.596557617187500 0.802706736527500
0.596618652343750 0.802348706013750
0.596679687500000 0.801990675500000
0.596740722656250 0.802665608826250
0.596801757812500 0.803340542152500
0.596862792968750 0.804015475478750
0.596923828125000 0.804690408805000
0.596984863281250 0.804458349491250
0.597045898437500 0.804226290177500
0.597106933593750 0.803994230863750
0.597167968750000 0.803762171550000
0.597229003906250 0.803681277676250
0.597290039062500 0.803600383802500
0.597351074218750 0.803519489928750
0.597412109375000 0.803438596055000
0.597473144531250 0.802450709541250
0.597534179687500 0.801462823027500
0.597595214843750 0.800474936513750
0.597656250000000 0.799487050000000
0.597717285156250 0.800879319326250
0.597778320312500 0.802271588652500
0.597839355468750 0.803663857978750
0.597900390625000 0.805056127305000
0.597961425781250 0.805541403991250
0.598022460937500 0.806026680677500
0.598083496093750 0.806511957363750
0.598144531250000 0.806997234050000
0.598205566406250 0.807633676176250
0.598266601562500 0.808270118302500
0.598327636718750 0.808906560428750
0.598388671875000 0.809543002555000
0.598449707031250 0.809272452041250
0.598510742187500 0.809001901527500
0.598571777343750 0.808731351013750
0.598632812500000 0.808460800500000
0.598693847656250 0.809223213826250
0.598754882812500 0.809985627152500
0.598815917968750 0.810748040478750
0.598876953125000 0.811510453805000
0.598937988281250 0.811365874491250
0.598999023437500 0.811221295177500
0.599060058593750 0.811076715863750
0.599121093750000 0.810932136550000
0.599182128906250 0.810938722676250
0.599243164062500 0.810945308802500
0.599304199218750 0.810951894928750
0.599365234375000 0.810958481055000
0.599426269531250 0.810058074541250
0.599487304687500 0.809157668027500
0.599548339843750 0.808257261513750
0.599609375000000 0.807356855000000
0.599670410156250 0.808224244326250
0.599731445312500 0.809091633652500
0.599792480468750 0.809959022978750
0.599853515625000 0.810826412305000
0.599914550781250 0.810786808991250
0.599975585937500 0.810747205677500
0.600036621093750 0.810707602363750
0.600097656250000 0.810667999050000
0.600158691406250 0.810779561176250
0.600219726562500 0.810891123302500
0.600280761718750 0.811002685428750
0.600341796875000 0.811114247555000
0.600402832031250 0.810318817041250
0.600463867187500 0.809523386527500
0.600524902343750 0.808727956013750
0.600585937500000 0.807932525500000
0.600646972656250 0.808170058826250
0.600708007812500 0.808407592152500
0.600769042968750 0.808645125478750
0.600830078125000 0.808882658805000
0.600891113281250 0.808213199491250
0.600952148437500 0.807543740177500
0.601013183593750 0.806874280863750
0.601074218750000 0.806204821550000
0.601135253906250 0.805686527676250
0.601196289062500 0.805168233802500
0.601257324218750 0.804649939928750
0.601318359375000 0.804131646055000
0.601379394531250 0.802706359541250
0.601440429687500 0.801281073027500
0.601501464843750 0.799855786513750
0.601562500000000 0.798430500000000
0.601623535156250 0.799895669326250
0.601684570312500 0.801360838652500
0.601745605468750 0.802826007978750
0.601806640625000 0.804291177305000
0.601867675781250 0.804849353991250
0.601928710937500 0.805407530677500
0.601989746093750 0.805965707363750
0.602050781250000 0.806523884050000
0.602111816406250 0.807233226176250
0.602172851562500 0.807942568302500
0.602233886718750 0.808651910428750
0.602294921875000 0.809361252555000
0.602355957031250 0.809163602041250
0.602416992187500 0.808965951527500
0.602478027343750 0.808768301013750
0.602539062500000 0.808570650500000
0.602600097656250 0.809405963826250
0.602661132812500 0.810241277152500
0.602722167968750 0.811076590478750
0.602783203125000 0.811911903805000
0.602844238281250 0.811840224491250
0.602905273437500 0.811768545177500
0.602966308593750 0.811696865863750
0.603027343750000 0.811625186550000
0.603088378906250 0.811704672676250
0.603149414062500 0.811784158802500
0.603210449218750 0.811863644928750
0.603271484375000 0.811943131055000
0.603332519531250 0.811115624541250
0.603393554687500 0.810288118027500
0.603454589843750 0.809460611513750
0.603515625000000 0.808633105000000
0.603576660156250 0.809573394326250
0.603637695312500 0.810513683652500
0.603698730468750 0.811453972978750
0.603759765625000 0.812394262305000
0.603820800781250 0.812427558991250
0.603881835937500 0.812460855677500
0.603942871093750 0.812494152363750
0.604003906250000 0.812527449050000
0.604064941406250 0.812711911176250
0.604125976562500 0.812896373302500
0.604187011718750 0.813080835428750
0.604248046875000 0.813265297555000
0.604309082031250 0.812542767041250
0.604370117187500 0.811820236527500
0.604431152343750 0.811097706013750
0.604492187500000 0.810375175500000
0.604553222656250 0.810685608826250
0.604614257812500 0.810996042152500
0.604675292968750 0.811306475478750
0.604736328125000 0.811616908805000
0.604797363281250 0.811020349491250
0.604858398437500 0.810423790177500
0.604919433593750 0.809827230863750
0.604980468750000 0.809230671550000
0.605041503906250 0.808785277676250
0.605102539062500 0.808339883802500
0.605163574218750 0.807894489928750
0.605224609375000 0.807449096055000
0.605285644531250 0.806096709541250
0.605346679687500 0.804744323027500
0.605407714843750 0.803391936513750
0.605468750000000 0.802039550000000
0.605529785156250 0.803067319326250
0.605590820312500 0.804095088652500
0.605651855468750 0.805122857978750
0.605712890625000 0.806150627305000
0.605773925781250 0.806271403991250
0.605834960937500 0.806392180677500
0.605895996093750 0.806512957363750
0.605957031250000 0.806633734050000
0.606018066406250 0.806905676176250
0.606079101562500 0.807177618302500
0.606140136718750 0.807449560428750
0.606201171875000 0.807721502555000
0.606262207031250 0.807086452041250
0.606323242187500 0.806451401527500
0.606384277343750 0.805816351013750
0.606445312500000 0.805181300500000
0.606506347656250 0.805579213826250
0.606567382812500 0.805977127152500
0.606628417968750 0.806375040478750
0.606689453125000 0.806772953805000
0.606750488281250 0.806263874491250
0.606811523437500 0.805754795177500
0.606872558593750 0.805245715863750
0.606933593750000 0.804736636550000
0.606994628906250 0.804378722676250
0.607055664062500 0.804020808802500
0.607116699218750 0.803662894928750
0.607177734375000 0.803304981055000
0.607238769531250 0.802040074541250
0.607299804687500 0.800775168027500
0.607360839843750 0.799510261513750
0.607421875000000 0.798245355000000
0.607482910156250 0.798748244326250
0.607543945312500 0.799251133652500
0.607604980468750 0.799754022978750
0.607666015625000 0.800256912305000
0.607727050781250 0.799852808991250
0.607788085937500 0.799448705677500
0.607849121093750 0.799044602363750
0.607910156250000 0.798640499050000
0.607971191406250 0.798387561176250
0.608032226562500 0.798134623302500
0.608093261718750 0.797881685428750
0.608154296875000 0.797628747555000
0.608215332031250 0.796468817041250
0.608276367187500 0.795308886527500
0.608337402343750 0.794148956013750
0.608398437500000 0.792989025500000
0.608459472656250 0.792862058826250
0.608520507812500 0.792735092152500
0.608581542968750 0.792608125478750
0.608642578125000 0.792481158805000
0.608703613281250 0.791447199491250
0.608764648437500 0.790413240177500
0.608825683593750 0.789379280863750
0.608886718750000 0.788345321550000
0.608947753906250 0.787462527676250
0.609008789062500 0.786579733802500
0.609069824218750 0.785696939928750
0.609130859375000 0.784814146055000
0.609191894531250 0.783024359541250
0.609252929687500 0.781234573027500
0.609313964843750 0.779444786513750
0.609375000000000 0.777655000000000
0.609436035156250 0.779180919326250
0.609497070312500 0.780706838652500
0.609558105468750 0.782232757978750
0.609619140625000 0.783758677305000
0.609680175781250 0.784377603991250
0.609741210937500 0.784996530677500
0.609802246093750 0.785615457363750
0.609863281250000 0.786234384050000
0.609924316406250 0.787004476176250
0.609985351562500 0.787774568302500
0.610046386718750 0.788544660428750
0.610107421875000 0.789314752555000
0.610168457031250 0.789177852041250
0.610229492187500 0.789040951527500
0.610290527343750 0.788904051013750
0.610351562500000 0.788767150500000
0.610412597656250 0.789663213826250
0.610473632812500 0.790559277152500
0.610534667968750 0.791455340478750
0.610595703125000 0.792351403805000
0.610656738281250 0.792340474491250
0.610717773437500 0.792329545177500
0.610778808593750 0.792318615863750
0.610839843750000 0.792307686550000
0.610900878906250 0.792447922676250
0.610961914062500 0.792588158802500
0.611022949218750 0.792728394928750
0.611083984375000 0.792868631055000
0.611145019531250 0.792101874541250
0.611206054687500 0.791335118027500
0.611267089843750 0.790568361513750
0.611328125000000 0.789801605000000
0.611389160156250 0.790802644326250
0.611450195312500 0.791803683652500
0.611511230468750 0.792804722978750
0.611572265625000 0.793805762305000
0.611633300781250 0.793899808991250
0.611694335937500 0.793993855677500
0.611755371093750 0.794087902363750
0.611816406250000 0.794181949050000
0.611877441406250 0.794427161176250
0.611938476562500 0.794672373302500
0.611999511718750 0.794917585428750
0.612060546875000 0.795162797555000
0.612121582031250 0.794501017041250
0.612182617187500 0.793839236527500
0.612243652343750 0.793177456013750
0.612304687500000 0.792515675500000
0.612365722656250 0.792886858826250
0.612426757812500 0.793258042152500
0.612487792968750 0.793629225478750
0.612548828125000 0.794000408805000
0.612609863281250 0.793464599491250
0.612670898437500 0.792928790177500
0.612731933593750 0.792392980863750
0.612792968750000 0.791857171550000
0.612854003906250 0.791472527676250
0.612915039062500 0.791087883802500
0.612976074218750 0.790703239928750
0.613037109375000 0.790318596055000
0.613098144531250 0.789026959541250
0.613159179687500 0.787735323027500
0.613220214843750 0.786443686513750
0.613281250000000 0.785152050000000
0.613342285156250 0.786240569326250
0.613403320312500 0.787329088652500
0.613464355468750 0.788417607978750
0.613525390625000 0.789506127305000
0.613586425781250 0.789687653991250
0.613647460937500 0.789869180677500
0.613708496093750 0.790050707363750
0.613769531250000 0.790232234050000
0.613830566406250 0.790564926176250
0.613891601562500 0.790897618302500
0.613952636718750 0.791230310428750
0.614013671875000 0.791563002555000
0.614074707031250 0.790988702041250
0.614135742187500 0.790414401527500
0.614196777343750 0.789840101013750
0.614257812500000 0.789265800500000
0.614318847656250 0.789724463826250
0.614379882812500 0.790183127152500
0.614440917968750 0.790641790478750
0.614501953125000 0.791100453805000
0.614562988281250 0.790652124491250
0.614624023437500 0.790203795177500
0.614685058593750 0.789755465863750
0.614746093750000 0.789307136550000
0.614807128906250 0.789009972676250
0.614868164062500 0.788712808802500
0.614929199218750 0.788415644928750
0.614990234375000 0.788118481055000
0.615051269531250 0.786914324541250
0.615112304687500 0.785710168027500
0.615173339843750 0.784506011513750
0.615234375000000 0.783301855000000
0.615295410156250 0.783865494326250
0.615356445312500 0.784429133652500
0.615417480468750 0.784992772978750
0.615478515625000 0.785556412305000
0.615539550781250 0.785213058991250
0.615600585937500 0.784869705677500
0.615661621093750 0.784526352363750
0.615722656250000 0.784182999050000
0.615783691406250 0.783990811176250
0.615844726562500 0.783798623302500
0.615905761718750 0.783606435428750
0.615966796875000 0.783414247555000
0.616027832031250 0.782315067041250
0.616088867187500 0.781215886527500
0.616149902343750 0.780116706013750
0.616210937500000 0.779017525500000
0.616271972656250 0.778951308826250
0.616333007812500 0.778885092152500
0.616394042968750 0.778818875478750
0.616455078125000 0.778752658805000
0.616516113281250 0.777779449491250
0.616577148437500 0.776806240177500
0.616638183593750 0.775833030863750
0.616699218750000 0.774859821550000
0.616760253906250 0.774037777676250
0.616821289062500 0.773215733802500
0.616882324218750 0.772393689928750
0.616943359375000 0.771571646055000
0.617004394531250 0.769842609541250
0.617065429687500 0.768113573027500
0.617126464843750 0.766384536513750
0.617187500000000 0.764655500000000
0.617248535156250 0.765816919326250
0.617309570312500 0.766978338652500
0.617370605468750 0.768139757978750
0.617431640625000 0.769301177305000
0.617492675781250 0.769555603991250
0.617553710937500 0.769810030677500
0.617614746093750 0.770064457363750
0.617675781250000 0.770318884050000
0.617736816406250 0.770724476176250
0.617797851562500 0.771130068302500
0.617858886718750 0.771535660428750
0.617919921875000 0.771941252555000
0.617980957031250 0.771439852041250
0.618041992187500 0.770938451527500
0.618103027343750 0.770437051013750
0.618164062500000 0.769935650500000
0.618225097656250 0.770467213826250
0.618286132812500 0.770998777152500
0.618347167968750 0.771530340478750
0.618408203125000 0.772061903805000
0.618469238281250 0.771686474491250
0.618530273437500 0.771311045177500
0.618591308593750 0.770935615863750
0.618652343750000 0.770560186550000
0.618713378906250 0.770335922676250
0.618774414062500 0.770111658802500
0.618835449218750 0.769887394928750
0.618896484375000 0.769663131055000
0.618957519531250 0.768531874541250
0.619018554687500 0.767400618027500
0.619079589843750 0.766269361513750
0.619140625000000 0.765138105000000
0.619201660156250 0.765774644326250
0.619262695312500 0.766411183652500
0.619323730468750 0.767047722978750
0.619384765625000 0.767684262305000
0.619445800781250 0.767413808991250
0.619506835937500 0.767143355677500
0.619567871093750 0.766872902363750
0.619628906250000 0.766602449050000
0.619689941406250 0.766483161176250
0.619750976562500 0.766363873302500
0.619812011718750 0.766244585428750
0.619873046875000 0.766125297555000
0.619934082031250 0.765099017041250
0.619995117187500 0.764072736527500
0.620056152343750 0.763046456013750
0.620117187500000 0.762020175500000
0.620178222656250 0.762026858826250
0.620239257812500 0.762033542152500
0.620300292968750 0.762040225478750
0.620361328125000 0.762046908805000
0.620422363281250 0.761146599491250
0.620483398437500 0.760246290177500
0.620544433593750 0.759345980863750
0.620605468750000 0.758445671550000
0.620666503906250 0.757696527676250
0.620727539062500 0.756947383802500
0.620788574218750 0.756198239928750
0.620849609375000 0.755449096055000
0.620910644531250 0.753792959541250
0.620971679687500 0.752136823027500
0.621032714843750 0.750480686513750
0.621093750000000 0.748824550000000
0.621154785156250 0.749548569326250
0.621215820312500 0.750272588652500
0.621276855468750 0.750996607978750
0.621337890625000 0.751720627305000
0.621398925781250 0.751537653991250
0.621459960937500 0.751354680677500
0.621520996093750 0.751171707363750
0.621582031250000 0.750988734050000
0.621643066406250 0.750956926176250
0.621704101562500 0.750925118302500
0.621765136718750 0.750893310428750
0.621826171875000 0.750861502555000
0.621887207031250 0.749922702041250
0.621948242187500 0.748983901527500
0.622009277343750 0.748045101013750
0.622070312500000 0.747106300500000
0.622131347656250 0.747200463826250
0.622192382812500 0.747294627152500
0.622253417968750 0.747388790478750
0.622314453125000 0.747482953805000
0.622375488281250 0.746670124491250
0.622436523437500 0.745857295177500
0.622497558593750 0.745044465863750
0.622558593750000 0.744231636550000
0.622619628906250 0.743569972676250
0.622680664062500 0.742908308802500
0.622741699218750 0.742246644928750
0.622802734375000 0.741584981055000
0.622863769531250 0.740016324541250
0.622924804687500 0.738447668027500
0.622985839843750 0.736879011513750
0.623046875000000 0.735310355000000
0.623107910156250 0.735509494326250
0.623168945312500 0.735708633652500
0.623229980468750 0.735907772978750
0.623291015625000 0.736106912305000
0.623352050781250 0.735399058991250
0.623413085937500 0.734691205677500
0.623474121093750 0.733983352363750
0.623535156250000 0.733275499050000
0.623596191406250 0.732718811176250
0.623657226562500 0.732162123302500
0.623718261718750 0.731605435428750
0.623779296875000 0.731048747555000
0.623840332031250 0.729585067041250
0.623901367187500 0.728121386527500
0.623962402343750 0.726657706013750
0.624023437500000 0.725194025500000
0.624084472656250 0.724763308826250
0.624145507812500 0.724332592152500
0.624206542968750 0.723901875478750
0.624267578125000 0.723471158805000
0.624328613281250 0.722133449491250
0.624389648437500 0.720795740177500
0.624450683593750 0.719458030863750
0.624511718750000 0.718120321550000
0.624572753906250 0.716933777676250
0.624633789062500 0.715747233802500
0.624694824218750 0.714560689928750
0.624755859375000 0.713374146055000
0.624816894531250 0.711280609541250
0.624877929687500 0.709187073027500
0.624938964843750 0.707093536513750
0.625000000000000 0.705000000000000
0.625061035156250 0.707117950576250
0.625122070312500 0.709235901152500
0.625183105468750 0.711353851728750
0.625244140625000 0.713471802305000
0.625305175781250 0.714682760241250
0.625366210937500 0.715893718177500
0.625427246093750 0.717104676113750
0.625488281250000 0.718315634050000
0.625549316406250 0.719677757426250
0.625610351562500 0.721039880802500
0.625671386718750 0.722402004178750
0.625732421875000 0.723764127555000
0.625793457031250 0.724219258291250
0.625854492187500 0.724674389027500
0.625915527343750 0.725129519763750
0.625976562500000 0.725584650500000
0.626037597656250 0.727072745076250
0.626098632812500 0.728560839652500
0.626159667968750 0.730048934228750
0.626220703125000 0.731537028805000
0.626281738281250 0.732118130741250
0.626342773437500 0.732699232677500
0.626403808593750 0.733280334613750
0.626464843750000 0.733861436550000
0.626525878906250 0.734593703926250
0.626586914062500 0.735325971302500
0.626647949218750 0.736058238678750
0.626708984375000 0.736790506055000
0.626770019531250 0.736615780791250
0.626831054687500 0.736441055527500
0.626892089843750 0.736266330263750
0.626953125000000 0.736091605000000
0.627014160156250 0.737684675576250
0.627075195312500 0.739277746152500
0.627136230468750 0.740870816728750
0.627197265625000 0.742463887305000
0.627258300781250 0.743149965241250
0.627319335937500 0.743836043177500
0.627380371093750 0.744522121113750
0.627441406250000 0.745208199050000
0.627502441406250 0.746045442426250
0.627563476562500 0.746882685802500
0.627624511718750 0.747719929178750
0.627685546875000 0.748557172555000
0.627746582031250 0.748487423291250
0.627807617187500 0.748417674027500
0.627868652343750 0.748347924763750
0.627929687500000 0.748278175500000
0.627990722656250 0.749241390076250
0.628051757812500 0.750204604652500
0.628112792968750 0.751167819228750
0.628173828125000 0.752131033805000
0.628234863281250 0.752187255741250
0.628295898437500 0.752243477677500
0.628356933593750 0.752299699613750
0.628417968750000 0.752355921550000
0.628479003906250 0.752563308926250
0.628540039062500 0.752770696302500
0.628601074218750 0.752978083678750
0.628662109375000 0.753185471055000
0.628723144531250 0.752485865791250
0.628784179687500 0.751786260527500
0.628845214843750 0.751086655263750
0.628906250000000 0.750387050000000
0.628967285156250 0.752067600576250
0.629028320312500 0.753748151152500
0.629089355468750 0.755428701728750
0.629150390625000 0.757109252305000
0.629211425781250 0.757882810241250
0.629272460937500 0.758656368177500
0.629333496093750 0.759429926113750
0.629394531250000 0.760203484050000
0.629455566406250 0.761128207426250
0.629516601562500 0.762052930802500
0.629577636718750 0.762977654178750
0.629638671875000 0.763902377555000
0.629699707031250 0.763920108291250
0.629760742187500 0.763937839027500
0.629821777343750 0.763955569763750
0.629882812500000 0.763973300500000
0.629943847656250 0.765023995076250
0.630004882812500 0.766074689652500
0.630065917968750 0.767125384228750
0.630126953125000 0.768176078805000
0.630187988281250 0.768319780741250
0.630249023437500 0.768463482677500
0.630310058593750 0.768607184613750
0.630371093750000 0.768750886550000
0.630432128906250 0.769045753926250
0.630493164062500 0.769340621302500
0.630554199218750 0.769635488678750
0.630615234375000 0.769930356055000
0.630676269531250 0.769318230791250
0.630737304687500 0.768706105527500
0.630798339843750 0.768093980263750
0.630859375000000 0.767481855000000
0.630920410156250 0.768637525576250
0.630981445312500 0.769793196152500
0.631042480468750 0.770948866728750
0.631103515625000 0.772104537305000
0.631164550781250 0.772353215241250
0.631225585937500 0.772601893177500
0.631286621093750 0.772850571113750
0.631347656250000 0.773099249050000
0.631408691406250 0.773499092426250
0.631469726562500 0.773898935802500
0.631530761718750 0.774298779178750
0.631591796875000 0.774698622555000
0.631652832031250 0.774191473291250
0.631713867187500 0.773684324027500
0.631774902343750 0.773177174763750
0.631835937500000 0.772670025500000
0.631896972656250 0.773195840076250
0.631958007812500 0.773721654652500
0.632019042968750 0.774247469228750
0.632080078125000 0.774773283805000
0.632141113281250 0.774392105741250
0.632202148437500 0.774010927677500
0.632263183593750 0.773629749613750
0.632324218750000 0.773248571550000
0.632385253906250 0.773018558926250
0.632446289062500 0.772788546302500
0.632507324218750 0.772558533678750
0.632568359375000 0.772328521055000
0.632629394531250 0.771191515791250
0.632690429687500 0.770054510527500
0.632751464843750 0.768917505263750
0.632812500000000 0.767780500000000
0.632873535156250 0.769533950576250
0.632934570312500 0.771287401152500
0.632995605468750 0.773040851728750
0.633056640625000 0.774794302305000
0.633117675781250 0.775640760241250
0.633178710937500 0.776487218177500
0.633239746093750 0.777333676113750
0.633300781250000 0.778180134050000
0.633361816406250 0.779177757426250
0.633422851562500 0.780175380802500
0.633483886718750 0.781173004178750
0.633544921875000 0.782170627555000
0.633605957031250 0.782261258291250
0.633666992187500 0.782351889027500
0.633728027343750 0.782442519763750
0.633789062500000 0.782533150500000
0.633850097656250 0.783656745076250
0.633911132812500 0.784780339652500
0.633972167968750 0.785903934228750
0.634033203125000 0.787027528805000
0.634094238281250 0.787244130741250
0.634155273437500 0.787460732677500
0.634216308593750 0.787677334613750
0.634277343750000 0.787893936550000
0.634338378906250 0.788261703926250
0.634399414062500 0.788629471302500
0.634460449218750 0.788997238678750
0.634521484375000 0.789365006055000
0.634582519531250 0.788825780791250
0.634643554687500 0.788286555527500
0.634704589843750 0.787747330263750
0.634765625000000 0.787208105000000
0.634826660156250 0.788436675576250
0.634887695312500 0.789665246152500
0.634948730468750 0.790893816728750
0.635009765625000 0.792122387305000
0.635070800781250 0.792443965241250
0.635131835937500 0.792765543177500
0.635192871093750 0.793087121113750
0.635253906250000 0.793408699050000
0.635314941406250 0.793881442426250
0.635375976562500 0.794354185802500
0.635437011718750 0.794826929178750
0.635498046875000 0.795299672555000
0.635559082031250 0.794865423291250
0.635620117187500 0.794431174027500
0.635681152343750 0.793996924763750
0.635742187500000 0.793562675500000
0.635803222656250 0.794161390076250
0.635864257812500 0.794760104652500
0.635925292968750 0.795358819228750
0.635986328125000 0.795957533805000
0.636047363281250 0.795649255741250
0.636108398437500 0.795340977677500
0.636169433593750 0.795032699613750
0.636230468750000 0.794724421550000
0.636291503906250 0.794567308926250
0.636352539062500 0.794410196302500
0.636413574218750 0.794253083678750
0.636474609375000 0.794095971055000
0.636535644531250 0.793031865791250
0.636596679687500 0.791967760527500
0.636657714843750 0.790903655263750
0.636718750000000 0.789839550000000
0.636779785156250 0.791155600576250
0.636840820312500 0.792471651152500
0.636901855468750 0.793787701728750
0.636962890625000 0.795103752305000
0.637023925781250 0.795512810241250
0.637084960937500 0.795921868177500
0.637145996093750 0.796330926113750
0.637207031250000 0.796739984050000
0.637268066406250 0.797300207426250
0.637329101562500 0.797860430802500
0.637390136718750 0.798420654178750
0.637451171875000 0.798980877555000
0.637512207031250 0.798634108291250
0.637573242187500 0.798287339027500
0.637634277343750 0.797940569763750
0.637695312500000 0.797593800500000
0.637756347656250 0.798279995076250
0.637817382812500 0.798966189652500
0.637878417968750 0.799652384228750
0.637939453125000 0.800338578805000
0.638000488281250 0.800117780741250
0.638061523437500 0.799896982677500
0.638122558593750 0.799676184613750
0.638183593750000 0.799455386550000
0.638244628906250 0.799385753926250
0.638305664062500 0.799316121302500
0.638366699218750 0.799246488678750
0.638427734375000 0.799176856055000
0.638488769531250 0.798200230791250
0.638549804687500 0.797223605527500
0.638610839843750 0.796246980263750
0.638671875000000 0.795270355000000
0.638732910156250 0.796061525576250
0.638793945312500 0.796852696152500
0.638854980468750 0.797643866728750
0.638916015625000 0.798435037305000
0.638977050781250 0.798319215241250
0.639038085937500 0.798203393177500
0.639099121093750 0.798087571113750
0.639160156250000 0.797971749050000
0.639221191406250 0.798007092426250
0.639282226562500 0.798042435802500
0.639343261718750 0.798077779178750
0.639404296875000 0.798113122555000
0.639465332031250 0.797241473291250
0.639526367187500 0.796369824027500
0.639587402343750 0.795498174763750
0.639648437500000 0.794626525500000
0.639709472656250 0.794787840076250
0.639770507812500 0.794949154652500
0.639831542968750 0.795110469228750
0.639892578125000 0.795271783805000
0.639953613281250 0.794526105741250
0.640014648437500 0.793780427677500
0.640075683593750 0.793034749613750
0.640136718750000 0.792289071550000
0.640197753906250 0.791694558926250
0.640258789062500 0.791100046302500
0.640319824218750 0.790505533678750
0.640380859375000 0.789911021055000
0.640441894531250 0.788409515791250
0.640502929687500 0.786908010527500
0.640563964843750 0.785406505263750
0.640625000000000 0.783905000000000
0.640686035156250 0.785719200576250
0.640747070312500 0.787533401152500
0.640808105468750 0.789347601728750
0.640869140625000 0.791161802305000
0.640930175781250 0.792069010241250
0.640991210937500 0.792976218177500
0.641052246093750 0.793883426113750
0.641113281250000 0.794790634050000
0.641174316406250 0.795849007426250
0.641235351562500 0.796907380802500
0.641296386718750 0.797965754178750
0.641357421875000 0.799024127555000
0.641418457031250 0.799175508291250
0.641479492187500 0.799326889027500
0.641540527343750 0.799478269763750
0.641601562500000 0.799629650500000
0.641662597656250 0.800813995076250
0.641723632812500 0.801998339652500
0.641784667968750 0.803182684228750
0.641845703125000 0.804367028805000
0.641906738281250 0.804644380741250
0.641967773437500 0.804921732677500
0.642028808593750 0.805199084613750
0.642089843750000 0.805476436550000
0.642150878906250 0.805904953926250
0.642211914062500 0.806333471302500
0.642272949218750 0.806761988678750
0.642333984375000 0.807190506055000
0.642395019531250 0.806712030791250
0.642456054687500 0.806233555527500
0.642517089843750 0.805755080263750
0.642578125000000 0.805276605000000
0.642639160156250 0.806565925576250
0.642700195312500 0.807855246152500
0.642761230468750 0.809144566728750
0.642822265625000 0.810433887305000
0.642883300781250 0.810816215241250
0.642944335937500 0.811198543177500
0.643005371093750 0.811580871113750
0.643066406250000 0.811963199050000
0.643127441406250 0.812496692426250
0.643188476562500 0.813030185802500
0.643249511718750 0.813563679178750
0.643310546875000 0.814097172555000
0.643371582031250 0.813723673291250
0.643432617187500 0.813350174027500
0.643493652343750 0.812976674763750
0.643554687500000 0.812603175500000
0.643615722656250 0.813262640076250
0.643676757812500 0.813922104652500
0.643737792968750 0.814581569228750
0.643798828125000 0.815241033805000
0.643859863281250 0.814993505741250
0.643920898437500 0.814745977677500
0.643981933593750 0.814498449613750
0.644042968750000 0.814250921550000
0.644104003906250 0.814154558926250
0.644165039062500 0.814058196302500
0.644226074218750 0.813961833678750
0.644287109375000 0.813865471055000
0.644348144531250 0.812862115791250
0.644409179687500 0.811858760527500
0.644470214843750 0.810855405263750
0.644531250000000 0.809852050000000
0.644592285156250 0.811228850576250
0.644653320312500 0.812605651152500
0.644714355468750 0.813982451728750
0.644775390625000 0.815359252305000
0.644836425781250 0.815829060241250
0.644897460937500 0.816298868177500
0.644958496093750 0.816768676113750
0.645019531250000 0.817238484050000
0.645080566406250 0.817859457426250
0.645141601562500 0.818480430802500
0.645202636718750 0.819101404178750
0.645263671875000 0.819722377555000
0.645324707031250 0.819436358291250
0.645385742187500 0.819150339027500
0.645446777343750 0.818864319763750
0.645507812500000 0.818578300500000
0.645568847656250 0.819325245076250
0.645629882812500 0.820072189652500
0.645690917968750 0.820819134228750
0.645751953125000 0.821566078805000
0.645812988281250 0.821406030741250
0.645874023437500 0.821245982677500
0.645935058593750 0.821085934613750
0.645996093750000 0.820925886550000
0.646057128906250 0.820917003926250
0.646118164062500 0.820908121302500
0.646179199218750 0.820899238678750
0.646240234375000 0.820890356055000
0.646301269531250 0.819974480791250
0.646362304687500 0.819058605527500
0.646423339843750 0.818142730263750
0.646484375000000 0.817226855000000
0.646545410156250 0.818078775576250
0.646606445312500 0.818930696152500
0.646667480468750 0.819782616728750
0.646728515625000 0.820634537305000
0.646789550781250 0.820579465241250
0.646850585937500 0.820524393177500
0.646911621093750 0.820469321113750
0.646972656250000 0.820414249050000
0.647033691406250 0.820510342426250
0.647094726562500 0.820606435802500
0.647155761718750 0.820702529178750
0.647216796875000 0.820798622555000
0.647277832031250 0.819987723291250
0.647338867187500 0.819176824027500
0.647399902343750 0.818365924763750
0.647460937500000 0.817555025500000
0.647521972656250 0.817777090076250
0.647583007812500 0.817999154652500
0.647644042968750 0.818221219228750
0.647705078125000 0.818443283805000
0.647766113281250 0.817758355741250
0.647827148437500 0.817073427677500
0.647888183593750 0.816388499613750
0.647949218750000 0.815703571550000
0.648010253906250 0.815169808926250
0.648071289062500 0.814636046302500
0.648132324218750 0.814102283678750
0.648193359375000 0.813568521055000
0.648254394531250 0.812127765791250
0.648315429687500 0.810687010527500
0.648376464843750 0.809246255263750
0.648437500000000 0.807805500000000
0.648498535156250 0.809255200576250
0.648559570312500 0.810704901152500
0.648620605468750 0.812154601728750
0.648681640625000 0.813604302305000
0.648742675781250 0.814147010241250
0.648803710937500 0.814689718177500
0.648864746093750 0.815232426113750
0.648925781250000 0.815775134050000
0.648986816406250 0.816469007426250
0.649047851562500 0.817162880802500
0.649108886718750 0.817856754178750
0.649169921875000 0.818550627555000
0.649230957031250 0.818337508291250
0.649291992187500 0.818124389027500
0.649353027343750 0.817911269763750
0.649414062500000 0.817698150500000
0.649475097656250 0.818517995076250
0.649536132812500 0.819337839652500
0.649597167968750 0.820157684228750
0.649658203125000 0.820977528805000
0.649719238281250 0.820890380741250
0.649780273437500 0.820803232677500
0.649841308593750 0.820716084613750
0.649902343750000 0.820628936550000
0.649963378906250 0.820692953926250
0.650024414062500 0.820756971302500
0.650085449218750 0.820820988678750
0.650146484375000 0.820885006055000
0.650207519531250 0.820042030791250
0.650268554687500 0.819199055527500
0.650329589843750 0.818356080263750
0.650390625000000 0.817513105000000
0.650451660156250 0.818437925576250
0.650512695312500 0.819362746152500
0.650573730468750 0.820287566728750
0.650634765625000 0.821212387305000
0.650695800781250 0.821230215241250
0.650756835937500 0.821248043177500
0.650817871093750 0.821265871113750
0.650878906250000 0.821283699050000
0.650939941406250 0.821452692426250
0.651000976562500 0.821621685802500
0.651062011718750 0.821790679178750
0.651123046875000 0.821959672555000
0.651184082031250 0.821221673291250
0.651245117187500 0.820483674027500
0.651306152343750 0.819745674763750
0.651367187500000 0.819007675500000
0.651428222656250 0.819302640076250
0.651489257812500 0.819597604652500
0.651550292968750 0.819892569228750
0.651611328125000 0.820187533805000
0.651672363281250 0.819575505741250
0.651733398437500 0.818963477677500
0.651794433593750 0.818351449613750
0.651855468750000 0.817739421550000
0.651916503906250 0.817278558926250
0.651977539062500 0.816817696302500
0.652038574218750 0.816356833678750
0.652099609375000 0.815895971055000
0.652160644531250 0.814528115791250
0.652221679687500 0.813160260527500
0.652282714843750 0.811792405263750
0.652343750000000 0.810424550000000
0.652404785156250 0.811436850576250
0.652465820312500 0.812449151152500
0.652526855468750 0.813461451728750
0.652587890625000 0.814473752305000
0.652648925781250 0.814579060241250
0.652709960937500 0.814684368177500
0.652770996093750 0.814789676113750
0.652832031250000 0.814894984050000
0.652893066406250 0.815151457426250
0.652954101562500 0.815407930802500
0.653015136718750 0.815664404178750
0.653076171875000 0.815920877555000
0.653137207031250 0.815270358291250
0.653198242187500 0.814619839027500
0.653259277343750 0.813969319763750
0.653320312500000 0.813318800500000
0.653381347656250 0.813701245076250
0.653442382812500 0.814083689652500
0.653503417968750 0.814466134228750
0.653564453125000 0.814848578805000
0.653625488281250 0.814324030741250
0.653686523437500 0.813799482677500
0.653747558593750 0.813274934613750
0.653808593750000 0.812750386550000
0.653869628906250 0.812377003926250
0.653930664062500 0.812003621302500
0.653991699218750 0.811630238678750
0.654052734375000 0.811256856055000
0.654113769531250 0.809976480791250
0.654174804687500 0.808696105527500
0.654235839843750 0.807415730263750
0.654296875000000 0.806135355000000
0.654357910156250 0.806622775576250
0.654418945312500 0.807110196152500
0.654479980468750 0.807597616728750
0.654541015625000 0.808085037305000
0.654602050781250 0.807665465241250
0.654663085937500 0.807245893177500
0.654724121093750 0.806826321113750
0.654785156250000 0.806406749050000
0.654846191406250 0.806138342426250
0.654907226562500 0.805869935802500
0.654968261718750 0.805601529178750
0.655029296875000 0.805333122555000
0.655090332031250 0.804157723291250
0.655151367187500 0.802982324027500
0.655212402343750 0.801806924763750
0.655273437500000 0.800631525500000
0.655334472656250 0.800489090076250
0.655395507812500 0.800346654652500
0.655456542968750 0.800204219228750
0.655517578125000 0.800061783805000
0.655578613281250 0.799012355741250
0.655639648437500 0.797962927677500
0.655700683593750 0.796913499613750
0.655761718750000 0.795864071550000
0.655822753906250 0.794965808926250
0.655883789062500 0.794067546302500
0.655944824218750 0.793169283678750
0.656005859375000 0.792271021055000
0.656066894531250 0.790465765791250
0.656127929687500 0.788660510527500
0.656188964843750 0.786855255263750
0.656250000000000 0.785050000000000
0.656311035156250 0.786914825576250
0.656372070312500 0.788779651152500
0.656433105468750 0.790644476728750
0.656494140625000 0.792509302305000
0.656555175781250 0.793467135241250
0.656616210937500 0.794424968177500
0.656677246093750 0.795382801113750
0.656738281250000 0.796340634050000
0.656799316406250 0.797449632426250
0.656860351562500 0.798558630802500
0.656921386718750 0.799667629178750
0.656982421875000 0.800776627555000
0.657043457031250 0.800978633291250
0.657104492187500 0.801180639027500
0.657165527343750 0.801382644763750
0.657226562500000 0.801584650500000
0.657287597656250 0.802819620076250
0.657348632812500 0.804054589652500
0.657409667968750 0.805289559228750
0.657470703125000 0.806524528805000
0.657531738281250 0.806852505741250
0.657592773437500 0.807180482677500
0.657653808593750 0.807508459613750
0.657714843750000 0.807836436550000
0.657775878906250 0.808315578926250
0.657836914062500 0.808794721302500
0.657897949218750 0.809273863678750
0.657958984375000 0.809753006055000
0.658020019531250 0.809325155791250
0.658081054687500 0.808897305527500
0.658142089843750 0.808469455263750
0.658203125000000 0.808041605000000
0.658264160156250 0.809381550576250
0.658325195312500 0.810721496152500
0.658386230468750 0.812061441728750
0.658447265625000 0.813401387305000
0.658508300781250 0.813834340241250
0.658569335937500 0.814267293177500
0.658630371093750 0.814700246113750
0.658691406250000 0.815133199050000
0.658752441406250 0.815717317426250
0.658813476562500 0.816301435802500
0.658874511718750 0.816885554178750
0.658935546875000 0.817469672555000
0.658996582031250 0.817146798291250
0.659057617187500 0.816823924027500
0.659118652343750 0.816501049763750
0.659179687500000 0.816178175500000
0.659240722656250 0.816888265076250
0.659301757812500 0.817598354652500
0.659362792968750 0.818308444228750
0.659423828125000 0.819018533805000
0.659484863281250 0.818821630741250
0.659545898437500 0.818624727677500
0.659606933593750 0.818427824613750
0.659667968750000 0.818230921550000
0.659729003906250 0.818185183926250
0.659790039062500 0.818139446302500
0.659851074218750 0.818093708678750
0.659912109375000 0.818047971055000
0.659973144531250 0.817095240791250
0.660034179687500 0.816142510527500
0.660095214843750 0.815189780263750
0.660156250000000 0.814237050000000
0.660217285156250 0.815664475576250
0.660278320312500 0.817091901152500
0.660339355468750 0.818519326728750
0.660400390625000 0.819946752305000
0.660461425781250 0.820467185241250
0.660522460937500 0.820987618177500
0.660583496093750 0.821508051113750
0.660644531250000 0.822028484050000
0.660705566406250 0.822700082426250
0.660766601562500 0.823371680802500
0.660827636718750 0.824043279178750
0.660888671875000 0.824714877555000
0.660949707031250 0.824479483291250
0.661010742187500 0.824244089027500
0.661071777343750 0.824008694763750
0.661132812500000 0.823773300500000
0.661193847656250 0.824570870076250
0.661254882812500 0.825368439652500
0.661315917968750 0.826166009228750
0.661376953125000 0.826963578805000
0.661437988281250 0.826854155741250
0.661499023437500 0.826744732677500
0.661560058593750 0.826635309613750
0.661621093750000 0.826525886550000
0.661682128906250 0.826567628926250
0.661743164062500 0.826609371302500
0.661804199218750 0.826651113678750
0.661865234375000 0.826692856055000
0.661926269531250 0.825827605791250
0.661987304687500 0.824962355527500
0.662048339843750 0.824097105263750
0.662109375000000 0.823231855000000
0.662170410156250 0.824134400576250
0.662231445312500 0.825036946152500
0.662292480468750 0.825939491728750
0.662353515625000 0.826842037305000
0.662414550781250 0.826837590241250
0.662475585937500 0.826833143177500
0.662536621093750 0.826828696113750
0.662597656250000 0.826824249050000
0.662658691406250 0.826970967426250
0.662719726562500 0.827117685802500
0.662780761718750 0.827264404178750
0.662841796875000 0.827411122555000
0.662902832031250 0.826650848291250
0.662963867187500 0.825890574027500
0.663024902343750 0.825130299763750
0.663085937500000 0.824370025500000
0.663146972656250 0.824642715076250
0.663208007812500 0.824915404652500
0.663269042968750 0.825188094228750
0.663330078125000 0.825460783805000
0.663391113281250 0.824826480741250
0.663452148437500 0.824192177677500
0.663513183593750 0.823557874613750
0.663574218750000 0.822923571550000
0.663635253906250 0.822440433926250
0.663696289062500 0.821957296302500
0.663757324218750 0.821474158678750
0.663818359375000 0.820991021055000
0.663879394531250 0.819600890791250
0.663940429687500 0.818210760527500
0.664001464843750 0.816820630263750
0.664062500000000 0.815430500000000
0.664123535156250 0.816930825576250
0.664184570312500 0.818431151152500
0.664245605468750 0.819931476728750
0.664306640625000 0.821431802305000
0.664367675781250 0.822025135241250
0.664428710937500 0.822618468177500
0.664489746093750 0.823211801113750
0.664550781250000 0.823805134050000
0.664611816406250 0.824549632426250
0.664672851562500 0.825294130802500
0.664733886718750 0.826038629178750
0.664794921875000 0.826783127555000
0.664855957031250 0.826620633291250
0.664916992187500 0.826458139027500
0.664978027343750 0.826295644763750
0.665039062500000 0.826133150500000
0.665100097656250 0.827003620076250
0.665161132812500 0.827874089652500
0.665222167968750 0.828744559228750
0.665283203125000 0.829615028805000
0.665344238281250 0.829578505741250
0.665405273437500 0.829541982677500
0.665466308593750 0.829505459613750
0.665527343750000 0.829468936550000
0.665588378906250 0.829583578926250
0.665649414062500 0.829698221302500
0.665710449218750 0.829812863678750
0.665771484375000 0.829927506055000
0.665832519531250 0.829135155791250
0.665893554687500 0.828342805527500
0.665954589843750 0.827550455263750
0.666015625000000 0.826758105000000
0.666076660156250 0.827733550576250
0.666137695312500 0.828708996152500
0.666198730468750 0.829684441728750
0.666259765625000 0.830659887305000
0.666320800781250 0.830728340241250
0.666381835937500 0.830796793177500
0.666442871093750 0.830865246113750
0.666503906250000 0.830933699050000
0.666564941406250 0.831153317426250
0.666625976562500 0.831372935802500
0.666687011718750 0.831592554178750
0.666748046875000 0.831812172555000
0.666809082031250 0.831124798291250
0.666870117187500 0.830437424027500
0.666931152343750 0.829750049763750
0.666992187500000 0.829062675500000
0.667053222656250 0.829408265076250
0.667114257812500 0.829753854652500
0.667175292968750 0.830099444228750
0.667236328125000 0.830445033805000
0.667297363281250 0.829883630741250
0.667358398437500 0.829322227677500
0.667419433593750 0.828760824613750
0.667480468750000 0.828199421550000
0.667541503906250 0.827789183926250
0.667602539062500 0.827378946302500
0.667663574218750 0.826968708678750
0.667724609375000 0.826558471055000
0.667785644531250 0.825241240791250
0.667846679687500 0.823924010527500
0.667907714843750 0.822606780263750
0.667968750000000 0.821289550000000
0.668029785156250 0.822352475576250
0.668090820312500 0.823415401152500
0.668151855468750 0.824478326728750
0.668212890625000 0.825541252305000
0.668273925781250 0.825697185241250
0.668334960937500 0.825853118177500
0.668395996093750 0.826009051113750
0.668457031250000 0.826164984050000
0.668518066406250 0.826472082426250
0.668579101562500 0.826779180802500
0.668640136718750 0.827086279178750
0.668701171875000 0.827393377555000
0.668762207031250 0.826793483291250
0.668823242187500 0.826193589027500
0.668884277343750 0.825593694763750
0.668945312500000 0.824993800500000
0.669006347656250 0.825426870076250
0.669067382812500 0.825859939652500
0.669128417968750 0.826293009228750
0.669189453125000 0.826726078805000
0.669250488281250 0.826252155741250
0.669311523437500 0.825778232677500
0.669372558593750 0.825304309613750
0.669433593750000 0.824830386550000
0.669494628906250 0.824507628926250
0.669555664062500 0.824184871302500
0.669616699218750 0.823862113678750
0.669677734375000 0.823539356055000
0.669738769531250 0.822309605791250
0.669799804687500 0.821079855527500
0.669860839843750 0.819850105263750
0.669921875000000 0.818620355000000
0.669982910156250 0.819158400576250
0.670043945312500 0.819696446152500
0.670104980468750 0.820234491728750
0.670166015625000 0.820772537305000
0.670227050781250 0.820403590241250
0.670288085937500 0.820034643177500
0.670349121093750 0.819665696113750
0.670410156250000 0.819296749050000
0.670471191406250 0.819078967426250
0.670532226562500 0.818861185802500
0.670593261718750 0.818643404178750
0.670654296875000 0.818425622555000
0.670715332031250 0.817300848291250
0.670776367187500 0.816176074027500
0.670837402343750 0.815051299763750
0.670898437500000 0.813926525500000
0.670959472656250 0.813834715076250
0.671020507812500 0.813742904652500
0.671081542968750 0.813651094228750
0.671142578125000 0.813559283805000
0.671203613281250 0.812560480741250
0.671264648437500 0.811561677677500
0.671325683593750 0.810562874613750
0.671386718750000 0.809564071550000
0.671447753906250 0.808716433926250
0.671508789062500 0.807868796302500
0.671569824218750 0.807021158678750
0.671630859375000 0.806173521055000
0.671691894531250 0.804418890791250
0.671752929687500 0.802664260527500
0.671813964843750 0.800909630263750
0.671875000000000 0.799155000000000
0.671936035156250 0.800716075576250
0.671997070312500 0.802277151152500
0.672058105468750 0.803838226728750
0.672119140625000 0.805399302305000
0.672180175781250 0.806053385241250
0.672241210937500 0.806707468177500
0.672302246093750 0.807361551113750
0.672363281250000 0.808015634050000
0.672424316406250 0.808820882426250
0.672485351562500 0.809626130802500
0.672546386718750 0.810431379178750
0.672607421875000 0.811236627555000
0.672668457031250 0.811134883291250
0.672729492187500 0.811033139027500
0.672790527343750 0.810931394763750
0.672851562500000 0.810829650500000
0.672912597656250 0.811760870076250
0.672973632812500 0.812692089652500
0.673034667968750 0.813623309228750
0.673095703125000 0.814554528805000
0.673156738281250 0.814578755741250
0.673217773437500 0.814602982677500
0.673278808593750 0.814627209613750
0.673339843750000 0.814651436550000
0.673400878906250 0.814826828926250
0.673461914062500 0.815002221302500
0.673522949218750 0.815177613678750
0.673583984375000 0.815353006055000
0.673645019531250 0.814621405791250
0.673706054687500 0.813889805527500
0.673767089843750 0.813158205263750
0.673828125000000 0.812426605000000
0.673889160156250 0.813462800576250
0.673950195312500 0.814498996152500
0.674011230468750 0.815535191728750
0.674072265625000 0.816571387305000
0.674133300781250 0.816700590241250
0.674194335937500 0.816829793177500
0.674255371093750 0.816958996113750
0.674316406250000 0.817088199050000
0.674377441406250 0.817368567426250
0.674438476562500 0.817648935802500
0.674499511718750 0.817929304178750
0.674560546875000 0.818209672555000
0.674621582031250 0.817583048291250
0.674682617187500 0.816956424027500
0.674743652343750 0.816329799763750
0.674804687500000 0.815703175500000
0.674865722656250 0.816109515076250
0.674926757812500 0.816515854652500
0.674987792968750 0.816922194228750
0.675048828125000 0.817328533805000
0.675109863281250 0.816827880741250
0.675170898437500 0.816327227677500
0.675231933593750 0.815826574613750
0.675292968750000 0.815325921550000
0.675354003906250 0.814976433926250
0.675415039062500 0.814626946302500
0.675476074218750 0.814277458678750
0.675537109375000 0.813927971055000
0.675598144531250 0.812671490791250
0.675659179687500 0.811415010527500
0.675720214843750 0.810158530263750
0.675781250000000 0.808902050000000
0.675842285156250 0.810025725576250
0.675903320312500 0.811149401152500
0.675964355468750 0.812273076728750
0.676025390625000 0.813396752305000
0.676086425781250 0.813613435241250
0.676147460937500 0.813830118177500
0.676208496093750 0.814046801113750
0.676269531250000 0.814263484050000
0.676330566406250 0.814631332426250
0.676391601562500 0.814999180802500
0.676452636718750 0.815367029178750
0.676513671875000 0.815734877555000
0.676574707031250 0.815195733291250
0.676635742187500 0.814656589027500
0.676696777343750 0.814117444763750
0.676757812500000 0.813578300500000
0.676818847656250 0.814072120076250
0.676879882812500 0.814565939652500
0.676940917968750 0.815059759228750
0.677001953125000 0.815553578805000
0.677062988281250 0.815140405741250
0.677124023437500 0.814727232677500
0.677185058593750 0.814314059613750
0.677246093750000 0.813900886550000
0.677307128906250 0.813638878926250
0.677368164062500 0.813376871302500
0.677429199218750 0.813114863678750
0.677490234375000 0.812852856055000
0.677551269531250 0.811683855791250
0.677612304687500 0.810514855527500
0.677673339843750 0.809345855263750
0.677734375000000 0.808176855000000
0.677795410156250 0.808775650576250
0.677856445312500 0.809374446152500
0.677917480468750 0.809973241728750
0.677978515625000 0.810572037305000
0.678039550781250 0.810263840241250
0.678100585937500 0.809955643177500
0.678161621093750 0.809647446113750
0.678222656250000 0.809339249050000
0.678283691406250 0.809182217426250
0.678344726562500 0.809025185802500
0.678405761718750 0.808868154178750
0.678466796875000 0.808711122555000
0.678527832031250 0.807647098291250
0.678588867187500 0.806583074027500
0.678649902343750 0.805519049763750
0.678710937500000 0.804455025500000
0.678771972656250 0.804423965076250
0.678833007812500 0.804392904652500
0.678894042968750 0.804361844228750
0.678955078125000 0.804330783805000
0.679016113281250 0.803392730741250
0.679077148437500 0.802454677677500
0.679138183593750 0.801516624613750
0.679199218750000 0.800578571550000
0.679260253906250 0.799791683926250
0.679321289062500 0.799004796302500
0.679382324218750 0.798217908678750
0.679443359375000 0.797431021055000
0.679504394531250 0.795737140791250
0.679565429687500 0.794043260527500
0.679626464843750 0.792349380263750
0.679687500000000 0.790655500000000
0.679748535156250 0.791852075576250
0.679809570312500 0.793048651152500
0.679870605468750 0.794245226728750
0.679931640625000 0.795441802305000
0.679992675781250 0.795731385241250
0.680053710937500 0.796020968177500
0.680114746093750 0.796310551113750
0.680175781250000 0.796600134050000
0.680236816406250 0.797040882426250
0.680297851562500 0.797481630802500
0.680358886718750 0.797922379178750
0.680419921875000 0.798363127555000
0.680480957031250 0.797896883291250
0.680541992187500 0.797430639027500
0.680603027343750 0.796964394763750
0.680664062500000 0.796498150500000
0.680725097656250 0.797064870076250
0.680786132812500 0.797631589652500
0.680847167968750 0.798198309228750
0.680908203125000 0.798765028805000
0.680969238281250 0.798424755741250
0.681030273437500 0.798084482677500
0.681091308593750 0.797744209613750
0.681152343750000 0.797403936550000
0.681213378906250 0.797214828926250
0.681274414062500 0.797025721302500
0.681335449218750 0.796836613678750
0.681396484375000 0.796647506055000
0.681457519531250 0.795551405791250
0.681518554687500 0.794455305527500
0.681579589843750 0.793359205263750
0.681640625000000 0.792263105000000
0.681701660156250 0.792934800576250
0.681762695312500 0.793606496152500
0.681823730468750 0.794278191728750
0.681884765625000 0.794949887305000
0.681945800781250 0.794714590241250
0.682006835937500 0.794479293177500
0.682067871093750 0.794243996113750
0.682128906250000 0.794008699050000
0.682189941406250 0.793924567426250
0.682250976562500 0.793840435802500
0.682312011718750 0.793756304178750
0.682373046875000 0.793672172555000
0.682434082031250 0.792681048291250
0.682495117187500 0.791689924027500
0.682556152343750 0.790698799763750
0.682617187500000 0.789707675500000
0.682678222656250 0.789749515076250
0.682739257812500 0.789791354652500
0.682800292968750 0.789833194228750
0.682861328125000 0.789875033805000
0.682922363281250 0.789009880741250
0.682983398437500 0.788144727677500
0.683044433593750 0.787279574613750
0.683105468750000 0.786414421550000
0.683166503906250 0.785700433926250
0.683227539062500 0.784986446302500
0.683288574218750 0.784272458678750
0.683349609375000 0.783558471055000
0.683410644531250 0.781937490791250
0.683471679687500 0.780316510527500
0.683532714843750 0.778695530263750
0.683593750000000 0.777074550000000
0.683654785156250 0.777833725576250
0.683715820312500 0.778592901152500
0.683776855468750 0.779352076728750
0.683837890625000 0.780111252305000
0.683898925781250 0.779963435241250
0.683959960937500 0.779815618177500
0.684020996093750 0.779667801113750
0.684082031250000 0.779519984050000
0.684143066406250 0.779523332426250
0.684204101562500 0.779526680802500
0.684265136718750 0.779530029178750
0.684326171875000 0.779533377555000
0.684387207031250 0.778629733291250
0.684448242187500 0.777726089027500
0.684509277343750 0.776822444763750
0.684570312500000 0.775918800500000
0.684631347656250 0.776048120076250
0.684692382812500 0.776177439652500
0.684753417968750 0.776306759228750
0.684814453125000 0.776436078805000
0.684875488281250 0.775658405741250
0.684936523437500 0.774880732677500
0.684997558593750 0.774103059613750
0.685058593750000 0.773325386550000
0.685119628906250 0.772698878926250
0.685180664062500 0.772072371302500
0.685241699218750 0.771445863678750
0.685302734375000 0.770819356055000
0.685363769531250 0.769285855791250
0.685424804687500 0.767752355527500
0.685485839843750 0.766218855263750
0.685546875000000 0.764685355000000
0.685607910156250 0.764919650576250
0.685668945312500 0.765153946152500
0.685729980468750 0.765388241728750
0.685791015625000 0.765622537305000
0.685852050781250 0.764949840241250
0.685913085937500 0.764277143177500
0.685974121093750 0.763604446113750
0.686035156250000 0.762931749050000
0.686096191406250 0.762410217426250
0.686157226562500 0.761888685802500
0.686218261718750 0.761367154178750
0.686279296875000 0.760845622555000
0.686340332031250 0.759417098291250
0.686401367187500 0.757988574027500
0.686462402343750 0.756560049763750
0.686523437500000 0.755131525500000
0.686584472656250 0.754735965076250
0.686645507812500 0.754340404652500
0.686706542968750 0.753944844228750
0.686767578125000 0.753549283805000
0.686828613281250 0.752246730741250
0.686889648437500 0.750944177677500
0.686950683593750 0.749641624613750
0.687011718750000 0.748339071550000
0.687072753906250 0.747187683926250
0.687133789062500 0.746036296302500
0.687194824218750 0.744884908678750
0.687255859375000 0.743733521055000
0.687316894531250 0.741675140791250
0.687377929687500 0.739616760527500
0.687438964843750 0.737558380263750
0.687500000000000 0.735500000000000
0.687561035156250 0.737407013076250
0.687622070312500 0.739314026152500
0.687683105468750 0.741221039228750
0.687744140625000 0.743128052305000
0.687805175781250 0.744128072741250
0.687866210937500 0.745128093177500
0.687927246093750 0.746128113613750
0.687988281250000 0.747128134050000
0.688049316406250 0.748279319926250
0.688110351562500 0.749430505802500
0.688171386718750 0.750581691678750
0.688232421875000 0.751732877555000
0.688293457031250 0.751977070791250
0.688354492187500 0.752221264027500
0.688415527343750 0.752465457263750
0.688476562500000 0.752709650500000
0.688537597656250 0.753986807576250
0.688598632812500 0.755263964652500
0.688659667968750 0.756541121728750
0.688720703125000 0.757818278805000
0.688781738281250 0.758188443241250
0.688842773437500 0.758558607677500
0.688903808593750 0.758928772113750
0.688964843750000 0.759298936550000
0.689025878906250 0.759820266426250
0.689086914062500 0.760341596302500
0.689147949218750 0.760862926178750
0.689208984375000 0.761384256055000
0.689270019531250 0.760998593291250
0.689331054687500 0.760612930527500
0.689392089843750 0.760227267763750
0.689453125000000 0.759841605000000
0.689514160156250 0.761223738076250
0.689575195312500 0.762605871152500
0.689636230468750 0.763988004228750
0.689697265625000 0.765370137305000
0.689758300781250 0.765845277741250
0.689819335937500 0.766320418177500
0.689880371093750 0.766795558613750
0.689941406250000 0.767270699050000
0.690002441406250 0.767897004926250
0.690063476562500 0.768523310802500
0.690124511718750 0.769149616678750
0.690185546875000 0.769775922555000
0.690246582031250 0.769495235791250
0.690307617187500 0.769214549027500
0.690368652343750 0.768933862263750
0.690429687500000 0.768653175500000
0.690490722656250 0.769405452576250
0.690551757812500 0.770157729652500
0.690612792968750 0.770910006728750
0.690673828125000 0.771662283805000
0.690734863281250 0.771507568241250
0.690795898437500 0.771352852677500
0.690856933593750 0.771198137113750
0.690917968750000 0.771043421550000
0.690979003906250 0.771039871426250
0.691040039062500 0.771036321302500
0.691101074218750 0.771032771178750
0.691162109375000 0.771029221055000
0.691223144531250 0.770118678291250
0.691284179687500 0.769208135527500
0.691345214843750 0.768297592763750
0.691406250000000 0.767387050000000
0.691467285156250 0.768856663076250
0.691528320312500 0.770326276152500
0.691589355468750 0.771795889228750
0.691650390625000 0.773265502305000
0.691711425781250 0.773828122741250
0.691772460937500 0.774390743177500
0.691833496093750 0.774953363613750
0.691894531250000 0.775515984050000
0.691955566406250 0.776229769926250
0.692016601562500 0.776943555802500
0.692077636718750 0.777657341678750
0.692138671875000 0.778371127555000
0.692199707031250 0.778177920791250
0.692260742187500 0.777984714027500
0.692321777343750 0.777791507263750
0.692382812500000 0.777598300500000
0.692443847656250 0.778438057576250
0.692504882812500 0.779277814652500
0.692565917968750 0.780117571728750
0.692626953125000 0.780957328805000
0.692687988281250 0.780890093241250
0.692749023437500 0.780822857677500
0.692810058593750 0.780755622113750
0.692871093750000 0.780688386550000
0.692932128906250 0.780772316426250
0.692993164062500 0.780856246302500
0.693054199218750 0.780940176178750
0.693115234375000 0.781024106055000
0.693176269531250 0.780201043291250
0.693237304687500 0.779377980527500
0.693298339843750 0.778554917763750
0.693359375000000 0.777731855000000
0.693420410156250 0.778676588076250
0.693481445312500 0.779621321152500
0.693542480468750 0.780566054228750
0.693603515625000 0.781510787305000
0.693664550781250 0.781548527741250
0.693725585937500 0.781586268177500
0.693786621093750 0.781624008613750
0.693847656250000 0.781661749050000
0.693908691406250 0.781850654926250
0.693969726562500 0.782039560802500
0.694030761718750 0.782228466678750
0.694091796875000 0.782417372555000
0.694152832031250 0.781699285791250
0.694213867187500 0.780981199027500
0.694274902343750 0.780263112263750
0.694335937500000 0.779545025500000
0.694396972656250 0.779859902576250
0.694458007812500 0.780174779652500
0.694519042968750 0.780489656728750
0.694580078125000 0.780804533805000
0.694641113281250 0.780212418241250
0.694702148437500 0.779620302677500
0.694763183593750 0.779028187113750
0.694824218750000 0.778436071550000
0.694885253906250 0.777995121426250
0.694946289062500 0.777554171302500
0.695007324218750 0.777113221178750
0.695068359375000 0.776672271055000
0.695129394531250 0.775324328291250
0.695190429687500 0.773976385527500
0.695251464843750 0.772628442763750
0.695312500000000 0.771280500000000
0.695373535156250 0.772823013076250
0.695434570312500 0.774365526152500
0.695495605468750 0.775908039228750
0.695556640625000 0.777450552305000
0.695617675781250 0.778086072741250
0.695678710937500 0.778721593177500
0.695739746093750 0.779357113613750
0.695800781250000 0.779992634050000
0.695861816406250 0.780779319926250
0.695922851562500 0.781566005802500
0.695983886718750 0.782352691678750
0.696044921875000 0.783139377555000
0.696105957031250 0.783019070791250
0.696166992187500 0.782898764027500
0.696228027343750 0.782778457263750
0.696289062500000 0.782658150500000
0.696350097656250 0.783570807576250
0.696411132812500 0.784483464652500
0.696472167968750 0.785396121728750
0.696533203125000 0.786308778805000
0.696594238281250 0.786314443241250
0.696655273437500 0.786320107677500
0.696716308593750 0.786325772113750
0.696777343750000 0.786331436550000
0.696838378906250 0.786488266426250
0.696899414062500 0.786645096302500
0.696960449218750 0.786801926178750
0.697021484375000 0.786958756055000
0.697082519531250 0.786208593291250
0.697143554687500 0.785458430527500
0.697204589843750 0.784708267763750
0.697265625000000 0.783958105000000
0.697326660156250 0.784975738076250
0.697387695312500 0.785993371152500
0.697448730468750 0.787011004228750
0.697509765625000 0.788028637305000
0.697570800781250 0.788139277741250
0.697631835937500 0.788249918177500
0.697692871093750 0.788360558613750
0.697753906250000 0.788471199050000
0.697814941406250 0.788733004926250
0.697875976562500 0.788994810802500
0.697937011718750 0.789256616678750
0.697998046875000 0.789518422555000
0.698059082031250 0.788873235791250
0.698120117187500 0.788228049027500
0.698181152343750 0.787582862263750
0.698242187500000 0.786937675500000
0.698303222656250 0.787325452576250
0.698364257812500 0.787713229652500
0.698425292968750 0.788101006728750
0.698486328125000 0.788488783805000
0.698547363281250 0.787969568241250
0.698608398437500 0.787450352677500
0.698669433593750 0.786931137113750
0.698730468750000 0.786411921550000
0.698791503906250 0.786043871426250
0.698852539062500 0.785675821302500
0.698913574218750 0.785307771178750
0.698974609375000 0.784939721055000
0.699035644531250 0.783664678291250
0.699096679687500 0.782389635527500
0.699157714843750 0.781114592763750
0.699218750000000 0.779839550000000
0.699279785156250 0.780944663076250
0.699340820312500 0.782049776152500
0.699401855468750 0.783154889228750
0.699462890625000 0.784260002305000
0.699523925781250 0.784458122741250
0.699584960937500 0.784656243177500
0.699645996093750 0.784854363613750
0.699707031250000 0.785052484050000
0.699768066406250 0.785401769926250
0.699829101562500 0.785751055802500
0.699890136718750 0.786100341678750
0.699951171875000 0.786449627555000
0.700012207031250 0.785891920791250
0.700073242187500 0.785334214027500
0.700134277343750 0.784776507263750
0.700195312500000 0.784218800500000
0.700256347656250 0.784694057576250
0.700317382812500 0.785169314652500
0.700378417968750 0.785644571728750
0.700439453125000 0.786119828805000
0.700500488281250 0.785688093241250
0.700561523437500 0.785256357677500
0.700622558593750 0.784824622113750
0.700683593750000 0.784392886550000
0.700744628906250 0.784112316426250
0.700805664062500 0.783831746302500
0.700866699218750 0.783551176178750
0.700927734375000 0.783270606055000
0.700988769531250 0.782083043291250
0.701049804687500 0.780895480527500
0.701110839843750 0.779707917763750
0.701171875000000 0.778520355000000
0.701232910156250 0.779100588076250
0.701293945312500 0.779680821152500
0.701354980468750 0.780261054228750
0.701416015625000 0.780841287305000
0.701477050781250 0.780514527741250
0.701538085937500 0.780187768177500
0.701599121093750 0.779861008613750
0.701660156250000 0.779534249050000
0.701721191406250 0.779358654926250
0.701782226562500 0.779183060802500
0.701843261718750 0.779007466678750
0.701904296875000 0.778831872555000
0.701965332031250 0.777749285791250
0.702026367187500 0.776666699027500
0.702087402343750 0.775584112263750
0.702148437500000 0.774501525500000
0.702209472656250 0.774451902576250
0.702270507812500 0.774402279652500
0.702331542968750 0.774352656728750
0.702392578125000 0.774303033805000
0.702453613281250 0.773346418241250
0.702514648437500 0.772389802677500
0.702575683593750 0.771433187113750
0.702636718750000 0.770476571550000
0.702697753906250 0.769671121426250
0.702758789062500 0.768865671302500
0.702819824218750 0.768060221178750
0.702880859375000 0.767254771055000
0.702941894531250 0.765542328291250
0.703002929687500 0.763829885527500
0.703063964843750 0.762117442763750
0.703125000000000 0.760405000000000
0.703186035156250 0.762008263076250
0.703247070312500 0.763611526152500
0.703308105468750 0.765214789228750
0.703369140625000 0.766818052305000
0.703430175781250 0.767514322741250
0.703491210937500 0.768210593177500
0.703552246093750 0.768906863613750
0.703613281250000 0.769603134050000
0.703674316406250 0.770450569926250
0.703735351562500 0.771298005802500
0.703796386718750 0.772145441678750
0.703857421875000 0.772992877555000
0.703918457031250 0.772933320791250
0.703979492187500 0.772873764027500
0.704040527343750 0.772814207263750
0.704101562500000 0.772754650500000
0.704162597656250 0.773728057576250
0.704223632812500 0.774701464652500
0.704284667968750 0.775674871728750
0.704345703125000 0.776648278805000
0.704406738281250 0.776714693241250
0.704467773437500 0.776781107677500
0.704528808593750 0.776847522113750
0.704589843750000 0.776913936550000
0.704650878906250 0.777131516426250
0.704711914062500 0.777349096302500
0.704772949218750 0.777566676178750
0.704833984375000 0.777784256055000
0.704895019531250 0.777094843291250
0.704956054687500 0.776405430527500
0.705017089843750 0.775716017763750
0.705078125000000 0.775026605000000
0.705139160156250 0.776104988076250
0.705200195312500 0.777183371152500
0.705261230468750 0.778261754228750
0.705322265625000 0.779340137305000
0.705383300781250 0.779511527741250
0.705444335937500 0.779682918177500
0.705505371093750 0.779854308613750
0.705566406250000 0.780025699050000
0.705627441406250 0.780348254926250
0.705688476562500 0.780670810802500
0.705749511718750 0.780993366678750
0.705810546875000 0.781315922555000
0.705871582031250 0.780731485791250
0.705932617187500 0.780147049027500
0.705993652343750 0.779562612263750
0.706054687500000 0.778978175500000
0.706115722656250 0.779426702576250
0.706176757812500 0.779875229652500
0.706237792968750 0.780323756728750
0.706298828125000 0.780772283805000
0.706359863281250 0.780313818241250
0.706420898437500 0.779855352677500
0.706481933593750 0.779396887113750
0.706542968750000 0.778938421550000
0.706604003906250 0.778631121426250
0.706665039062500 0.778323821302500
0.706726074218750 0.778016521178750
0.706787109375000 0.777709221055000
0.706848144531250 0.776494928291250
0.706909179687500 0.775280635527500
0.706970214843750 0.774066342763750
0.707031250000000 0.772852050000000
0.707092285156250 0.774017913076250
0.707153320312500 0.775183776152500
0.707214355468750 0.776349639228750
0.707275390625000 0.777515502305000
0.707336425781250 0.777774372741250
0.707397460937500 0.778033243177500
0.707458496093750 0.778292113613750
0.707519531250000 0.778550984050000
0.707580566406250 0.778961019926250
0.707641601562500 0.779371055802500
0.707702636718750 0.779781091678750
0.707763671875000 0.780191127555000
0.707824707031250 0.779694170791250
0.707885742187500 0.779197214027500
0.707946777343750 0.778700257263750
0.708007812500000 0.778203300500000
0.708068847656250 0.778739307576250
0.708129882812500 0.779275314652500
0.708190917968750 0.779811321728750
0.708251953125000 0.780347328805000
0.708312988281250 0.779976343241250
0.708374023437500 0.779605357677500
0.708435058593750 0.779234372113750
0.708496093750000 0.778863386550000
0.708557128906250 0.778643566426250
0.708618164062500 0.778423746302500
0.708679199218750 0.778203926178750
0.708740234375000 0.777984106055000
0.708801269531250 0.776857293291250
0.708862304687500 0.775730480527500
0.708923339843750 0.774603667763750
0.708984375000000 0.773476855000000
0.709045410156250 0.774117838076250
0.709106445312500 0.774758821152500
0.709167480468750 0.775399804228750
0.709228515625000 0.776040787305000
0.709289550781250 0.775774777741250
0.709350585937500 0.775508768177500
0.709411621093750 0.775242758613750
0.709472656250000 0.774976749050000
0.709533691406250 0.774861904926250
0.709594726562500 0.774747060802500
0.709655761718750 0.774632216678750
0.709716796875000 0.774517372555000
0.709777832031250 0.773495535791250
0.709838867187500 0.772473699027500
0.709899902343750 0.771451862263750
0.709960937500000 0.770430025500000
0.710021972656250 0.770441152576250
0.710083007812500 0.770452279652500
0.710144042968750 0.770463406728750
0.710205078125000 0.770474533805000
0.710266113281250 0.769578668241250
0.710327148437500 0.768682802677500
0.710388183593750 0.767786937113750
0.710449218750000 0.766891071550000
0.710510253906250 0.766146371426250
0.710571289062500 0.765401671302500
0.710632324218750 0.764656971178750
0.710693359375000 0.763912271055000
0.710754394531250 0.762260578291250
0.710815429687500 0.760608885527500
0.710876464843750 0.758957192763750
0.710937500000000 0.757305500000000
0.710998535156250 0.758544263076250
0.711059570312500 0.759783026152500
0.711120605468750 0.761021789228750
0.711181640625000 0.762260552305000
0.711242675781250 0.762592322741250
0.711303710937500 0.762924093177500
0.711364746093750 0.763255863613750
0.711425781250000 0.763587634050000
0.711486816406250 0.764070569926250
0.711547851562500 0.764553505802500
0.711608886718750 0.765036441678750
0.711669921875000 0.765519377555000
0.711730957031250 0.765095320791250
0.711791992187500 0.764671264027500
0.711853027343750 0.764247207263750
0.711914062500000 0.763823150500000
0.711975097656250 0.764432057576250
0.712036132812500 0.765040964652500
0.712097167968750 0.765649871728750
0.712158203125000 0.766258778805000
0.712219238281250 0.765960693241250
0.712280273437500 0.765662607677500
0.712341308593750 0.765364522113750
0.712402343750000 0.765066436550000
0.712463378906250 0.764919516426250
0.712524414062500 0.764772596302500
0.712585449218750 0.764625676178750
0.712646484375000 0.764478756055000
0.712707519531250 0.763424843291250
0.712768554687500 0.762370930527500
0.712829589843750 0.761317017763750
0.712890625000000 0.760263105000000
0.712951660156250 0.760976988076250
0.713012695312500 0.761690871152500
0.713073730468750 0.762404754228750
0.713134765625000 0.763118637305000
0.713195800781250 0.762925527741250
0.713256835937500 0.762732418177500
0.713317871093750 0.762539308613750
0.713378906250000 0.762346199050000
0.713439941406250 0.762304254926250
0.713500976562500 0.762262310802500
0.713562011718750 0.762220366678750
0.713623046875000 0.762178422555000
0.713684082031250 0.761229485791250
0.713745117187500 0.760280549027500
0.713806152343750 0.759331612263750
0.713867187500000 0.758382675500000
0.713928222656250 0.758466702576250
0.713989257812500 0.758550729652500
0.714050292968750 0.758634756728750
0.714111328125000 0.758718783805000
0.714172363281250 0.757895818241250
0.714233398437500 0.757072852677500
0.714294433593750 0.756249887113750
0.714355468750000 0.755426921550000
0.714416503906250 0.754755121426250
0.714477539062500 0.754083321302500
0.714538574218750 0.753411521178750
0.714599609375000 0.752739721055000
0.714660644531250 0.751160928291250
0.714721679687500 0.749582135527500
0.714782714843750 0.748003342763750
0.714843750000000 0.746424550000000
0.714904785156250 0.747225913076250
0.714965820312500 0.748027276152500
0.715026855468750 0.748828639228750
0.715087890625000 0.749630002305000
0.715148925781250 0.749524372741250
0.715209960937500 0.749418743177500
0.715270996093750 0.749313113613750
0.715332031250000 0.749207484050000
0.715393066406250 0.749253019926250
0.715454101562500 0.749298555802500
0.715515136718750 0.749344091678750
0.715576171875000 0.749389627555000
0.715637207031250 0.748528170791250
0.715698242187500 0.747666714027500
0.715759277343750 0.746805257263750
0.715820312500000 0.745943800500000
0.715881347656250 0.746115307576250
0.715942382812500 0.746286814652500
0.716003417968750 0.746458321728750
0.716064453125000 0.746629828805000
0.716125488281250 0.745894343241250
0.716186523437500 0.745158857677500
0.716247558593750 0.744423372113750
0.716308593750000 0.743687886550000
0.716369628906250 0.743103566426250
0.716430664062500 0.742519246302500
0.716491699218750 0.741934926178750
0.716552734375000 0.741350606055000
0.716613769531250 0.739859293291250
0.716674804687500 0.738367980527500
0.716735839843750 0.736876667763750
0.716796875000000 0.735385355000000
0.716857910156250 0.735661838076250
0.716918945312500 0.735938321152500
0.716979980468750 0.736214804228750
0.717041015625000 0.736491287305000
0.717102050781250 0.735860777741250
0.717163085937500 0.735230268177500
0.717224121093750 0.734599758613750
0.717285156250000 0.733969249050000
0.717346191406250 0.733489904926250
0.717407226562500 0.733010560802500
0.717468261718750 0.732531216678750
0.717529296875000 0.732051872555000
0.717590332031250 0.730665535791250
0.717651367187500 0.729279199027500
0.717712402343750 0.727892862263750
0.717773437500000 0.726506525500000
0.717834472656250 0.726153152576250
0.717895507812500 0.725799779652500
0.717956542968750 0.725446406728750
0.718017578125000 0.725093033805000
0.718078613281250 0.723832668241250
0.718139648437500 0.722572302677500
0.718200683593750 0.721311937113750
0.718261718750000 0.720051571550000
0.718322753906250 0.718942371426250
0.718383789062500 0.717833171302500
0.718444824218750 0.716723971178750
0.718505859375000 0.715614771055000
0.718566894531250 0.713598578291250
0.718627929687500 0.711582385527500
0.718688964843750 0.709566192763750
0.718750000000000 0.707550000000000
0.718811035156250 0.709203888076250
0.718872070312500 0.710857776152500
0.718933105468750 0.712511664228750
0.718994140625000 0.714165552305000
0.719055175781250 0.714912447741250
0.719116210937500 0.715659343177500
0.719177246093750 0.716406238613750
0.719238281250000 0.717153134050000
0.719299316406250 0.718051194926250
0.719360351562500 0.718949255802500
0.719421386718750 0.719847316678750
0.719482421875000 0.720745377555000
0.719543457031250 0.720736445791250
0.719604492187500 0.720727514027500
0.719665527343750 0.720718582263750
0.719726562500000 0.720709650500000
0.719787597656250 0.721733682576250
0.719848632812500 0.722757714652500
0.719909667968750 0.723781746728750
0.719970703125000 0.724805778805000
0.720031738281250 0.724922818241250
0.720092773437500 0.725039857677500
0.720153808593750 0.725156897113750
0.720214843750000 0.725273936550000
0.720275878906250 0.725542141426250
0.720336914062500 0.725810346302500
0.720397949218750 0.726078551178750
0.720458984375000 0.726346756055000
0.720520019531250 0.725707968291250
0.720581054687500 0.725069180527500
0.720642089843750 0.724430392763750
0.720703125000000 0.723791605000000
0.720764160156250 0.724920613076250
0.720825195312500 0.726049621152500
0.720886230468750 0.727178629228750
0.720947265625000 0.728307637305000
0.721008300781250 0.728529652741250
0.721069335937500 0.728751668177500
0.721130371093750 0.728973683613750
0.721191406250000 0.729195699050000
0.721252441406250 0.729568879926250
0.721313476562500 0.729942060802500
0.721374511718750 0.730315241678750
0.721435546875000 0.730688422555000
0.721496582031250 0.730154610791250
0.721557617187500 0.729620799027500
0.721618652343750 0.729086987263750
0.721679687500000 0.728553175500000
0.721740722656250 0.729052327576250
0.721801757812500 0.729551479652500
0.721862792968750 0.730050631728750
0.721923828125000 0.730549783805000
0.721984863281250 0.730141943241250
0.722045898437500 0.729734102677500
0.722106933593750 0.729326262113750
0.722167968750000 0.728918421550000
0.722229003906250 0.728661746426250
0.722290039062500 0.728405071302500
0.722351074218750 0.728148396178750
0.722412109375000 0.727891721055000
0.722473144531250 0.726728053291250
0.722534179687500 0.725564385527500
0.722595214843750 0.724400717763750
0.722656250000000 0.723237050000000
0.722717285156250 0.724453538076250
0.722778320312500 0.725670026152500
0.722839355468750 0.726886514228750
0.722900390625000 0.728103002305000
0.722961425781250 0.728412497741250
0.723022460937500 0.728721993177500
0.723083496093750 0.729031488613750
0.723144531250000 0.729340984050000
0.723205566406250 0.729801644926250
0.723266601562500 0.730262305802500
0.723327636718750 0.730722966678750
0.723388671875000 0.731183627555000
0.723449707031250 0.730737295791250
0.723510742187500 0.730290964027500
0.723571777343750 0.729844632263750
0.723632812500000 0.729398300500000
0.723693847656250 0.729984932576250
0.723754882812500 0.730571564652500
0.723815917968750 0.731158196728750
0.723876953125000 0.731744828805000
0.723937988281250 0.731424468241250
0.723999023437500 0.731104107677500
0.724060058593750 0.730783747113750
0.724121093750000 0.730463386550000
0.724182128906250 0.730294191426250
0.724243164062500 0.730124996302500
0.724304199218750 0.729955801178750
0.724365234375000 0.729786606055000
0.724426269531250 0.728710418291250
0.724487304687500 0.727634230527500
0.724548339843750 0.726558042763750
0.724609375000000 0.725481855000000
0.724670410156250 0.726173463076250
0.724731445312500 0.726865071152500
0.724792480468750 0.727556679228750
0.724853515625000 0.728248287305000
0.724914550781250 0.728032902741250
0.724975585937500 0.727817518177500
0.725036621093750 0.727602133613750
0.725097656250000 0.727386749050000
0.725158691406250 0.727322529926250
0.725219726562500 0.727258310802500
0.725280761718750 0.727194091678750
0.725341796875000 0.727129872555000
0.725402832031250 0.726158660791250
0.725463867187500 0.725187449027500
0.725524902343750 0.724216237263750
0.725585937500000 0.723245025500000
0.725646972656250 0.723306777576250
0.725708007812500 0.723368529652500
0.725769042968750 0.723430281728750
0.725830078125000 0.723492033805000
0.725891113281250 0.722646793241250
0.725952148437500 0.721801552677500
0.726013183593750 0.720956312113750
0.726074218750000 0.720111071550000
0.726135253906250 0.719416996426250
0.726196289062500 0.718722921302500
0.726257324218750 0.718028846178750
0.726318359375000 0.717334771055000
0.726379394531250 0.715733703291250
0.726440429687500 0.714132635527500
0.726501464843750 0.712531567763750
0.726562500000000 0.710930500000000
0.726623535156250 0.712219888076250
0.726684570312500 0.713509276152500
0.726745605468750 0.714798664228750
0.726806640625000 0.716088052305000
0.726867675781250 0.716470447741250
0.726928710937500 0.716852843177500
0.726989746093750 0.717235238613750
0.727050781250000 0.717617634050000
0.727111816406250 0.718151194926250
0.727172851562500 0.718684755802500
0.727233886718750 0.719218316678750
0.727294921875000 0.719751877555000
0.727355957031250 0.719378445791250
0.727416992187500 0.719005014027500
0.727478027343750 0.718631582263750
0.727539062500000 0.718258150500000
0.727600097656250 0.718917682576250
0.727661132812500 0.719577214652500
0.727722167968750 0.720236746728750
0.727783203125000 0.720896278805000
0.727844238281250 0.720648818241250
0.727905273437500 0.720401357677500
0.727966308593750 0.720153897113750
0.728027343750000 0.719906436550000
0.728088378906250 0.719810141426250
0.728149414062500 0.719713846302500
0.728210449218750 0.719617551178750
0.728271484375000 0.719521256055000
0.728332519531250 0.718517968291250
0.728393554687500 0.717514680527500
0.728454589843750 0.716511392763750
0.728515625000000 0.715508105000000
0.728576660156250 0.716272613076250
0.728637695312500 0.717037121152500
0.728698730468750 0.717801629228750
0.728759765625000 0.718566137305000
0.728820800781250 0.718423652741250
0.728881835937500 0.718281168177500
0.728942871093750 0.718138683613750
0.729003906250000 0.717996199050000
0.729064941406250 0.718004879926250
0.729125976562500 0.718013560802500
0.729187011718750 0.718022241678750
0.729248046875000 0.718030922555000
0.729309082031250 0.717132610791250
0.729370117187500 0.716234299027500
0.729431152343750 0.715335987263750
0.729492187500000 0.714437675500000
0.729553222656250 0.714572327576250
0.729614257812500 0.714706979652500
0.729675292968750 0.714841631728750
0.729736328125000 0.714976283805000
0.729797363281250 0.714203943241250
0.729858398437500 0.713431602677500
0.729919433593750 0.712659262113750
0.729980468750000 0.711886921550000
0.730041503906250 0.711265746426250
0.730102539062500 0.710644571302500
0.730163574218750 0.710023396178750
0.730224609375000 0.709402221055000
0.730285644531250 0.707874053291250
0.730346679687500 0.706345885527500
0.730407714843750 0.704817717763750
0.730468750000000 0.703289550000000
0.730529785156250 0.704141538076250
0.730590820312500 0.704993526152500
0.730651855468750 0.705845514228750
0.730712890625000 0.706697502305000
0.730773925781250 0.706642497741250
0.730834960937500 0.706587493177500
0.730895996093750 0.706532488613750
0.730957031250000 0.706477484050000
0.731018066406250 0.706573644926250
0.731079101562500 0.706669805802500
0.731140136718750 0.706765966678750
0.731201171875000 0.706862127555000
0.731262207031250 0.706051295791250
0.731323242187500 0.705240464027500
0.731384277343750 0.704429632263750
0.731445312500000 0.703618800500000
0.731506347656250 0.703840932576250
0.731567382812500 0.704063064652500
0.731628417968750 0.704285196728750
0.731689453125000 0.704507328805000
0.731750488281250 0.703822468241250
0.731811523437500 0.703137607677500
0.731872558593750 0.702452747113750
0.731933593750000 0.701767886550000
0.731994628906250 0.701234191426250
0.732055664062500 0.700700496302500
0.732116699218750 0.700166801178750
0.732177734375000 0.699633106055000
0.732238769531250 0.698192418291250
0.732299804687500 0.696751730527500
0.732360839843750 0.695311042763750
0.732421875000000 0.693870355000000
0.732482910156250 0.694197463076250
0.732543945312500 0.694524571152500
0.732604980468750 0.694851679228750
0.732666015625000 0.695178787305000
0.732727050781250 0.694598902741250
0.732788085937500 0.694019018177500
0.732849121093750 0.693439133613750
0.732910156250000 0.692859249050000
0.732971191406250 0.692430529926250
0.733032226562500 0.692001810802500
0.733093261718750 0.691573091678750
0.733154296875000 0.691144372555000
0.733215332031250 0.689808660791250
0.733276367187500 0.688472949027500
0.733337402343750 0.687137237263750
0.733398437500000 0.685801525500000
0.733459472656250 0.685498777576250
0.733520507812500 0.685196029652500
0.733581542968750 0.684893281728750
0.733642578125000 0.684590533805000
0.733703613281250 0.683380793241250
0.733764648437500 0.682171052677500
0.733825683593750 0.680961312113750
0.733886718750000 0.679751571550000
0.733947753906250 0.678692996426250
0.734008789062500 0.677634421302500
0.734069824218750 0.676575846178750
0.734130859375000 0.675517271055000
0.734191894531250 0.673551703291250
0.734252929687500 0.671586135527500
0.734313964843750 0.669620567763750
0.734375000000000 0.667655000000000
0.734436035156250 0.669005138076250
0.734497070312500 0.670355276152500
0.734558105468750 0.671705414228750
0.734619140625000 0.673055552305000
0.734680175781250 0.673498697741250
0.734741210937500 0.673941843177500
0.734802246093750 0.674384988613750
0.734863281250000 0.674828134050000
0.734924316406250 0.675422444926250
0.734985351562500 0.676016755802500
0.735046386718750 0.676611066678750
0.735107421875000 0.677205377555000
0.735168457031250 0.676892695791250
0.735229492187500 0.676580014027500
0.735290527343750 0.676267332263750
0.735351562500000 0.675954650500000
0.735412597656250 0.676674932576250
0.735473632812500 0.677395214652500
0.735534667968750 0.678115496728750
0.735595703125000 0.678835778805000
0.735656738281250 0.678649068241250
0.735717773437500 0.678462357677500
0.735778808593750 0.678275647113750
0.735839843750000 0.678088936550000
0.735900878906250 0.678053391426250
0.735961914062500 0.678017846302500
0.736022949218750 0.677982301178750
0.736083984375000 0.677946756055000
0.736145019531250 0.677004218291250
0.736206054687500 0.676061680527500
0.736267089843750 0.675119142763750
0.736328125000000 0.674176605000000
0.736389160156250 0.675001863076250
0.736450195312500 0.675827121152500
0.736511230468750 0.676652379228750
0.736572265625000 0.677477637305000
0.736633300781250 0.677395902741250
0.736694335937500 0.677314168177500
0.736755371093750 0.677232433613750
0.736816406250000 0.677150699050000
0.736877441406250 0.677220129926250
0.736938476562500 0.677289560802500
0.736999511718750 0.677358991678750
0.737060546875000 0.677428422555000
0.737121582031250 0.676590860791250
0.737182617187500 0.675753299027500
0.737243652343750 0.674915737263750
0.737304687500000 0.674078175500000
0.737365722656250 0.674273577576250
0.737426757812500 0.674468979652500
0.737487792968750 0.674664381728750
0.737548828125000 0.674859783805000
0.737609863281250 0.674148193241250
0.737670898437500 0.673436602677500
0.737731933593750 0.672725012113750
0.737792968750000 0.672013421550000
0.737854003906250 0.671452996426250
0.737915039062500 0.670892571302500
0.737976074218750 0.670332146178750
0.738037109375000 0.669771721055000
0.738098144531250 0.668304303291250
0.738159179687500 0.666836885527500
0.738220214843750 0.665369467763750
0.738281250000000 0.663902050000000
0.738342285156250 0.664814788076250
0.738403320312500 0.665727526152500
0.738464355468750 0.666640264228750
0.738525390625000 0.667553002305000
0.738586425781250 0.667558747741250
0.738647460937500 0.667564493177500
0.738708496093750 0.667570238613750
0.738769531250000 0.667575984050000
0.738830566406250 0.667732894926250
0.738891601562500 0.667889805802500
0.738952636718750 0.668046716678750
0.739013671875000 0.668203627555000
0.739074707031250 0.667453545791250
0.739135742187500 0.666703464027500
0.739196777343750 0.665953382263750
0.739257812500000 0.665203300500000
0.739318847656250 0.665486182576250
0.739379882812500 0.665769064652500
0.739440917968750 0.666051946728750
0.739501953125000 0.666334828805000
0.739562988281250 0.665710718241250
0.739624023437500 0.665086607677500
0.739685058593750 0.664462497113750
0.739746093750000 0.663838386550000
0.739807128906250 0.663365441426250
0.739868164062500 0.662892496302500
0.739929199218750 0.662419551178750
0.739990234375000 0.661946606055000
0.740051269531250 0.660566668291250
0.740112304687500 0.659186730527500
0.740173339843750 0.657806792763750
0.740234375000000 0.656426855000000
0.740295410156250 0.656814713076250
0.740356445312500 0.657202571152500
0.740417480468750 0.657590429228750
0.740478515625000 0.657978287305000
0.740539550781250 0.657459152741250
0.740600585937500 0.656940018177500
0.740661621093750 0.656420883613750
0.740722656250000 0.655901749050000
0.740783691406250 0.655533779926250
0.740844726562500 0.655165810802500
0.740905761718750 0.654797841678750
0.740966796875000 0.654429872555000
0.741027832031250 0.653154910791250
0.741088867187500 0.651879949027500
0.741149902343750 0.650604987263750
0.741210937500000 0.649330025500000
0.741271972656250 0.649088027576250
0.741333007812500 0.648846029652500
0.741394042968750 0.648604031728750
0.741455078125000 0.648362033805000
0.741516113281250 0.647213043241250
0.741577148437500 0.646064052677500
0.741638183593750 0.644915062113750
0.741699218750000 0.643766071550000
0.741760253906250 0.642768246426250
0.741821289062500 0.641770421302500
0.741882324218750 0.640772596178750
0.741943359375000 0.639774771055000
0.742004394531250 0.637869953291250
0.742065429687500 0.635965135527500
0.742126464843750 0.634060317763750
0.742187500000000 0.632155500000000
0.742248535156250 0.633141138076250
0.742309570312500 0.634126776152500
0.742370605468750 0.635112414228750
0.742431640625000 0.636098052305000
0.742492675781250 0.636176697741250
0.742553710937500 0.636255343177500
0.742614746093750 0.636333988613750
0.742675781250000 0.636412634050000
0.742736816406250 0.636642444926250
0.742797851562500 0.636872255802500
0.742858886718750 0.637102066678750
0.742919921875000 0.637331877555000
0.742980957031250 0.636654695791250
0.743041992187500 0.635977514027500
0.743103027343750 0.635300332263750
0.743164062500000 0.634623150500000
0.743225097656250 0.634978932576250
0.743286132812500 0.635334714652500
0.743347167968750 0.635690496728750
0.743408203125000 0.636046278805000
0.743469238281250 0.635495068241250
0.743530273437500 0.634943857677500
0.743591308593750 0.634392647113750
0.743652343750000 0.633841436550000
0.743713378906250 0.633441391426250
0.743774414062500 0.633041346302500
0.743835449218750 0.632641301178750
0.743896484375000 0.632241256055000
0.743957519531250 0.630934218291250
0.744018554687500 0.629627180527500
0.744079589843750 0.628320142763750
0.744140625000000 0.627013105000000
0.744201660156250 0.627473863076250
0.744262695312500 0.627934621152500
0.744323730468750 0.628395379228750
0.744384765625000 0.628856137305000
0.744445800781250 0.628409902741250
0.744506835937500 0.627963668177500
0.744567871093750 0.627517433613750
0.744628906250000 0.627071199050000
0.744689941406250 0.626776129926250
0.744750976562500 0.626481060802500
0.744812011718750 0.626185991678750
0.744873046875000 0.625890922555000
0.744934082031250 0.624688860791250
0.744995117187500 0.623486799027500
0.745056152343750 0.622284737263750
0.745117187500000 0.621082675500000
0.745178222656250 0.620913577576250
0.745239257812500 0.620744479652500
0.745300292968750 0.620575381728750
0.745361328125000 0.620406283805000
0.745422363281250 0.619330193241250
0.745483398437500 0.618254102677500
0.745544433593750 0.617178012113750
0.745605468750000 0.616101921550000
0.745666503906250 0.615176996426250
0.745727539062500 0.614252071302500
0.745788574218750 0.613327146178750
0.745849609375000 0.612402221055000
0.745910644531250 0.610570303291250
0.745971679687500 0.608738385527500
0.746032714843750 0.606906467763750
0.746093750000000 0.605074550000000
0.746154785156250 0.605622788076250
0.746215820312500 0.606171026152500
0.746276855468750 0.606719264228750
0.746337890625000 0.607267502305000
0.746398925781250 0.606908747741250
0.746459960937500 0.606549993177500
0.746520996093750 0.606191238613750
0.746582031250000 0.605832484050000
0.746643066406250 0.605624894926250
0.746704101562500 0.605417305802500
0.746765136718750 0.605209716678750
0.746826171875000 0.605002127555000
0.746887207031250 0.603887545791250
0.746948242187500 0.602772964027500
0.747009277343750 0.601658382263750
0.747070312500000 0.600543800500000
0.747131347656250 0.600462182576250
0.747192382812500 0.600380564652500
0.747253417968750 0.600298946728750
0.747314453125000 0.600217328805000
0.747375488281250 0.599228718241250
0.747436523437500 0.598240107677500
0.747497558593750 0.597251497113750
0.747558593750000 0.596262886550000
0.747619628906250 0.595425441426250
0.747680664062500 0.594587996302500
0.747741699218750 0.593750551178750
0.747802734375000 0.592913106055000
0.747863769531250 0.591168668291250
0.747924804687500 0.589424230527500
0.747985839843750 0.587679792763750
0.748046875000000 0.585935355000000
0.748107910156250 0.585958713076250
0.748168945312500 0.585982071152500
0.748229980468750 0.586005429228750
0.748291015625000 0.586028787305000
0.748352050781250 0.585145152741250
0.748413085937500 0.584261518177500
0.748474121093750 0.583377883613750
0.748535156250000 0.582494249050000
0.748596191406250 0.581761779926250
0.748657226562500 0.581029310802500
0.748718261718750 0.580296841678750
0.748779296875000 0.579564372555000
0.748840332031250 0.577924910791250
0.748901367187500 0.576285449027500
0.748962402343750 0.574645987263750
0.749023437500000 0.573006525500000
0.749084472656250 0.572400027576250
0.749145507812500 0.571793529652500
0.749206542968750 0.571187031728750
0.749267578125000 0.570580533805000
0.749328613281250 0.569067043241250
0.749389648437500 0.567553552677500
0.749450683593750 0.566040062113750
0.749511718750000 0.564526571550000
0.749572753906250 0.563164246426250
0.749633789062500 0.561801921302500
0.749694824218750 0.560439596178750
0.749755859375000 0.559077271055000
0.749816894531250 0.556807953291250
0.749877929687500 0.554538635527500
0.749938964843750 0.552269317763750
0.750000000000000 0.550000000000000
0.750061035156250 0.552147247451250
0.750122070312500 0.554294494902500
0.750183105468750 0.556441742353750
0.750244140625000 0.558588989805000
0.750305175781250 0.559829244616250
0.750366210937500 0.561069499427500
0.750427246093750 0.562309754238750
0.750488281250000 0.563550009050000
0.750549316406250 0.564941429301250
0.750610351562500 0.566332849552500
0.750671386718750 0.567724269803750
0.750732421875000 0.569115690055000
0.750793457031250 0.569600117666250
0.750854492187500 0.570084545277500
0.750915527343750 0.570568972888750
0.750976562500000 0.571053400500000
0.751037597656250 0.572570791951250
0.751098632812500 0.574088183402500
0.751159667968750 0.575605574853750
0.751220703125000 0.577122966305000
0.751281738281250 0.577733365116250
0.751342773437500 0.578343763927500
0.751403808593750 0.578954162738750
0.751464843750000 0.579564561550000
0.751525878906250 0.580326125801250
0.751586914062500 0.581087690052500
0.751647949218750 0.581849254303750
0.751708984375000 0.582610818555000
0.751770019531250 0.582465390166250
0.751831054687500 0.582319961777500
0.751892089843750 0.582174533388750
0.751953125000000 0.582029105000000
0.752014160156250 0.583651472451250
0.752075195312500 0.585273839902500
0.752136230468750 0.586896207353750
0.752197265625000 0.588518574805000
0.752258300781250 0.589233949616250
0.752319335937500 0.589949324427500
0.752380371093750 0.590664699238750
0.752441406250000 0.591380074050000
0.752502441406250 0.592246614301250
0.752563476562500 0.593113154552500
0.752624511718750 0.593979694803750
0.752685546875000 0.594846235055000
0.752746582031250 0.594805782666250
0.752807617187500 0.594765330277500
0.752868652343750 0.594724877888750
0.752929687500000 0.594684425500000
0.752990722656250 0.595676936951250
0.753051757812500 0.596669448402500
0.753112792968750 0.597661959853750
0.753173828125000 0.598654471305000
0.753234863281250 0.598739990116250
0.753295898437500 0.598825508927500
0.753356933593750 0.598911027738750
0.753417968750000 0.598996546550000
0.753479003906250 0.599233230801250
0.753540039062500 0.599469915052500
0.753601074218750 0.599706599303750
0.753662109375000 0.599943283555000
0.753723144531250 0.599272975166250
0.753784179687500 0.598602666777500
0.753845214843750 0.597932358388750
0.753906250000000 0.597262050000000
0.753967285156250 0.598971897451250
0.754028320312500 0.600681744902500
0.754089355468750 0.602391592353750
0.754150390625000 0.604101439805000
0.754211425781250 0.604904294616250
0.754272460937500 0.605707149427500
0.754333496093750 0.606510004238750
0.754394531250000 0.607312859050000
0.754455566406250 0.608266879301250
0.754516601562500 0.609220899552500
0.754577636718750 0.610174919803750
0.754638671875000 0.611128940055000
0.754699707031250 0.611175967666250
0.754760742187500 0.611222995277500
0.754821777343750 0.611270022888750
0.754882812500000 0.611317050500000
0.754943847656250 0.612397041951250
0.755004882812500 0.613477033402500
0.755065917968750 0.614557024853750
0.755126953125000 0.615637016305000
0.755187988281250 0.615810015116250
0.755249023437500 0.615983013927500
0.755310058593750 0.616156012738750
0.755371093750000 0.616329011550000
0.755432128906250 0.616653175801250
0.755493164062500 0.616977340052500
0.755554199218750 0.617301504303750
0.755615234375000 0.617625668555000
0.755676269531250 0.617042840166250
0.755737304687500 0.616460011777500
0.755798339843750 0.615877183388750
0.755859375000000 0.615294355000000
0.755920410156250 0.616479322451250
0.755981445312500 0.617664289902500
0.756042480468750 0.618849257353750
0.756103515625000 0.620034224805000
0.756164550781250 0.620312199616250
0.756225585937500 0.620590174427500
0.756286621093750 0.620868149238750
0.756347656250000 0.621146124050000
0.756408691406250 0.621575264301250
0.756469726562500 0.622004404552500
0.756530761718750 0.622433544803750
0.756591796875000 0.622862685055000
0.756652832031250 0.622384832666250
0.756713867187500 0.621906980277500
0.756774902343750 0.621429127888750
0.756835937500000 0.620951275500000
0.756896972656250 0.621506386951250
0.756958007812500 0.622061498402500
0.757019042968750 0.622616609853750
0.757080078125000 0.623171721305000
0.757141113281250 0.622819840116250
0.757202148437500 0.622467958927500
0.757263183593750 0.622116077738750
0.757324218750000 0.621764196550000
0.757385253906250 0.621563480801250
0.757446289062500 0.621362765052500
0.757507324218750 0.621162049303750
0.757568359375000 0.620961333555000
0.757629394531250 0.619853625166250
0.757690429687500 0.618745916777500
0.757751464843750 0.617638208388750
0.757812500000000 0.616530500000000
0.757873535156250 0.618313247451250
0.757934570312500 0.620095994902500
0.757995605468750 0.621878742353750
0.758056640625000 0.623661489805000
0.758117675781250 0.624537244616250
0.758178710937500 0.625412999427500
0.758239746093750 0.626288754238750
0.758300781250000 0.627164509050000
0.758361816406250 0.628191429301250
0.758422851562500 0.629218349552500
0.758483886718750 0.630245269803750
0.758544921875000 0.631272190055000
0.758605957031250 0.631392117666250
0.758666992187500 0.631512045277500
0.758728027343750 0.631631972888750
0.758789062500000 0.631751900500000
0.758850097656250 0.632904791951250
0.758911132812500 0.634057683402500
0.758972167968750 0.635210574853750
0.759033203125000 0.636363466305000
0.759094238281250 0.636609365116250
0.759155273437500 0.636855263927500
0.759216308593750 0.637101162738750
0.759277343750000 0.637347061550000
0.759338378906250 0.637744125801250
0.759399414062500 0.638141190052500
0.759460449218750 0.638538254303750
0.759521484375000 0.638935318555000
0.759582519531250 0.638425390166250
0.759643554687500 0.637915461777500
0.759704589843750 0.637405533388750
0.759765625000000 0.636895605000000
0.759826660156250 0.638153472451250
0.759887695312500 0.639411339902500
0.759948730468750 0.640669207353750
0.760009765625000 0.641927074805000
0.760070800781250 0.642277949616250
0.760131835937500 0.642628824427500
0.760192871093750 0.642979699238750
0.760253906250000 0.643330574050000
0.760314941406250 0.643832614301250
0.760375976562500 0.644334654552500
0.760437011718750 0.644836694803750
0.760498046875000 0.645338735055000
0.760559082031250 0.644933782666250
0.760620117187500 0.644528830277500
0.760681152343750 0.644123877888750
0.760742187500000 0.643718925500000
0.760803222656250 0.644346936951250
0.760864257812500 0.644974948402500
0.760925292968750 0.645602959853750
0.760986328125000 0.646230971305000
0.761047363281250 0.645951990116250
0.761108398437500 0.645673008927500
0.761169433593750 0.645394027738750
0.761230468750000 0.645115046550000
0.761291503906250 0.644987230801250
0.761352539062500 0.644859415052500
0.761413574218750 0.644731599303750
0.761474609375000 0.644603783555000
0.761535644531250 0.643568975166250
0.761596679687500 0.642534166777500
0.761657714843750 0.641499358388750
0.761718750000000 0.640464550000000
0.761779785156250 0.641809897451250
0.761840820312500 0.643155244902500
0.761901855468750 0.644500592353750
0.761962890625000 0.645845939805000
0.762023925781250 0.646284294616250
0.762084960937500 0.646722649427500
0.762145996093750 0.647161004238750
0.762207031250000 0.647599359050000
0.762268066406250 0.648188879301250
0.762329101562500 0.648778399552500
0.762390136718750 0.649367919803750
0.762451171875000 0.649957440055000
0.762512207031250 0.649639967666250
0.762573242187500 0.649322495277500
0.762634277343750 0.649005022888750
0.762695312500000 0.648687550500000
0.762756347656250 0.649403041951250
0.762817382812500 0.650118533402500
0.762878417968750 0.650834024853750
0.762939453125000 0.651549516305000
0.763000488281250 0.651358015116250
0.763061523437500 0.651166513927500
0.763122558593750 0.650975012738750
0.763183593750000 0.650783511550000
0.763244628906250 0.650743175801250
0.763305664062500 0.650702840052500
0.763366699218750 0.650662504303750
0.763427734375000 0.650622168555000
0.763488769531250 0.649674840166250
0.763549804687500 0.648727511777500
0.763610839843750 0.647780183388750
0.763671875000000 0.646832855000000
0.763732910156250 0.647653322451250
0.763793945312500 0.648473789902500
0.763854980468750 0.649294257353750
0.763916015625000 0.650114724805000
0.763977050781250 0.650028199616250
0.764038085937500 0.649941674427500
0.764099121093750 0.649855149238750
0.764160156250000 0.649768624050000
0.764221191406250 0.649833264301250
0.764282226562500 0.649897904552500
0.764343261718750 0.649962544803750
0.764404296875000 0.650027185055000
0.764465332031250 0.649184832666250
0.764526367187500 0.648342480277500
0.764587402343750 0.647500127888750
0.764648437500000 0.646657775500000
0.764709472656250 0.646848386951250
0.764770507812500 0.647038998402500
0.764831542968750 0.647229609853750
0.764892578125000 0.647420221305000
0.764953613281250 0.646703840116250
0.765014648437500 0.645987458927500
0.765075683593750 0.645271077738750
0.765136718750000 0.644554696550000
0.765197753906250 0.643989480801250
0.765258789062500 0.643424265052500
0.765319824218750 0.642859049303750
0.765380859375000 0.642293833555000
0.765441894531250 0.640821625166250
0.765502929687500 0.639349416777500
0.765563964843750 0.637877208388750
0.765625000000000 0.636405000000000
0.765686035156250 0.638248497451250
0.765747070312500 0.640091994902500
0.765808105468750 0.641935492353750
0.765869140625000 0.643778989805000
0.765930175781250 0.644715494616250
0.765991210937500 0.645651999427500
0.766052246093750 0.646588504238750
0.766113281250000 0.647525009050000
0.766174316406250 0.648612679301250
0.766235351562500 0.649700349552500
0.766296386718750 0.650788019803750
0.766357421875000 0.651875690055000
0.766418457031250 0.652056367666250
0.766479492187500 0.652237045277500
0.766540527343750 0.652417722888750
0.766601562500000 0.652598400500000
0.766662597656250 0.653812041951250
0.766723632812500 0.655025683402500
0.766784667968750 0.656239324853750
0.766845703125000 0.657452966305000
0.766906738281250 0.657759615116250
0.766967773437500 0.658066263927500
0.767028808593750 0.658372912738750
0.767089843750000 0.658679561550000
0.767150878906250 0.659137375801250
0.767211914062500 0.659595190052500
0.767272949218750 0.660053004303750
0.767333984375000 0.660510818555000
0.767395019531250 0.660061640166250
0.767456054687500 0.659612461777500
0.767517089843750 0.659163283388750
0.767578125000000 0.658714105000000
0.767639160156250 0.660032722451250
0.767700195312500 0.661351339902500
0.767761230468750 0.662669957353750
0.767822265625000 0.663988574805000
0.767883300781250 0.664400199616250
0.767944335937500 0.664811824427500
0.768005371093750 0.665223449238750
0.768066406250000 0.665635074050000
0.768127441406250 0.666197864301250
0.768188476562500 0.666760654552500
0.768249511718750 0.667323444803750
0.768310546875000 0.667886235055000
0.768371582031250 0.667542032666250
0.768432617187500 0.667197830277500
0.768493652343750 0.666853627888750
0.768554687500000 0.666509425500000
0.768615722656250 0.667198186951250
0.768676757812500 0.667886948402500
0.768737792968750 0.668575709853750
0.768798828125000 0.669264471305000
0.768859863281250 0.669046240116250
0.768920898437500 0.668828008927500
0.768981933593750 0.668609777738750
0.769042968750000 0.668391546550000
0.769104003906250 0.668324480801250
0.769165039062500 0.668257415052500
0.769226074218750 0.668190349303750
0.769287109375000 0.668123283555000
0.769348144531250 0.667149225166250
0.769409179687500 0.666175166777500
0.769470214843750 0.665201108388750
0.769531250000000 0.664227050000000
0.769592285156250 0.665633147451250
0.769653320312500 0.667039244902500
0.769714355468750 0.668445342353750
0.769775390625000 0.669851439805000
0.769836425781250 0.670350544616250
0.769897460937500 0.670849649427500
0.769958496093750 0.671348754238750
0.770019531250000 0.671847859050000
0.770080566406250 0.672498129301250
0.770141601562500 0.673148399552500
0.770202636718750 0.673798669803750
0.770263671875000 0.674448940055000
0.770324707031250 0.674192217666250
0.770385742187500 0.673935495277500
0.770446777343750 0.673678772888750
0.770507812500000 0.673422050500000
0.770568847656250 0.674198291951250
0.770629882812500 0.674974533402500
0.770690917968750 0.675750774853750
0.770751953125000 0.676527016305000
0.770812988281250 0.676396265116250
0.770874023437500 0.676265513927500
0.770935058593750 0.676134762738750
0.770996093750000 0.676004011550000
0.771057128906250 0.676024425801250
0.771118164062500 0.676044840052500
0.771179199218750 0.676065254303750
0.771240234375000 0.676085668555000
0.771301269531250 0.675199090166250
0.771362304687500 0.674312511777500
0.771423339843750 0.673425933388750
0.771484375000000 0.672539355000000
0.771545410156250 0.673420572451250
0.771606445312500 0.674301789902500
0.771667480468750 0.675183007353750
0.771728515625000 0.676064224805000
0.771789550781250 0.676038449616250
0.771850585937500 0.676012674427500
0.771911621093750 0.675986899238750
0.771972656250000 0.675961124050000
0.772033691406250 0.676086514301250
0.772094726562500 0.676211904552500
0.772155761718750 0.676337294803750
0.772216796875000 0.676462685055000
0.772277832031250 0.675681082666250
0.772338867187500 0.674899480277500
0.772399902343750 0.674117877888750
0.772460937500000 0.673336275500000
0.772521972656250 0.673587636951250
0.772583007812500 0.673838998402500
0.772644042968750 0.674090359853750
0.772705078125000 0.674341721305000
0.772766113281250 0.673686090116250
0.772827148437500 0.673030458927500
0.772888183593750 0.672374827738750
0.772949218750000 0.671719196550000
0.773010253906250 0.671214730801250
0.773071289062500 0.670710265052500
0.773132324218750 0.670205799303750
0.773193359375000 0.669701333555000
0.773254394531250 0.668289875166250
0.773315429687500 0.666878416777500
0.773376464843750 0.665466958388750
0.773437500000000 0.664055500000000
0.773498535156250 0.665534497451250
0.773559570312500 0.667013494902500
0.773620605468750 0.668492492353750
0.773681640625000 0.669971489805000
0.773742675781250 0.670543494616250
0.773803710937500 0.671115499427500
0.773864746093750 0.671687504238750
0.773925781250000 0.672259509050000
0.773986816406250 0.672982679301250
0.774047851562500 0.673705849552500
0.774108886718750 0.674429019803750
0.774169921875000 0.675152190055000
0.774230957031250 0.674968367666250
0.774291992187500 0.674784545277500
0.774353027343750 0.674600722888750
0.774414062500000 0.674416900500000
0.774475097656250 0.675266041951250
0.774536132812500 0.676115183402500
0.774597167968750 0.676964324853750
0.774658203125000 0.677813466305000
0.774719238281250 0.677755615116250
0.774780273437500 0.677697763927500
0.774841308593750 0.677639912738750
0.774902343750000 0.677582061550000
0.774963378906250 0.677675375801250
0.775024414062500 0.677768690052500
0.775085449218750 0.677862004303750
0.775146484375000 0.677955318555000
0.775207519531250 0.677141640166250
0.775268554687500 0.676327961777500
0.775329589843750 0.675514283388750
0.775390625000000 0.674700605000000
0.775451660156250 0.675654722451250
0.775512695312500 0.676608839902500
0.775573730468750 0.677562957353750
0.775634765625000 0.678517074805000
0.775695800781250 0.678564199616250
0.775756835937500 0.678611324427500
0.775817871093750 0.678658449238750
0.775878906250000 0.678705574050000
0.775939941406250 0.678903864301250
0.776000976562500 0.679102154552500
0.776062011718750 0.679300444803750
0.776123046875000 0.679498735055000
0.776184082031250 0.678790032666250
0.776245117187500 0.678081330277500
0.776306152343750 0.677372627888750
0.776367187500000 0.676663925500000
0.776428222656250 0.676988186951250
0.776489257812500 0.677312448402500
0.776550292968750 0.677636709853750
0.776611328125000 0.677960971305000
0.776672363281250 0.677378240116250
0.776733398437500 0.676795508927500
0.776794433593750 0.676212777738750
0.776855468750000 0.675630046550000
0.776916503906250 0.675198480801250
0.776977539062500 0.674766915052500
0.777038574218750 0.674335349303750
0.777099609375000 0.673903783555000
0.777160644531250 0.672565225166250
0.777221679687500 0.671226666777500
0.777282714843750 0.669888108388750
0.777343750000000 0.668549550000000
0.777404785156250 0.669591147451250
0.777465820312500 0.670632744902500
0.777526855468750 0.671674342353750
0.777587890625000 0.672715939805000
0.777648925781250 0.672850544616250
0.777709960937500 0.672985149427500
0.777770996093750 0.673119754238750
0.777832031250000 0.673254359050000
0.777893066406250 0.673540129301250
0.777954101562500 0.673825899552500
0.778015136718750 0.674111669803750
0.778076171875000 0.674397440055000
0.778137207031250 0.673776217666250
0.778198242187500 0.673154995277500
0.778259277343750 0.672533772888750
0.778320312500000 0.671912550500000
0.778381347656250 0.672324291951250
0.778442382812500 0.672736033402500
0.778503417968750 0.673147774853750
0.778564453125000 0.673559516305000
0.778625488281250 0.673064265116250
0.778686523437500 0.672569013927500
0.778747558593750 0.672073762738750
0.778808593750000 0.671578511550000
0.778869628906250 0.671234425801250
0.778930664062500 0.670890340052500
0.778991699218750 0.670546254303750
0.779052734375000 0.670202168555000
0.779113769531250 0.668951090166250
0.779174804687500 0.667700011777500
0.779235839843750 0.666448933388750
0.779296875000000 0.665197855000000
0.779357910156250 0.665714572451250
0.779418945312500 0.666231289902500
0.779479980468750 0.666748007353750
0.779541015625000 0.667264724805000
0.779602050781250 0.666874449616250
0.779663085937500 0.666484174427500
0.779724121093750 0.666093899238750
0.779785156250000 0.665703624050000
0.779846191406250 0.665464514301250
0.779907226562500 0.665225404552500
0.779968261718750 0.664986294803750
0.780029296875000 0.664747185055000
0.780090332031250 0.663601082666250
0.780151367187500 0.662454980277500
0.780212402343750 0.661308877888750
0.780273437500000 0.660162775500000
0.780334472656250 0.660049636951250
0.780395507812500 0.659936498402500
0.780456542968750 0.659823359853750
0.780517578125000 0.659710221305000
0.780578613281250 0.658690090116250
0.780639648437500 0.657669958927500
0.780700683593750 0.656649827738750
0.780761718750000 0.655629696550000
0.780822753906250 0.654760730801250
0.780883789062500 0.653891765052500
0.780944824218750 0.653022799303750
0.781005859375000 0.652153833555000
0.781066894531250 0.650377875166250
0.781127929687500 0.648601916777500
0.781188964843750 0.646825958388750
0.781250000000000 0.645050000000000
0.781311035156250 0.646944122451250
0.781372070312500 0.648838244902500
0.781433105468750 0.650732367353750
0.781494140625000 0.652626489805000
0.781555175781250 0.653613619616250
0.781616210937500 0.654600749427500
0.781677246093750 0.655587879238750
0.781738281250000 0.656575009050000
0.781799316406250 0.657713304301250
0.781860351562500 0.658851599552500
0.781921386718750 0.659989894803750
0.781982421875000 0.661128190055000
0.782043457031250 0.661359492666250
0.782104492187500 0.661590795277500
0.782165527343750 0.661822097888750
0.782226562500000 0.662053400500000
0.782287597656250 0.663317666951250
0.782348632812500 0.664581933402500
0.782409667968750 0.665846199853750
0.782470703125000 0.667110466305000
0.782531738281250 0.667467740116250
0.782592773437500 0.667825013927500
0.782653808593750 0.668182287738750
0.782714843750000 0.668539561550000
0.782775878906250 0.669048000801250
0.782836914062500 0.669556440052500
0.782897949218750 0.670064879303750
0.782958984375000 0.670573318555000
0.783020019531250 0.670174765166250
0.783081054687500 0.669776211777500
0.783142089843750 0.669377658388750
0.783203125000000 0.668979105000000
0.783264160156250 0.670348347451250
0.783325195312500 0.671717589902500
0.783386230468750 0.673086832353750
0.783447265625000 0.674456074805000
0.783508300781250 0.674918324616250
0.783569335937500 0.675380574427500
0.783630371093750 0.675842824238750
0.783691406250000 0.676305074050000
0.783752441406250 0.676918489301250
0.783813476562500 0.677531904552500
0.783874511718750 0.678145319803750
0.783935546875000 0.678758735055000
0.783996582031250 0.678465157666250
0.784057617187500 0.678171580277500
0.784118652343750 0.677878002888750
0.784179687500000 0.677584425500000
0.784240722656250 0.678323811951250
0.784301757812500 0.679063198402500
0.784362792968750 0.679802584853750
0.784423828125000 0.680541971305000
0.784484863281250 0.680374365116250
0.784545898437500 0.680206758927500
0.784606933593750 0.680039152738750
0.784667968750000 0.679871546550000
0.784729003906250 0.679855105801250
0.784790039062500 0.679838665052500
0.784851074218750 0.679822224303750
0.784912109375000 0.679805783555000
0.784973144531250 0.678882350166250
0.785034179687500 0.677958916777500
0.785095214843750 0.677035483388750
0.785156250000000 0.676112050000000
0.785217285156250 0.677568772451250
0.785278320312500 0.679025494902500
0.785339355468750 0.680482217353750
0.785400390625000 0.681938939805000
0.785461425781250 0.682488669616250
0.785522460937500 0.683038399427500
0.785583496093750 0.683588129238750
0.785644531250000 0.684137859050000
0.785705566406250 0.684838754301250
0.785766601562500 0.685539649552500
0.785827636718750 0.686240544803750
0.785888671875000 0.686941440055000
0.785949707031250 0.686735342666250
0.786010742187500 0.686529245277500
0.786071777343750 0.686323147888750
0.786132812500000 0.686117050500000
0.786193847656250 0.686943916951250
0.786254882812500 0.687770783402500
0.786315917968750 0.688597649853750
0.786376953125000 0.689424516305000
0.786437988281250 0.689344390116250
0.786499023437500 0.689264263927500
0.786560058593750 0.689184137738750
0.786621093750000 0.689104011550000
0.786682128906250 0.689175050801250
0.786743164062500 0.689246090052500
0.786804199218750 0.689317129303750
0.786865234375000 0.689388168555000
0.786926269531250 0.688552215166250
0.786987304687500 0.687716261777500
0.787048339843750 0.686880308388750
0.787109375000000 0.686044355000000
0.787170410156250 0.686976197451250
0.787231445312500 0.687908039902500
0.787292480468750 0.688839882353750
0.787353515625000 0.689771724805000
0.787414550781250 0.689796574616250
0.787475585937500 0.689821424427500
0.787536621093750 0.689846274238750
0.787597656250000 0.689871124050000
0.787658691406250 0.690047139301250
0.787719726562500 0.690223154552500
0.787780761718750 0.690399169803750
0.787841796875000 0.690575185055000
0.787902832031250 0.689844207666250
0.787963867187500 0.689113230277500
0.788024902343750 0.688382252888750
0.788085937500000 0.687651275500000
0.788146972656250 0.687953261951250
0.788208007812500 0.688255248402500
0.788269042968750 0.688557234853750
0.788330078125000 0.688859221305000
0.788391113281250 0.688254215116250
0.788452148437500 0.687649208927500
0.788513183593750 0.687044202738750
0.788574218750000 0.686439196550000
0.788635253906250 0.685985355801250
0.788696289062500 0.685531515052500
0.788757324218750 0.685077674303750
0.788818359375000 0.684623833555000
0.788879394531250 0.683263000166250
0.788940429687500 0.681902166777500
0.789001464843750 0.680541333388750
0.789062500000000 0.679180500000000
0.789123535156250 0.680710122451250
0.789184570312500 0.682239744902500
0.789245605468750 0.683769367353750
0.789306640625000 0.685298989805000
0.789367675781250 0.685921619616250
0.789428710937500 0.686544249427500
0.789489746093750 0.687166879238750
0.789550781250000 0.687789509050000
0.789611816406250 0.688563304301250
0.789672851562500 0.689337099552500
0.789733886718750 0.690110894803750
0.789794921875000 0.690884690055000
0.789855957031250 0.690751492666250
0.789916992187500 0.690618295277500
0.789978027343750 0.690485097888750
0.790039062500000 0.690351900500000
0.790100097656250 0.691251666951250
0.790161132812500 0.692151433402500
0.790222167968750 0.693051199853750
0.790283203125000 0.693950966305000
0.790344238281250 0.693943740116250
0.790405273437500 0.693936513927500
0.790466308593750 0.693929287738750
0.790527343750000 0.693922061550000
0.790588378906250 0.694066000801250
0.790649414062500 0.694209940052500
0.790710449218750 0.694353879303750
0.790771484375000 0.694497818555000
0.790832519531250 0.693734765166250
0.790893554687500 0.692971711777500
0.790954589843750 0.692208658388750
0.791015625000000 0.691445605000000
0.791076660156250 0.692450347451250
0.791137695312500 0.693455089902500
0.791198730468750 0.694459832353750
0.791259765625000 0.695464574805000
0.791320800781250 0.695562324616250
0.791381835937500 0.695660074427500
0.791442871093750 0.695757824238750
0.791503906250000 0.695855574050000
0.791564941406250 0.696104489301250
0.791625976562500 0.696353404552500
0.791687011718750 0.696602319803750
0.791748046875000 0.696851235055000
0.791809082031250 0.696193157666250
0.791870117187500 0.695535080277500
0.791931152343750 0.694877002888750
0.791992187500000 0.694218925500000
0.792053222656250 0.694593811951250
0.792114257812500 0.694968698402500
0.792175292968750 0.695343584853750
0.792236328125000 0.695718471305000
0.792297363281250 0.695186365116250
0.792358398437500 0.694654258927500
0.792419433593750 0.694122152738750
0.792480468750000 0.693590046550000
0.792541503906250 0.693209105801250
0.792602539062500 0.692828165052500
0.792663574218750 0.692447224303750
0.792724609375000 0.692066283555000
0.792785644531250 0.690778350166250
0.792846679687500 0.689490416777500
0.792907714843750 0.688202483388750
0.792968750000000 0.686914550000000
0.793029785156250 0.688006772451250
0.793090820312500 0.689098994902500
0.793151855468750 0.690191217353750
0.793212890625000 0.691283439805000
0.793273925781250 0.691468669616250
0.793334960937500 0.691653899427500
0.793395996093750 0.691839129238750
0.793457031250000 0.692024359050000
0.793518066406250 0.692360754301250
0.793579101562500 0.692697149552500
0.793640136718750 0.693033544803750
0.793701171875000 0.693369940055000
0.793762207031250 0.692799342666250
0.793823242187500 0.692228745277500
0.793884277343750 0.691658147888750
0.793945312500000 0.691087550500000
0.794006347656250 0.691549916951250
0.794067382812500 0.692012283402500
0.794128417968750 0.692474649853750
0.794189453125000 0.692937016305000
0.794250488281250 0.692492390116250
0.794311523437500 0.692047763927500
0.794372558593750 0.691603137738750
0.794433593750000 0.691158511550000
0.794494628906250 0.690865050801250
0.794555664062500 0.690571590052500
0.794616699218750 0.690278129303750
0.794677734375000 0.689984668555000
0.794738769531250 0.688784215166250
0.794799804687500 0.687583761777500
0.794860839843750 0.686383308388750
0.794921875000000 0.685182855000000
0.794982910156250 0.685750197451250
0.795043945312500 0.686317539902500
0.795104980468750 0.686884882353750
0.795166015625000 0.687452224805000
0.795227050781250 0.687112574616250
0.795288085937500 0.686772924427500
0.795349121093750 0.686433274238750
0.795410156250000 0.686093624050000
0.795471191406250 0.685905139301250
0.795532226562500 0.685716654552500
0.795593261718750 0.685528169803750
0.795654296875000 0.685339685055000
0.795715332031250 0.684244207666250
0.795776367187500 0.683148730277500
0.795837402343750 0.682053252888750
0.795898437500000 0.680957775500000
0.795959472656250 0.680895261951250
0.796020507812500 0.680832748402500
0.796081542968750 0.680770234853750
0.796142578125000 0.680707721305000
0.796203613281250 0.679738215116250
0.796264648437500 0.678768708927500
0.796325683593750 0.677799202738750
0.796386718750000 0.676829696550000
0.796447753906250 0.676011355801250
0.796508789062500 0.675193015052500
0.796569824218750 0.674374674303750
0.796630859375000 0.673556333555000
0.796691894531250 0.671831000166250
0.796752929687500 0.670105666777500
0.796813964843750 0.668380333388750
0.796875000000000 0.666655000000000
0.796936035156250 0.668245372451250
0.796997070312500 0.669835744902500
0.797058105468750 0.671426117353750
0.797119140625000 0.673016489805000
0.797180175781250 0.673699869616250
0.797241210937500 0.674383249427500
0.797302246093750 0.675066629238750
0.797363281250000 0.675750009050000
0.797424316406250 0.676584554301250
0.797485351562500 0.677419099552500
0.797546386718750 0.678253644803750
0.797607421875000 0.679088190055000
0.797668457031250 0.679015742666250
0.797729492187500 0.678943295277500
0.797790527343750 0.678870847888750
0.797851562500000 0.678798400500000
0.797912597656250 0.679758916951250
0.797973632812500 0.680719433402500
0.798034667968750 0.681679949853750
0.798095703125000 0.682640466305000
0.798156738281250 0.682693990116250
0.798217773437500 0.682747513927500
0.798278808593750 0.682801037738750
0.798339843750000 0.682854561550000
0.798400878906250 0.683059250801250
0.798461914062500 0.683263940052500
0.798522949218750 0.683468629303750
0.798583984375000 0.683673318555000
0.798645019531250 0.682971015166250
0.798706054687500 0.682268711777500
0.798767089843750 0.681566408388750
0.798828125000000 0.680864105000000
0.798889160156250 0.681929597451250
0.798950195312500 0.682995089902500
0.799011230468750 0.684060582353750
0.799072265625000 0.685126074805000
0.799133300781250 0.685284574616250
0.799194335937500 0.685443074427500
0.799255371093750 0.685601574238750
0.799316406250000 0.685760074050000
0.799377441406250 0.686069739301250
0.799438476562500 0.686379404552500
0.799499511718750 0.686689069803750
0.799560546875000 0.686998735055000
0.799621582031250 0.686401407666250
0.799682617187500 0.685804080277500
0.799743652343750 0.685206752888750
0.799804687500000 0.684609425500000
0.799865722656250 0.685045061951250
0.799926757812500 0.685480698402500
0.799987792968750 0.685916334853750
0.800048828125000 0.686351971305000
0.800109863281250 0.685880615116250
0.800170898437500 0.685409258927500
0.800231933593750 0.684937902738750
0.800292968750000 0.684466546550000
0.800354003906250 0.684146355801250
0.800415039062500 0.683826165052500
0.800476074218750 0.683505974303750
0.800537109375000 0.683185783555000
0.800598144531250 0.681958600166250
0.800659179687500 0.680731416777500
0.800720214843750 0.679504233388750
0.800781250000000 0.678277050000000
0.800842285156250 0.679430022451250
0.800903320312500 0.680582994902500
0.800964355468750 0.681735967353750
0.801025390625000 0.682888939805000
0.801086425781250 0.683134919616250
0.801147460937500 0.683380899427500
0.801208496093750 0.683626879238750
0.801269531250000 0.683872859050000
0.801330566406250 0.684270004301250
0.801391601562500 0.684667149552500
0.801452636718750 0.685064294803750
0.801513671875000 0.685461440055000
0.801574707031250 0.684951592666250
0.801635742187500 0.684441745277500
0.801696777343750 0.683931897888750
0.801757812500000 0.683422050500000
0.801818847656250 0.683945166951250
0.801879882812500 0.684468283402500
0.801940917968750 0.684991399853750
0.802001953125000 0.685514516305000
0.802062988281250 0.685130640116250
0.802124023437500 0.684746763927500
0.802185058593750 0.684362887738750
0.802246093750000 0.683979011550000
0.802307128906250 0.683746300801250
0.802368164062500 0.683513590052500
0.802429199218750 0.683280879303750
0.802490234375000 0.683048168555000
0.802551269531250 0.681908465166250
0.802612304687500 0.680768761777500
0.802673339843750 0.679629058388750
0.802734375000000 0.678489355000000
0.802795410156250 0.679117447451250
0.802856445312500 0.679745539902500
0.802917480468750 0.680373632353750
0.802978515625000 0.681001724805000
0.803039550781250 0.680722824616250
0.803100585937500 0.680443924427500
0.803161621093750 0.680165024238750
0.803222656250000 0.679886124050000
0.803283691406250 0.679758389301250
0.803344726562500 0.679630654552500
0.803405761718750 0.679502919803750
0.803466796875000 0.679375185055000
0.803527832031250 0.678340457666250
0.803588867187500 0.677305730277500
0.803649902343750 0.676271002888750
0.803710937500000 0.675236275500000
0.803771972656250 0.675234511951250
0.803833007812500 0.675232748402500
0.803894042968750 0.675230984853750
0.803955078125000 0.675229221305000
0.804016113281250 0.674320465116250
0.804077148437500 0.673411708927500
0.804138183593750 0.672502952738750
0.804199218750000 0.671594196550000
0.804260253906250 0.670836605801250
0.804321289062500 0.670079015052500
0.804382324218750 0.669321424303750
0.804443359375000 0.668563833555000
0.804504394531250 0.666899250166250
0.804565429687500 0.665234666777500
0.804626464843750 0.663570083388750
0.804687500000000 0.661905500000000
0.804748535156250 0.663131372451250
0.804809570312500 0.664357244902500
0.804870605468750 0.665583117353750
0.804931640625000 0.666808989805000
0.804992675781250 0.667127869616250
0.805053710937500 0.667446749427500
0.805114746093750 0.667765629238750
0.805175781250000 0.668084509050000
0.805236816406250 0.668554554301250
0.805297851562500 0.669024599552500
0.805358886718750 0.669494644803750
0.805419921875000 0.669964690055000
0.805480957031250 0.669527742666250
0.805541992187500 0.669090795277500
0.805603027343750 0.668653847888750
0.805664062500000 0.668216900500000
0.805725097656250 0.668812916951250
0.805786132812500 0.669408933402500
0.805847167968750 0.670004949853750
0.805908203125000 0.670600966305000
0.805969238281250 0.670289990116250
0.806030273437500 0.669979013927500
0.806091308593750 0.669668037738750
0.806152343750000 0.669357061550000
0.806213378906250 0.669197250801250
0.806274414062500 0.669037440052500
0.806335449218750 0.668877629303750
0.806396484375000 0.668717818555000
0.806457519531250 0.667651015166250
0.806518554687500 0.666584211777500
0.806579589843750 0.665517408388750
0.806640625000000 0.664450605000000
0.806701660156250 0.665151597451250
0.806762695312500 0.665852589902500
0.806823730468750 0.666553582353750
0.806884765625000 0.667254574805000
0.806945800781250 0.667048574616250
0.807006835937500 0.666842574427500
0.807067871093750 0.666636574238750
0.807128906250000 0.666430574050000
0.807189941406250 0.666375739301250
0.807250976562500 0.666320904552500
0.807312011718750 0.666266069803750
0.807373046875000 0.666211235055000
0.807434082031250 0.665249407666250
0.807495117187500 0.664287580277500
0.807556152343750 0.663325752888750
0.807617187500000 0.662363925500000
0.807678222656250 0.662435061951250
0.807739257812500 0.662506198402500
0.807800292968750 0.662577334853750
0.807861328125000 0.662648471305000
0.807922363281250 0.661812615116250
0.807983398437500 0.660976758927500
0.808044433593750 0.660140902738750
0.808105468750000 0.659305046550000
0.808166503906250 0.658620355801250
0.808227539062500 0.657935665052500
0.808288574218750 0.657250974303750
0.808349609375000 0.656566283555000
0.808410644531250 0.654974600166250
0.808471679687500 0.653382916777500
0.808532714843750 0.651791233388750
0.808593750000000 0.650199550000000
0.808654785156250 0.650988022451250
0.808715820312500 0.651776494902500
0.808776855468750 0.652564967353750
0.808837890625000 0.653353439805000
0.808898925781250 0.653234919616250
0.808959960937500 0.653116399427500
0.809020996093750 0.652997879238750
0.809082031250000 0.652879359050000
0.809143066406250 0.652912004301250
0.809204101562500 0.652944649552500
0.809265136718750 0.652977294803750
0.809326171875000 0.653009940055000
0.809387207031250 0.652135592666250
0.809448242187500 0.651261245277500
0.809509277343750 0.650386897888750
0.809570312500000 0.649512550500000
0.809631347656250 0.649671166951250
0.809692382812500 0.649829783402500
0.809753417968750 0.649988399853750
0.809814453125000 0.650147016305000
0.809875488281250 0.649398640116250
0.809936523437500 0.648650263927500
0.809997558593750 0.647901887738750
0.810058593750000 0.647153511550000
0.810119628906250 0.646556300801250
0.810180664062500 0.645959090052500
0.810241699218750 0.645361879303750
0.810302734375000 0.644764668555000
0.810363769531250 0.643260465166250
0.810424804687500 0.641756261777500
0.810485839843750 0.640252058388750
0.810546875000000 0.638747855000000
0.810607910156250 0.639011447451250
0.810668945312500 0.639275039902500
0.810729980468750 0.639538632353750
0.810791015625000 0.639802224805000
0.810852050781250 0.639158824616250
0.810913085937500 0.638515424427500
0.810974121093750 0.637872024238750
0.811035156250000 0.637228624050000
0.811096191406250 0.636736389301250
0.811157226562500 0.636244154552500
0.811218261718750 0.635751919803750
0.811279296875000 0.635259685055000
0.811340332031250 0.633860457666250
0.811401367187500 0.632461230277500
0.811462402343750 0.631062002888750
0.811523437500000 0.629662775500000
0.811584472656250 0.629296511951250
0.811645507812500 0.628930248402500
0.811706542968750 0.628563984853750
0.811767578125000 0.628197721305000
0.811828613281250 0.626924465116250
0.811889648437500 0.625651208927500
0.811950683593750 0.624377952738750
0.812011718750000 0.623104696550000
0.812072753906250 0.621982605801250
0.812133789062500 0.620860515052500
0.812194824218750 0.619738424303750
0.812255859375000 0.618616333555000
0.812316894531250 0.616587250166250
0.812377929687500 0.614558166777500
0.812438964843750 0.612529083388750
0.812500000000000 0.610500000000000
0.812561035156250 0.612436309951250
0.812622070312500 0.614372619902500
0.812683105468750 0.616308929853750
0.812744140625000 0.618245239805000
0.812805175781250 0.619274557116250
0.812866210937500 0.620303874427500
0.812927246093750 0.621333191738750
0.812988281250000 0.622362509050000
0.813049316406250 0.623542991801250
0.813110351562500 0.624723474552500
0.813171386718750 0.625903957303750
0.813232421875000 0.627084440055000
0.813293457031250 0.627357930166250
0.813354492187500 0.627631420277500
0.813415527343750 0.627904910388750
0.813476562500000 0.628178400500000
0.813537597656250 0.629484854451250
0.813598632812500 0.630791308402500
0.813659667968750 0.632097762353750
0.813720703125000 0.633404216305000
0.813781738281250 0.633803677616250
0.813842773437500 0.634203138927500
0.813903808593750 0.634602600238750
0.813964843750000 0.635002061550000
0.814025878906250 0.635552688301250
0.814086914062500 0.636103315052500
0.814147949218750 0.636653941803750
0.814208984375000 0.637204568555000
0.814270019531250 0.636848202666250
0.814331054687500 0.636491836777500
0.814392089843750 0.636135470888750
0.814453125000000 0.635779105000000
0.814514160156250 0.637190534951250
0.814575195312500 0.638601964902500
0.814636230468750 0.640013394853750
0.814697265625000 0.641424824805000
0.814758300781250 0.641929262116250
0.814819335937500 0.642433699427500
0.814880371093750 0.642938136738750
0.814941406250000 0.643442574050000
0.815002441406250 0.644098176801250
0.815063476562500 0.644753779552500
0.815124511718750 0.645409382303750
0.815185546875000 0.646064985055000
0.815246582031250 0.645813595166250
0.815307617187500 0.645562205277500
0.815368652343750 0.645310815388750
0.815429687500000 0.645059425500000
0.815490722656250 0.645840999451250
0.815551757812500 0.646622573402500
0.815612792968750 0.647404147353750
0.815673828125000 0.648185721305000
0.815734863281250 0.648060302616250
0.815795898437500 0.647934883927500
0.815856933593750 0.647809465238750
0.815917968750000 0.647684046550000
0.815979003906250 0.647709793301250
0.816040039062500 0.647735540052500
0.816101074218750 0.647761286803750
0.816162109375000 0.647787033555000
0.816223144531250 0.646905787666250
0.816284179687500 0.646024541777500
0.816345214843750 0.645143295888750
0.816406250000000 0.644262050000000
0.816467285156250 0.645760959951250
0.816528320312500 0.647259869902500
0.816589355468750 0.648758779853750
0.816650390625000 0.650257689805000
0.816711425781250 0.650849607116250
0.816772460937500 0.651441524427500
0.816833496093750 0.652033441738750
0.816894531250000 0.652625359050000
0.816955566406250 0.653368441801250
0.817016601562500 0.654111524552500
0.817077636718750 0.654854607303750
0.817138671875000 0.655597690055000
0.817199707031250 0.655433780166250
0.817260742187500 0.655269870277500
0.817321777343750 0.655105960388750
0.817382812500000 0.654942050500000
0.817443847656250 0.655811104451250
0.817504882812500 0.656680158402500
0.817565917968750 0.657549212353750
0.817626953125000 0.658418266305000
0.817687988281250 0.658380327616250
0.817749023437500 0.658342388927500
0.817810058593750 0.658304450238750
0.817871093750000 0.658266511550000
0.817932128906250 0.658379738301250
0.817993164062500 0.658492965052500
0.818054199218750 0.658606191803750
0.818115234375000 0.658719418555000
0.818176269531250 0.657925652666250
0.818237304687500 0.657131886777500
0.818298339843750 0.656338120888750
0.818359375000000 0.655544355000000
0.818420410156250 0.656518384951250
0.818481445312500 0.657492414902500
0.818542480468750 0.658466444853750
0.818603515625000 0.659440474805000
0.818664550781250 0.659507512116250
0.818725585937500 0.659574549427500
0.818786621093750 0.659641586738750
0.818847656250000 0.659708624050000
0.818908691406250 0.659926826801250
0.818969726562500 0.660145029552500
0.819030761718750 0.660363232303750
0.819091796875000 0.660581435055000
0.819152832031250 0.659892645166250
0.819213867187500 0.659203855277500
0.819274902343750 0.658515065388750
0.819335937500000 0.657826275500000
0.819396972656250 0.658170449451250
0.819458007812500 0.658514623402500
0.819519042968750 0.658858797353750
0.819580078125000 0.659202971305000
0.819641113281250 0.658640152616250
0.819702148437500 0.658077333927500
0.819763183593750 0.657514515238750
0.819824218750000 0.656951696550000
0.819885253906250 0.656540043301250
0.819946289062500 0.656128390052500
0.820007324218750 0.655716736803750
0.820068359375000 0.655305083555000
0.820129394531250 0.653986437666250
0.820190429687500 0.652667791777500
0.820251464843750 0.651349145888750
0.820312500000000 0.650030500000000
0.820373535156250 0.651602309951250
0.820434570312500 0.653174119902500
0.820495605468750 0.654745929853750
0.820556640625000 0.656317739805000
0.820617675781250 0.656982557116250
0.820678710937500 0.657647374427500
0.820739746093750 0.658312191738750
0.820800781250000 0.658977009050000
0.820861816406250 0.659792991801250
0.820922851562500 0.660608974552500
0.820983886718750 0.661424957303750
0.821044921875000 0.662240940055000
0.821105957031250 0.662149930166250
0.821166992187500 0.662058920277500
0.821228027343750 0.661967910388750
0.821289062500000 0.661876900500000
0.821350097656250 0.662818854451250
0.821411132812500 0.663760808402500
0.821472167968750 0.664702762353750
0.821533203125000 0.665644716305000
0.821594238281250 0.665679677616250
0.821655273437500 0.665714638927500
0.821716308593750 0.665749600238750
0.821777343750000 0.665784561550000
0.821838378906250 0.665970688301250
0.821899414062500 0.666156815052500
0.821960449218750 0.666342941803750
0.822021484375000 0.666529068555000
0.822082519531250 0.665808202666250
0.822143554687500 0.665087336777500
0.822204589843750 0.664366470888750
0.822265625000000 0.663645605000000
0.822326660156250 0.664692534951250
0.822387695312500 0.665739464902500
0.822448730468750 0.666786394853750
0.822509765625000 0.667833324805000
0.822570800781250 0.667973262116250
0.822631835937500 0.668113199427500
0.822692871093750 0.668253136738750
0.822753906250000 0.668393074050000
0.822814941406250 0.668684176801250
0.822875976562500 0.668975279552500
0.822937011718750 0.669266382303750
0.822998046875000 0.669557485055000
0.823059082031250 0.668941595166250
0.823120117187500 0.668325705277500
0.823181152343750 0.667709815388750
0.823242187500000 0.667093925500000
0.823303222656250 0.667510999451250
0.823364257812500 0.667928073402500
0.823425292968750 0.668345147353750
0.823486328125000 0.668762221305000
0.823547363281250 0.668272302616250
0.823608398437500 0.667782383927500
0.823669433593750 0.667292465238750
0.823730468750000 0.666802546550000
0.823791503906250 0.666463793301250
0.823852539062500 0.666125040052500
0.823913574218750 0.665786286803750
0.823974609375000 0.665447533555000
0.824035644531250 0.664201787666250
0.824096679687500 0.662956041777500
0.824157714843750 0.661710295888750
0.824218750000000 0.660464550000000
0.824279785156250 0.661598959951250
0.824340820312500 0.662733369902500
0.824401855468750 0.663867779853750
0.824462890625000 0.665002189805000
0.824523925781250 0.665229607116250
0.824584960937500 0.665457024427500
0.824645996093750 0.665684441738750
0.824707031250000 0.665911859050000
0.824768066406250 0.666290441801250
0.824829101562500 0.666669024552500
0.824890136718750 0.667047607303750
0.824951171875000 0.667426190055000
0.825012207031250 0.666897780166250
0.825073242187500 0.666369370277500
0.825134277343750 0.665840960388750
0.825195312500000 0.665312550500000
0.825256347656250 0.665817104451250
0.825317382812500 0.666321658402500
0.825378417968750 0.666826212353750
0.825439453125000 0.667330766305000
0.825500488281250 0.666928327616250
0.825561523437500 0.666525888927500
0.825622558593750 0.666123450238750
0.825683593750000 0.665721011550000
0.825744628906250 0.665469738301250
0.825805664062500 0.665218465052500
0.825866699218750 0.664967191803750
0.825927734375000 0.664715918555000
0.825988769531250 0.663557652666250
0.826049804687500 0.662399386777500
0.826110839843750 0.661241120888750
0.826171875000000 0.660082855000000
0.826232910156250 0.660692384951250
0.826293945312500 0.661301914902500
0.826354980468750 0.661911444853750
0.826416015625000 0.662520974805000
0.826477050781250 0.662223512116250
0.826538085937500 0.661926049427500
0.826599121093750 0.661628586738750
0.826660156250000 0.661331124050000
0.826721191406250 0.661184826801250
0.826782226562500 0.661038529552500
0.826843261718750 0.660892232303750
0.826904296875000 0.660745935055000
0.826965332031250 0.659692645166250
0.827026367187500 0.658639355277500
0.827087402343750 0.657586065388750
0.827148437500000 0.656532775500000
0.827209472656250 0.656512449451250
0.827270507812500 0.656492123402500
0.827331542968750 0.656471797353750
0.827392578125000 0.656451471305000
0.827453613281250 0.655524152616250
0.827514648437500 0.654596833927500
0.827575683593750 0.653669515238750
0.827636718750000 0.652742196550000
0.827697753906250 0.651966043301250
0.827758789062500 0.651189890052500
0.827819824218750 0.650413736803750
0.827880859375000 0.649637583555000
0.827941894531250 0.647954437666250
0.828002929687500 0.646271291777500
0.828063964843750 0.644588145888750
0.828125000000000 0.642905000000000
0.828186035156250 0.644537559951250
0.828247070312500 0.646170119902500
0.828308105468750 0.647802679853750
0.828369140625000 0.649435239805000
0.828430175781250 0.650160807116250
0.828491210937500 0.650886374427500
0.828552246093750 0.651611941738750
0.828613281250000 0.652337509050000
0.828674316406250 0.653214241801250
0.828735351562500 0.654090974552500
0.828796386718750 0.654967707303750
0.828857421875000 0.655844440055000
0.828918457031250 0.655814180166250
0.828979492187500 0.655783920277500
0.829040527343750 0.655753660388750
0.829101562500000 0.655723400500000
0.829162597656250 0.656726104451250
0.829223632812500 0.657728808402500
0.829284667968750 0.658731512353750
0.829345703125000 0.659734216305000
0.829406738281250 0.659829927616250
0.829467773437500 0.659925638927500
0.829528808593750 0.660021350238750
0.829589843750000 0.660117061550000
0.829650878906250 0.660363938301250
0.829711914062500 0.660610815052500
0.829772949218750 0.660857691803750
0.829833984375000 0.661104568555000
0.829895019531250 0.660444452666250
0.829956054687500 0.659784336777500
0.830017089843750 0.659124220888750
0.830078125000000 0.658464105000000
0.830139160156250 0.659571784951250
0.830200195312500 0.660679464902500
0.830261230468750 0.661787144853750
0.830322265625000 0.662894824805000
0.830383300781250 0.663095512116250
0.830444335937500 0.663296199427500
0.830505371093750 0.663496886738750
0.830566406250000 0.663697574050000
0.830627441406250 0.664049426801250
0.830688476562500 0.664401279552500
0.830749511718750 0.664753132303750
0.830810546875000 0.665104985055000
0.830871582031250 0.664549845166250
0.830932617187500 0.663994705277500
0.830993652343750 0.663439565388750
0.831054687500000 0.662884425500000
0.831115722656250 0.663362249451250
0.831176757812500 0.663840073402500
0.831237792968750 0.664317897353750
0.831298828125000 0.664795721305000
0.831359863281250 0.664366552616250
0.831420898437500 0.663937383927500
0.831481933593750 0.663508215238750
0.831542968750000 0.663079046550000
0.831604003906250 0.662801043301250
0.831665039062500 0.662523040052500
0.831726074218750 0.662245036803750
0.831787109375000 0.661967033555000
0.831848144531250 0.660782037666250
0.831909179687500 0.659597041777500
0.831970214843750 0.658412045888750
0.832031250000000 0.657227050000000
0.832092285156250 0.658422209951250
0.832153320312500 0.659617369902500
0.832214355468750 0.660812529853750
0.832275390625000 0.662007689805000
0.832336425781250 0.662295857116250
0.832397460937500 0.662584024427500
0.832458496093750 0.662872191738750
0.832519531250000 0.663160359050000
0.832580566406250 0.663599691801250
0.832641601562500 0.664039024552500
0.832702636718750 0.664478357303750
0.832763671875000 0.664917690055000
0.832824707031250 0.664450030166250
0.832885742187500 0.663982370277500
0.832946777343750 0.663514710388750
0.833007812500000 0.663047050500000
0.833068847656250 0.663612354451250
0.833129882812500 0.664177658402500
0.833190917968750 0.664742962353750
0.833251953125000 0.665308266305000
0.833312988281250 0.664966577616250
0.833374023437500 0.664624888927500
0.833435058593750 0.664283200238750
0.833496093750000 0.663941511550000
0.833557128906250 0.663750988301250
0.833618164062500 0.663560465052500
0.833679199218750 0.663369941803750
0.833740234375000 0.663179418555000
0.833801269531250 0.662081902666250
0.833862304687500 0.660984386777500
0.833923339843750 0.659886870888750
0.833984375000000 0.658789355000000
0.834045410156250 0.659459634951250
0.834106445312500 0.660129914902500
0.834167480468750 0.660800194853750
0.834228515625000 0.661470474805000
0.834289550781250 0.661233762116250
0.834350585937500 0.660997049427500
0.834411621093750 0.660760336738750
0.834472656250000 0.660523624050000
0.834533691406250 0.660438076801250
0.834594726562500 0.660352529552500
0.834655761718750 0.660266982303750
0.834716796875000 0.660181435055000
0.834777832031250 0.659188895166250
0.834838867187500 0.658196355277500
0.834899902343750 0.657203815388750
0.834960937500000 0.656211275500000
0.835021972656250 0.656251699451250
0.835083007812500 0.656292123402500
0.835144042968750 0.656332547353750
0.835205078125000 0.656372971305000
0.835266113281250 0.655506402616250
0.835327148437500 0.654639833927500
0.835388183593750 0.653773265238750
0.835449218750000 0.652906696550000
0.835510253906250 0.652191293301250
0.835571289062500 0.651475890052500
0.835632324218750 0.650760486803750
0.835693359375000 0.650045083555000
0.835754394531250 0.648422687666250
0.835815429687500 0.646800291777500
0.835876464843750 0.645177895888750
0.835937500000000 0.643555500000000
0.835998535156250 0.644823559951250
0.836059570312500 0.646091619902500
0.836120605468750 0.647359679853750
0.836181640625000 0.648627739805000
0.836242675781250 0.648988807116250
0.836303710937500 0.649349874427500
0.836364746093750 0.649710941738750
0.836425781250000 0.650072009050000
0.836486816406250 0.650584241801250
0.836547851562500 0.651096474552500
0.836608886718750 0.651608707303750
0.836669921875000 0.652120940055000
0.836730957031250 0.651726180166250
0.836791992187500 0.651331420277500
0.836853027343750 0.650936660388750
0.836914062500000 0.650541900500000
0.836975097656250 0.651180104451250
0.837036132812500 0.651818308402500
0.837097167968750 0.652456512353750
0.837158203125000 0.653094716305000
0.837219238281250 0.652825927616250
0.837280273437500 0.652557138927500
0.837341308593750 0.652288350238750
0.837402343750000 0.652019561550000
0.837463378906250 0.651901938301250
0.837524414062500 0.651784315052500
0.837585449218750 0.651666691803750
0.837646484375000 0.651549068555000
0.837707519531250 0.650524452666250
0.837768554687500 0.649499836777500
0.837829589843750 0.648475220888750
0.837890625000000 0.647450605000000
0.837951660156250 0.648193784951250
0.838012695312500 0.648936964902500
0.838073730468750 0.649680144853750
0.838134765625000 0.650423324805000
0.838195800781250 0.650259512116250
0.838256835937500 0.650095699427500
0.838317871093750 0.649931886738750
0.838378906250000 0.649768074050000
0.838439941406250 0.649755426801250
0.838500976562500 0.649742779552500
0.838562011718750 0.649730132303750
0.838623046875000 0.649717485055000
0.838684082031250 0.648797845166250
0.838745117187500 0.647878205277500
0.838806152343750 0.646958565388750
0.838867187500000 0.646038925500000
0.838928222656250 0.646152249451250
0.838989257812500 0.646265573402500
0.839050292968750 0.646378897353750
0.839111328125000 0.646492221305000
0.839172363281250 0.645698552616250
0.839233398437500 0.644904883927500
0.839294433593750 0.644111215238750
0.839355468750000 0.643317546550000
0.839416503906250 0.642675043301250
0.839477539062500 0.642032540052500
0.839538574218750 0.641390036803750
0.839599609375000 0.640747533555000
0.839660644531250 0.639198037666250
0.839721679687500 0.637648541777500
0.839782714843750 0.636099045888750
0.839843750000000 0.634549550000000
0.839904785156250 0.635380209951250
0.839965820312500 0.636210869902500
0.840026855468750 0.637041529853750
0.840087890625000 0.637872189805000
0.840148925781250 0.637795857116250
0.840209960937500 0.637719524427500
0.840270996093750 0.637643191738750
0.840332031250000 0.637566859050000
0.840393066406250 0.637641691801250
0.840454101562500 0.637716524552500
0.840515136718750 0.637791357303750
0.840576171875000 0.637866190055000
0.840637207031250 0.637034030166250
0.840698242187500 0.636201870277500
0.840759277343750 0.635369710388750
0.840820312500000 0.634537550500000
0.840881347656250 0.634738354451250
0.840942382812500 0.634939158402500
0.841003417968750 0.635139962353750
0.841064453125000 0.635340766305000
0.841125488281250 0.634634577616250
0.841186523437500 0.633928388927500
0.841247558593750 0.633222200238750
0.841308593750000 0.632516011550000
0.841369628906250 0.631960988301250
0.841430664062500 0.631405965052500
0.841491699218750 0.630850941803750
0.841552734375000 0.630295918555000
0.841613769531250 0.628833902666250
0.841674804687500 0.627371886777500
0.841735839843750 0.625909870888750
0.841796875000000 0.624447855000000
0.841857910156250 0.624753634951250
0.841918945312500 0.625059414902500
0.841979980468750 0.625365194853750
0.842041015625000 0.625670974805000
0.842102050781250 0.625069762116250
0.842163085937500 0.624468549427500
0.842224121093750 0.623867336738750
0.842285156250000 0.623266124050000
0.842346191406250 0.622816076801250
0.842407226562500 0.622366029552500
0.842468261718750 0.621915982303750
0.842529296875000 0.621465935055000
0.842590332031250 0.620108895166250
0.842651367187500 0.618751855277500
0.842712402343750 0.617394815388750
0.842773437500000 0.616037775500000
0.842834472656250 0.615713699451250
0.842895507812500 0.615389623402500
0.842956542968750 0.615065547353750
0.843017578125000 0.614741471305000
0.843078613281250 0.613510402616250
0.843139648437500 0.612279333927500
0.843200683593750 0.611048265238750
0.843261718750000 0.609817196550000
0.843322753906250 0.608737293301250
0.843383789062500 0.607657390052500
0.843444824218750 0.606577486803750
0.843505859375000 0.605497583555000
0.843566894531250 0.603510687666250
0.843627929687500 0.601523791777500
0.843688964843750 0.599536895888750
0.843750000000000 0.597550000000000
0.843811035156250 0.599233184951250
0.843872070312500 0.600916369902500
0.843933105468750 0.602599554853750
0.843994140625000 0.604282739805000
0.844055175781250 0.605058932116250
0.844116210937500 0.605835124427500
0.844177246093750 0.606611316738750
0.844238281250000 0.607387509050000
0.844299316406250 0.608314866801250
0.844360351562500 0.609242224552500
0.844421386718750 0.610169582303750
0.844482421875000 0.611096940055000
0.844543457031250 0.611117305166250
0.844604492187500 0.611137670277500
0.844665527343750 0.611158035388750
0.844726562500000 0.611178400500000
0.844787597656250 0.612231729451250
0.844848632812500 0.613285058402500
0.844909667968750 0.614338387353750
0.844970703125000 0.615391716305000
0.845031738281250 0.615538052616250
0.845092773437500 0.615684388927500
0.845153808593750 0.615830725238750
0.845214843750000 0.615977061550000
0.845275878906250 0.616274563301250
0.845336914062500 0.616572065052500
0.845397949218750 0.616869566803750
0.845458984375000 0.617167068555000
0.845520019531250 0.616557577666250
0.845581054687500 0.615948086777500
0.845642089843750 0.615338595888750
0.845703125000000 0.614729105000000
0.845764160156250 0.615887409951250
0.845825195312500 0.617045714902500
0.845886230468750 0.618204019853750
0.845947265625000 0.619362324805000
0.846008300781250 0.619613637116250
0.846069335937500 0.619864949427500
0.846130371093750 0.620116261738750
0.846191406250000 0.620367574050000
0.846252441406250 0.620770051801250
0.846313476562500 0.621172529552500
0.846374511718750 0.621575007303750
0.846435546875000 0.621977485055000
0.846496582031250 0.621472970166250
0.846557617187500 0.620968455277500
0.846618652343750 0.620463940388750
0.846679687500000 0.619959425500000
0.846740722656250 0.620487874451250
0.846801757812500 0.621016323402500
0.846862792968750 0.621544772353750
0.846923828125000 0.622073221305000
0.846984863281250 0.621694677616250
0.847045898437500 0.621316133927500
0.847106933593750 0.620937590238750
0.847167968750000 0.620559046550000
0.847229003906250 0.620331668301250
0.847290039062500 0.620104290052500
0.847351074218750 0.619876911803750
0.847412109375000 0.619649533555000
0.847473144531250 0.618515162666250
0.847534179687500 0.617380791777500
0.847595214843750 0.616246420888750
0.847656250000000 0.615112050000000
0.847717285156250 0.616357834951250
0.847778320312500 0.617603619902500
0.847839355468750 0.618849404853750
0.847900390625000 0.620095189805000
0.847961425781250 0.620433982116250
0.848022460937500 0.620772774427500
0.848083496093750 0.621111566738750
0.848144531250000 0.621450359050000
0.848205566406250 0.621940316801250
0.848266601562500 0.622430274552500
0.848327636718750 0.622920232303750
0.848388671875000 0.623410190055000
0.848449707031250 0.622993155166250
0.848510742187500 0.622576120277500
0.848571777343750 0.622159085388750
0.848632812500000 0.621742050500000
0.848693847656250 0.622357979451250
0.848754882812500 0.622973908402500
0.848815917968750 0.623589837353750
0.848876953125000 0.624205766305000
0.848937988281250 0.623914702616250
0.848999023437500 0.623623638927500
0.849060058593750 0.623332575238750
0.849121093750000 0.623041511550000
0.849182128906250 0.622901613301250
0.849243164062500 0.622761715052500
0.849304199218750 0.622621816803750
0.849365234375000 0.622481918555000
0.849426269531250 0.621435027666250
0.849487304687500 0.620388136777500
0.849548339843750 0.619341245888750
0.849609375000000 0.618294355000000
0.849670410156250 0.619015259951250
0.849731445312500 0.619736164902500
0.849792480468750 0.620457069853750
0.849853515625000 0.621177974805000
0.849914550781250 0.620991887116250
0.849975585937500 0.620805799427500
0.850036621093750 0.620619711738750
0.850097656250000 0.620433624050000
0.850158691406250 0.620398701801250
0.850219726562500 0.620363779552500
0.850280761718750 0.620328857303750
0.850341796875000 0.620293935055000
0.850402832031250 0.619352020166250
0.850463867187500 0.618410105277500
0.850524902343750 0.617468190388750
0.850585937500000 0.616526275500000
0.850646972656250 0.616617324451250
0.850708007812500 0.616708373402500
0.850769042968750 0.616799422353750
0.850830078125000 0.616890471305000
0.850891113281250 0.616074527616250
0.850952148437500 0.615258583927500
0.851013183593750 0.614442640238750
0.851074218750000 0.613626696550000
0.851135253906250 0.612961918301250
0.851196289062500 0.612297140052500
0.851257324218750 0.611632361803750
0.851318359375000 0.610967583555000
0.851379394531250 0.609395812666250
0.851440429687500 0.607824041777500
0.851501464843750 0.606252270888750
0.851562500000000 0.604680500000000
0.851623535156250 0.605999184951250
0.851684570312500 0.607317869902500
0.851745605468750 0.608636554853750
0.851806640625000 0.609955239805000
0.851867675781250 0.610366932116250
0.851928710937500 0.610778624427500
0.851989746093750 0.611190316738750
0.852050781250000 0.611602009050000
0.852111816406250 0.612164866801250
0.852172851562500 0.612727724552500
0.852233886718750 0.613290582303750
0.852294921875000 0.613853440055000
0.852355957031250 0.613509305166250
0.852416992187500 0.613165170277500
0.852478027343750 0.612821035388750
0.852539062500000 0.612476900500000
0.852600097656250 0.613165729451250
0.852661132812500 0.613854558402500
0.852722167968750 0.614543387353750
0.852783203125000 0.615232216305000
0.852844238281250 0.615014052616250
0.852905273437500 0.614795888927500
0.852966308593750 0.614577725238750
0.853027343750000 0.614359561550000
0.853088378906250 0.614292563301250
0.853149414062500 0.614225565052500
0.853210449218750 0.614158566803750
0.853271484375000 0.614091568555000
0.853332519531250 0.613117577666250
0.853393554687500 0.612143586777500
0.853454589843750 0.611169595888750
0.853515625000000 0.610195605000000
0.853576660156250 0.610989409951250
0.853637695312500 0.611783214902500
0.853698730468750 0.612577019853750
0.853759765625000 0.613370824805000
0.853820800781250 0.613257637116250
0.853881835937500 0.613144449427500
0.853942871093750 0.613031261738750
0.854003906250000 0.612918074050000
0.854064941406250 0.612956051801250
0.854125976562500 0.612994029552500
0.854187011718750 0.613032007303750
0.854248046875000 0.613069985055000
0.854309082031250 0.612200970166250
0.854370117187500 0.611331955277500
0.854431152343750 0.610462940388750
0.854492187500000 0.609593925500000
0.854553222656250 0.609757874451250
0.854614257812500 0.609921823402500
0.854675292968750 0.610085772353750
0.854736328125000 0.610249721305000
0.854797363281250 0.609506677616250
0.854858398437500 0.608763633927500
0.854919433593750 0.608020590238750
0.854980468750000 0.607277546550000
0.855041503906250 0.606685668301250
0.855102539062500 0.606093790052500
0.855163574218750 0.605501911803750
0.855224609375000 0.604910033555000
0.855285644531250 0.603411162666250
0.855346679687500 0.601912291777500
0.855407714843750 0.600413420888750
0.855468750000000 0.598914550000000
0.855529785156250 0.599795834951250
0.855590820312500 0.600677119902500
0.855651855468750 0.601558404853750
0.855712890625000 0.602439689805000
0.855773925781250 0.602413982116250
0.855834960937500 0.602388274427500
0.855895996093750 0.602362566738750
0.855957031250000 0.602336859050000
0.856018066406250 0.602462316801250
0.856079101562500 0.602587774552500
0.856140136718750 0.602713232303750
0.856201171875000 0.602838690055000
0.856262207031250 0.602057155166250
0.856323242187500 0.601275620277500
0.856384277343750 0.600494085388750
0.856445312500000 0.599712550500000
0.856506347656250 0.599963979451250
0.856567382812500 0.600215408402500
0.856628417968750 0.600466837353750
0.856689453125000 0.600718266305000
0.856750488281250 0.600062702616250
0.856811523437500 0.599407138927500
0.856872558593750 0.598751575238750
0.856933593750000 0.598096011550000
0.856994628906250 0.597591613301250
0.857055664062500 0.597087215052500
0.857116699218750 0.596582816803750
0.857177734375000 0.596078418555000
0.857238769531250 0.594667027666250
0.857299804687500 0.593255636777500
0.857360839843750 0.591844245888750
0.857421875000000 0.590432855000000
0.857482910156250 0.590789259951250
0.857543945312500 0.591145664902500
0.857604980468750 0.591502069853750
0.857666015625000 0.591858474805000
0.857727050781250 0.591307887116250
0.857788085937500 0.590757299427500
0.857849121093750 0.590206711738750
0.857910156250000 0.589656124050000
0.857971191406250 0.589256701801250
0.858032226562500 0.588857279552500
0.858093261718750 0.588457857303750
0.858154296875000 0.588058435055000
0.858215332031250 0.586752020166250
0.858276367187500 0.585445605277500
0.858337402343750 0.584139190388750
0.858398437500000 0.582832775500000
0.858459472656250 0.582559324451250
0.858520507812500 0.582285873402500
0.858581542968750 0.582012422353750
0.858642578125000 0.581738971305000
0.858703613281250 0.580558527616250
0.858764648437500 0.579378083927500
0.858825683593750 0.578197640238750
0.858886718750000 0.577017196550000
0.858947753906250 0.575987918301250
0.859008789062500 0.574958640052500
0.859069824218750 0.573929361803750
0.859130859375000 0.572900083555000
0.859191894531250 0.570963812666250
0.859252929687500 0.569027541777500
0.859313964843750 0.567091270888750
0.859375000000000 0.565155000000000
0.859436035156250 0.566534434951250
0.859497070312500 0.567913869902500
0.859558105468750 0.569293304853750
0.859619140625000 0.570672739805000
0.859680175781250 0.571145182116250
0.859741210937500 0.571617624427500
0.859802246093750 0.572090066738750
0.859863281250000 0.572562509050000
0.859924316406250 0.573186116801250
0.859985351562500 0.573809724552500
0.860046386718750 0.574433332303750
0.860107421875000 0.575056940055000
0.860168457031250 0.574773555166250
0.860229492187500 0.574490170277500
0.860290527343750 0.574206785388750
0.860351562500000 0.573923400500000
0.860412597656250 0.574672979451250
0.860473632812500 0.575422558402500
0.860534667968750 0.576172137353750
0.860595703125000 0.576921716305000
0.860656738281250 0.576764302616250
0.860717773437500 0.576606888927500
0.860778808593750 0.576449475238750
0.860839843750000 0.576292061550000
0.860900878906250 0.576285813301250
0.860961914062500 0.576279565052500
0.861022949218750 0.576273316803750
0.861083984375000 0.576267068555000
0.861145019531250 0.575353827666250
0.861206054687500 0.574440586777500
0.861267089843750 0.573527345888750
0.861328125000000 0.572614105000000
0.861389160156250 0.573468659951250
0.861450195312500 0.574323214902500
0.861511230468750 0.575177769853750
0.861572265625000 0.576032324805000
0.861633300781250 0.575979887116250
0.861694335937500 0.575927449427500
0.861755371093750 0.575875011738750
0.861816406250000 0.575822574050000
0.861877441406250 0.575921301801250
0.861938476562500 0.576020029552500
0.861999511718750 0.576118757303750
0.862060546875000 0.576217485055000
0.862121582031250 0.575409220166250
0.862182617187500 0.574600955277500
0.862243652343750 0.573792690388750
0.862304687500000 0.572984425500000
0.862365722656250 0.573209124451250
0.862426757812500 0.573433823402500
0.862487792968750 0.573658522353750
0.862548828125000 0.573883221305000
0.862609863281250 0.573200927616250
0.862670898437500 0.572518633927500
0.862731933593750 0.571836340238750
0.862792968750000 0.571154046550000
0.862854003906250 0.570622918301250
0.862915039062500 0.570091790052500
0.862976074218750 0.569560661803750
0.863037109375000 0.569029533555000
0.863098144531250 0.567591412666250
0.863159179687500 0.566153291777500
0.863220214843750 0.564715170888750
0.863281250000000 0.563277050000000
0.863342285156250 0.564219084951250
0.863403320312500 0.565161119902500
0.863464355468750 0.566103154853750
0.863525390625000 0.567045189805000
0.863586425781250 0.567080232116250
0.863647460937500 0.567115274427500
0.863708496093750 0.567150316738750
0.863769531250000 0.567185359050000
0.863830566406250 0.567371566801250
0.863891601562500 0.567557774552500
0.863952636718750 0.567743982303750
0.864013671875000 0.567930190055000
0.864074707031250 0.567209405166250
0.864135742187500 0.566488620277500
0.864196777343750 0.565767835388750
0.864257812500000 0.565047050500000
0.864318847656250 0.565359229451250
0.864379882812500 0.565671408402500
0.864440917968750 0.565983587353750
0.864501953125000 0.566295766305000
0.864562988281250 0.565700952616250
0.864624023437500 0.565106138927500
0.864685058593750 0.564511325238750
0.864746093750000 0.563916511550000
0.864807128906250 0.563472863301250
0.864868164062500 0.563029215052500
0.864929199218750 0.562585566803750
0.864990234375000 0.562141918555000
0.865051269531250 0.560791277666250
0.865112304687500 0.559440636777500
0.865173339843750 0.558089995888750
0.865234375000000 0.556739355000000
0.865295410156250 0.557156509951250
0.865356445312500 0.557573664902500
0.865417480468750 0.557990819853750
0.865478515625000 0.558407974805000
0.865539550781250 0.557918137116250
0.865600585937500 0.557428299427500
0.865661621093750 0.556938461738750
0.865722656250000 0.556448624050000
0.865783691406250 0.556109951801250
0.865844726562500 0.555771279552500
0.865905761718750 0.555432607303750
0.865966796875000 0.555093935055000
0.866027832031250 0.553848270166250
0.866088867187500 0.552602605277500
0.866149902343750 0.551356940388750
0.866210937500000 0.550111275500000
0.866271972656250 0.549898574451250
0.866333007812500 0.549685873402500
0.866394042968750 0.549473172353750
0.866455078125000 0.549260471305000
0.866516113281250 0.548140777616250
0.866577148437500 0.547021083927500
0.866638183593750 0.545901390238750
0.866699218750000 0.544781696550000
0.866760253906250 0.543813168301250
0.866821289062500 0.542844640052500
0.866882324218750 0.541876111803750
0.866943359375000 0.540907583555000
0.867004394531250 0.539032062666250
0.867065429687500 0.537156541777500
0.867126464843750 0.535281020888750
0.867187500000000 0.533405500000000
0.867248535156250 0.534420434951250
0.867309570312500 0.535435369902500
0.867370605468750 0.536450304853750
0.867431640625000 0.537465239805000
0.867492675781250 0.537573182116250
0.867553710937500 0.537681124427500
0.867614746093750 0.537789066738750
0.867675781250000 0.537897009050000
0.867736816406250 0.538156116801250
0.867797851562500 0.538415224552500
0.867858886718750 0.538674332303750
0.867919921875000 0.538933440055000
0.867980957031250 0.538285555166250
0.868041992187500 0.537637670277500
0.868103027343750 0.536989785388750
0.868164062500000 0.536341900500000
0.868225097656250 0.536726979451250
0.868286132812500 0.537112058402500
0.868347167968750 0.537497137353750
0.868408203125000 0.537882216305000
0.868469238281250 0.537360302616250
0.868530273437500 0.536838388927500
0.868591308593750 0.536316475238750
0.868652343750000 0.535794561550000
0.868713378906250 0.535423813301250
0.868774414062500 0.535053065052500
0.868835449218750 0.534682316803750
0.868896484375000 0.534311568555000
0.868957519531250 0.533033827666250
0.869018554687500 0.531756086777500
0.869079589843750 0.530478345888750
0.869140625000000 0.529200605000000
0.869201660156250 0.529690659951250
0.869262695312500 0.530180714902500
0.869323730468750 0.530670769853750
0.869384765625000 0.531160824805000
0.869445800781250 0.530743887116250
0.869506835937500 0.530326949427500
0.869567871093750 0.529910011738750
0.869628906250000 0.529493074050000
0.869689941406250 0.529227301801250
0.869750976562500 0.528961529552500
0.869812011718750 0.528695757303750
0.869873046875000 0.528429985055000
0.869934082031250 0.527257220166250
0.869995117187500 0.526084455277500
0.870056152343750 0.524911690388750
0.870117187500000 0.523738925500000
0.870178222656250 0.523599124451250
0.870239257812500 0.523459323402500
0.870300292968750 0.523319522353750
0.870361328125000 0.523179721305000
0.870422363281250 0.522132927616250
0.870483398437500 0.521086133927500
0.870544433593750 0.520039340238750
0.870605468750000 0.518992546550000
0.870666503906250 0.518096918301250
0.870727539062500 0.517201290052500
0.870788574218750 0.516305661803750
0.870849609375000 0.515410033555000
0.870910644531250 0.513607412666250
0.870971679687500 0.511804791777500
0.871032714843750 0.510002170888750
0.871093750000000 0.508199550000000
0.871154785156250 0.508777084951250
0.871215820312500 0.509354619902500
0.871276855468750 0.509932154853750
0.871337890625000 0.510509689805000
0.871398925781250 0.510180232116250
0.871459960937500 0.509850774427500
0.871520996093750 0.509521316738750
0.871582031250000 0.509191859050000
0.871643066406250 0.509013566801250
0.871704101562500 0.508835274552500
0.871765136718750 0.508656982303750
0.871826171875000 0.508478690055000
0.871887207031250 0.507393405166250
0.871948242187500 0.506308120277500
0.872009277343750 0.505222835388750
0.872070312500000 0.504137550500000
0.872131347656250 0.504085229451250
0.872192382812500 0.504032908402500
0.872253417968750 0.503980587353750
0.872314453125000 0.503928266305000
0.872375488281250 0.502968952616250
0.872436523437500 0.502009638927500
0.872497558593750 0.501050325238750
0.872558593750000 0.500091011550000
0.872619628906250 0.499282863301250
0.872680664062500 0.498474715052500
0.872741699218750 0.497666566803750
0.872802734375000 0.496858418555000
0.872863769531250 0.495143277666250
0.872924804687500 0.493428136777500
0.872985839843750 0.491712995888750
0.873046875000000 0.489997855000000
0.873107910156250 0.490050509951250
0.873168945312500 0.490103164902500
0.873229980468750 0.490155819853750
0.873291015625000 0.490208474805000
0.873352050781250 0.489354137116250
0.873413085937500 0.488499799427500
0.873474121093750 0.487645461738750
0.873535156250000 0.486791124050000
0.873596191406250 0.486087951801250
0.873657226562500 0.485384779552500
0.873718261718750 0.484681607303750
0.873779296875000 0.483978435055000
0.873840332031250 0.482368270166250
0.873901367187500 0.480758105277500
0.873962402343750 0.479147940388750
0.874023437500000 0.477537775500000
0.874084472656250 0.476960574451250
0.874145507812500 0.476383373402500
0.874206542968750 0.475806172353750
0.874267578125000 0.475228971305000
0.874328613281250 0.473744777616250
0.874389648437500 0.472260583927500
0.874450683593750 0.470776390238750
0.874511718750000 0.469292196550000
0.874572753906250 0.467959168301250
0.874633789062500 0.466626140052500
0.874694824218750 0.465293111803750
0.874755859375000 0.463960083555000
0.874816894531250 0.461720062666250
0.874877929687500 0.459480041777500
0.874938964843750 0.457240020888750
0.875000000000000 0.455000000000000
0.875061035156250 0.456971466201250
0.875122070312500 0.458942932402500
0.875183105468750 0.460914398603750
0.875244140625000 0.462885864805000
0.875305175781250 0.463950338366250
0.875366210937500 0.465014811927500
0.875427246093750 0.466079285488750
0.875488281250000 0.467143759050000
0.875549316406250 0.468359398051250
0.875610351562500 0.469575037052500
0.875671386718750 0.470790676053750
0.875732421875000 0.472006315055000
0.875793457031250 0.472314961416250
0.875854492187500 0.472623607777500
0.875915527343750 0.472932254138750
0.875976562500000 0.473240900500000
0.876037597656250 0.474582510701250
0.876098632812500 0.475924120902500
0.876159667968750 0.477265731103750
0.876220703125000 0.478607341305000
0.876281738281250 0.479041958866250
0.876342773437500 0.479476576427500
0.876403808593750 0.479911193988750
0.876464843750000 0.480345811550000
0.876525878906250 0.480931594551250
0.876586914062500 0.481517377552500
0.876647949218750 0.482103160553750
0.876708984375000 0.482688943555000
0.876770019531250 0.482367733916250
0.876831054687500 0.482046524277500
0.876892089843750 0.481725314638750
0.876953125000000 0.481404105000000
0.877014160156250 0.482850691201250
0.877075195312500 0.484297277402500
0.877136230468750 0.485743863603750
0.877197265625000 0.487190449805000
0.877258300781250 0.487730043366250
0.877319335937500 0.488269636927500
0.877380371093750 0.488809230488750
0.877441406250000 0.489348824050000
0.877502441406250 0.490039583051250
0.877563476562500 0.490730342052500
0.877624511718750 0.491421101053750
0.877685546875000 0.492111860055000
0.877746582031250 0.491895626416250
0.877807617187500 0.491679392777500
0.877868652343750 0.491463159138750
0.877929687500000 0.491246925500000
0.877990722656250 0.492063655701250
0.878051757812500 0.492880385902500
0.878112792968750 0.493697116103750
0.878173828125000 0.494513846305000
0.878234863281250 0.494423583866250
0.878295898437500 0.494333321427500
0.878356933593750 0.494243058988750
0.878417968750000 0.494152796550000
0.878479003906250 0.494213699551250
0.878540039062500 0.494274602552500
0.878601074218750 0.494335505553750
0.878662109375000 0.494396408555000
0.878723144531250 0.493550318916250
0.878784179687500 0.492704229277500
0.878845214843750 0.491858139638750
0.878906250000000 0.491012050000000
0.878967285156250 0.492546116201250
0.879028320312500 0.494080182402500
0.879089355468750 0.495614248603750
0.879150390625000 0.497148314805000
0.879211425781250 0.497775388366250
0.879272460937500 0.498402461927500
0.879333496093750 0.499029535488750
0.879394531250000 0.499656609050000
0.879455566406250 0.500434848051250
0.879516601562500 0.501213087052500
0.879577636718750 0.501991326053750
0.879638671875000 0.502769565055000
0.879699707031250 0.502640811416250
0.879760742187500 0.502512057777500
0.879821777343750 0.502383304138750
0.879882812500000 0.502254550500000
0.879943847656250 0.503158760701250
0.880004882812500 0.504062970902500
0.880065917968750 0.504967181103750
0.880126953125000 0.505871391305000
0.880187988281250 0.505868608866250
0.880249023437500 0.505865826427500
0.880310058593750 0.505863043988750
0.880371093750000 0.505860261550000
0.880432128906250 0.506008644551250
0.880493164062500 0.506157027552500
0.880554199218750 0.506305410553750
0.880615234375000 0.506453793555000
0.880676269531250 0.505695183916250
0.880737304687500 0.504936574277500
0.880798339843750 0.504177964638750
0.880859375000000 0.503419355000000
0.880920410156250 0.504428541201250
0.880981445312500 0.505437727402500
0.881042480468750 0.506446913603750
0.881103515625000 0.507456099805000
0.881164550781250 0.507558293366250
0.881225585937500 0.507660486927500
0.881286621093750 0.507762680488750
0.881347656250000 0.507864874050000
0.881408691406250 0.508118233051250
0.881469726562500 0.508371592052500
0.881530761718750 0.508624951053750
0.881591796875000 0.508878310055000
0.881652832031250 0.508224676416250
0.881713867187500 0.507571042777500
0.881774902343750 0.506917409138750
0.881835937500000 0.506263775500000
0.881896972656250 0.506643105701250
0.881958007812500 0.507022435902500
0.882019042968750 0.507401766103750
0.882080078125000 0.507781096305000
0.882141113281250 0.507253433866250
0.882202148437500 0.506725771427500
0.882263183593750 0.506198108988750
0.882324218750000 0.505670446550000
0.882385253906250 0.505293949551250
0.882446289062500 0.504917452552500
0.882507324218750 0.504540955553750
0.882568359375000 0.504164458555000
0.882629394531250 0.502880968916250
0.882690429687500 0.501597479277500
0.882751464843750 0.500313989638750
0.882812500000000 0.499030500000000
0.882873535156250 0.500637466201250
0.882934570312500 0.502244432402500
0.882995605468750 0.503851398603750
0.883056640625000 0.505458364805000
0.883117675781250 0.506158338366250
0.883178710937500 0.506858311927500
0.883239746093750 0.507558285488750
0.883300781250000 0.508258259050000
0.883361816406250 0.509109398051250
0.883422851562500 0.509960537052500
0.883483886718750 0.510811676053750
0.883544921875000 0.511662815055000
0.883605957031250 0.511606961416250
0.883666992187500 0.511551107777500
0.883728027343750 0.511495254138750
0.883789062500000 0.511439400500000
0.883850097656250 0.512416510701250
0.883911132812500 0.513393620902500
0.883972167968750 0.514370731103750
0.884033203125000 0.515347841305000
0.884094238281250 0.515417958866250
0.884155273437500 0.515488076427500
0.884216308593750 0.515558193988750
0.884277343750000 0.515628311550000
0.884338378906250 0.515849594551250
0.884399414062500 0.516070877552500
0.884460449218750 0.516292160553750
0.884521484375000 0.516513443555000
0.884582519531250 0.515827733916250
0.884643554687500 0.515142024277500
0.884704589843750 0.514456314638750
0.884765625000000 0.513770605000000
0.884826660156250 0.514852691201250
0.884887695312500 0.515934777402500
0.884948730468750 0.517016863603750
0.885009765625000 0.518098949805000
0.885070800781250 0.518274043366250
0.885131835937500 0.518449136927500
0.885192871093750 0.518624230488750
0.885253906250000 0.518799324050000
0.885314941406250 0.519125583051250
0.885375976562500 0.519451842052500
0.885437011718750 0.519778101053750
0.885498046875000 0.520104360055000
0.885559082031250 0.519523626416250
0.885620117187500 0.518942892777500
0.885681152343750 0.518362159138750
0.885742187500000 0.517781425500000
0.885803222656250 0.518233655701250
0.885864257812500 0.518685885902500
0.885925292968750 0.519138116103750
0.885986328125000 0.519590346305000
0.886047363281250 0.519135583866250
0.886108398437500 0.518680821427500
0.886169433593750 0.518226058988750
0.886230468750000 0.517771296550000
0.886291503906250 0.517467699551250
0.886352539062500 0.517164102552500
0.886413574218750 0.516860505553750
0.886474609375000 0.516556908555000
0.886535644531250 0.515346318916250
0.886596679687500 0.514135729277500
0.886657714843750 0.512925139638750
0.886718750000000 0.511714550000000
0.886779785156250 0.512884116201250
0.886840820312500 0.514053682402500
0.886901855468750 0.515223248603750
0.886962890625000 0.516392814805000
0.887023925781250 0.516655388366250
0.887084960937500 0.516917961927500
0.887145996093750 0.517180535488750
0.887207031250000 0.517443109050000
0.887268066406250 0.517856848051250
0.887329101562500 0.518270587052500
0.887390136718750 0.518684326053750
0.887451171875000 0.519098065055000
0.887512207031250 0.518604811416250
0.887573242187500 0.518111557777500
0.887634277343750 0.517618304138750
0.887695312500000 0.517125050500000
0.887756347656250 0.517664760701250
0.887817382812500 0.518204470902500
0.887878417968750 0.518744181103750
0.887939453125000 0.519283891305000
0.888000488281250 0.518916608866250
0.888061523437500 0.518549326427500
0.888122558593750 0.518182043988750
0.888183593750000 0.517814761550000
0.888244628906250 0.517598644551250
0.888305664062500 0.517382527552500
0.888366699218750 0.517166410553750
0.888427734375000 0.516950293555000
0.888488769531250 0.515827183916250
0.888549804687500 0.514704074277500
0.888610839843750 0.513580964638750
0.888671875000000 0.512457855000000
0.888732910156250 0.513102541201250
0.888793945312500 0.513747227402500
0.888854980468750 0.514391913603750
0.888916015625000 0.515036599805000
0.888977050781250 0.514774293366250
0.889038085937500 0.514511986927500
0.889099121093750 0.514249680488750
0.889160156250000 0.513987374050000
0.889221191406250 0.513876233051250
0.889282226562500 0.513765092052500
0.889343261718750 0.513653951053750
0.889404296875000 0.513542810055000
0.889465332031250 0.512524676416250
0.889526367187500 0.511506542777500
0.889587402343750 0.510488409138750
0.889648437500000 0.509470275500000
0.889709472656250 0.509485105701250
0.889770507812500 0.509499935902500
0.889831542968750 0.509514766103750
0.889892578125000 0.509529596305000
0.889953613281250 0.508637433866250
0.890014648437500 0.507745271427500
0.890075683593750 0.506853108988750
0.890136718750000 0.505960946550000
0.890197753906250 0.505219949551250
0.890258789062500 0.504478952552500
0.890319824218750 0.503737955553750
0.890380859375000 0.502996958555000
0.890441894531250 0.501348968916250
0.890502929687500 0.499700979277500
0.890563964843750 0.498052989638750
0.890625000000000 0.496405000000000
0.890686035156250 0.498072716201250
0.890747070312500 0.499740432402500
0.890808105468750 0.501408148603750
0.890869140625000 0.503075864805000
0.890930175781250 0.503836588366250
0.890991210937500 0.504597311927500
0.891052246093750 0.505358035488750
0.891113281250000 0.506118759050000
0.891174316406250 0.507030648051250
0.891235351562500 0.507942537052500
0.891296386718750 0.508854426053750
0.891357421875000 0.509766315055000
0.891418457031250 0.509771211416250
0.891479492187500 0.509776107777500
0.891540527343750 0.509781004138750
0.891601562500000 0.509785900500000
0.891662597656250 0.510823760701250
0.891723632812500 0.511861620902500
0.891784667968750 0.512899481103750
0.891845703125000 0.513937341305000
0.891906738281250 0.514068208866250
0.891967773437500 0.514199076427500
0.892028808593750 0.514329943988750
0.892089843750000 0.514460811550000
0.892150878906250 0.514742844551250
0.892211914062500 0.515024877552500
0.892272949218750 0.515306910553750
0.892333984375000 0.515588943555000
0.892395019531250 0.514963983916250
0.892456054687500 0.514339024277500
0.892517089843750 0.513714064638750
0.892578125000000 0.513089105000000
0.892639160156250 0.514231941201250
0.892700195312500 0.515374777402500
0.892761230468750 0.516517613603750
0.892822265625000 0.517660449805000
0.892883300781250 0.517896293366250
0.892944335937500 0.518132136927500
0.893005371093750 0.518367980488750
0.893066406250000 0.518603824050000
0.893127441406250 0.518990833051250
0.893188476562500 0.519377842052500
0.893249511718750 0.519764851053750
0.893310546875000 0.520151860055000
0.893371582031250 0.519631876416250
0.893432617187500 0.519111892777500
0.893493652343750 0.518591909138750
0.893554687500000 0.518071925500000
0.893615722656250 0.518584905701250
0.893676757812500 0.519097885902500
0.893737792968750 0.519610866103750
0.893798828125000 0.520123846305000
0.893859863281250 0.519729833866250
0.893920898437500 0.519335821427500
0.893981933593750 0.518941808988750
0.894042968750000 0.518547796550000
0.894104003906250 0.518304949551250
0.894165039062500 0.518062102552500
0.894226074218750 0.517819255553750
0.894287109375000 0.517576408555000
0.894348144531250 0.516426568916250
0.894409179687500 0.515276729277500
0.894470214843750 0.514126889638750
0.894531250000000 0.512977050000000
0.894592285156250 0.514207366201250
0.894653320312500 0.515437682402500
0.894714355468750 0.516667998603750
0.894775390625000 0.517898314805000
0.894836425781250 0.518221638366250
0.894897460937500 0.518544961927500
0.894958496093750 0.518868285488750
0.895019531250000 0.519191609050000
0.895080566406250 0.519666098051250
0.895141601562500 0.520140587052500
0.895202636718750 0.520615076053750
0.895263671875000 0.521089565055000
0.895324707031250 0.520657061416250
0.895385742187500 0.520224557777500
0.895446777343750 0.519792054138750
0.895507812500000 0.519359550500000
0.895568847656250 0.519960010701250
0.895629882812500 0.520560470902500
0.895690917968750 0.521160931103750
0.895751953125000 0.521761391305000
0.895812988281250 0.521454858866250
0.895874023437500 0.521148326427500
0.895935058593750 0.520841793988750
0.895996093750000 0.520535261550000
0.896057128906250 0.520379894551250
0.896118164062500 0.520224527552500
0.896179199218750 0.520069160553750
0.896240234375000 0.519913793555000
0.896301269531250 0.518851433916250
0.896362304687500 0.517789074277500
0.896423339843750 0.516726714638750
0.896484375000000 0.515664355000000
0.896545410156250 0.516369791201250
0.896606445312500 0.517075227402500
0.896667480468750 0.517780663603750
0.896728515625000 0.518486099805000
0.896789550781250 0.518284543366250
0.896850585937500 0.518082986927500
0.896911621093750 0.517881430488750
0.896972656250000 0.517679874050000
0.897033691406250 0.517629483051250
0.897094726562500 0.517579092052500
0.897155761718750 0.517528701053750
0.897216796875000 0.517478310055000
0.897277832031250 0.516520926416250
0.897338867187500 0.515563542777500
0.897399902343750 0.514606159138750
0.897460937500000 0.513648775500000
0.897521972656250 0.513724355701250
0.897583007812500 0.513799935902500
0.897644042968750 0.513875516103750
0.897705078125000 0.513951096305000
0.897766113281250 0.513119683866250
0.897827148437500 0.512288271427500
0.897888183593750 0.511456858988750
0.897949218750000 0.510625446550000
0.898010253906250 0.509945199551250
0.898071289062500 0.509264952552500
0.898132324218750 0.508584705553750
0.898193359375000 0.507904458555000
0.898254394531250 0.506317218916250
0.898315429687500 0.504729979277500
0.898376464843750 0.503142739638750
0.898437500000000 0.501555500000000
0.898498535156250 0.502858716201250
0.898559570312500 0.504161932402500
0.898620605468750 0.505465148603750
0.898681640625000 0.506768364805000
0.898742675781250 0.507164588366250
0.898803710937500 0.507560811927500
0.898864746093750 0.507957035488750
0.898925781250000 0.508353259050000
0.898986816406250 0.508900648051250
0.899047851562500 0.509448037052500
0.899108886718750 0.509995426053750
0.899169921875000 0.510542815055000
0.899230957031250 0.510183211416250
0.899291992187500 0.509823607777500
0.899353027343750 0.509464004138750
0.899414062500000 0.509104400500000
0.899475097656250 0.509777760701250
0.899536132812500 0.510451120902500
0.899597167968750 0.511124481103750
0.899658203125000 0.511797841305000
0.899719238281250 0.511564208866250
0.899780273437500 0.511330576427500
0.899841308593750 0.511096943988750
0.899902343750000 0.510863311550000
0.899963378906250 0.510780844551250
0.900024414062500 0.510698377552500
0.900085449218750 0.510615910553750
0.900146484375000 0.510533443555000
0.900207519531250 0.509543983916250
0.900268554687500 0.508554524277500
0.900329589843750 0.507565064638750
0.900390625000000 0.506575605000000
0.900451660156250 0.507353941201250
0.900512695312500 0.508132277402500
0.900573730468750 0.508910613603750
0.900634765625000 0.509688949805000
0.900695800781250 0.509560293366250
0.900756835937500 0.509431636927500
0.900817871093750 0.509302980488750
0.900878906250000 0.509174324050000
0.900939941406250 0.509196833051250
0.901000976562500 0.509219342052500
0.901062011718750 0.509241851053750
0.901123046875000 0.509264360055000
0.901184082031250 0.508379876416250
0.901245117187500 0.507495392777500
0.901306152343750 0.506610909138750
0.901367187500000 0.505726425500000
0.901428222656250 0.505874905701250
0.901489257812500 0.506023385902500
0.901550292968750 0.506171866103750
0.901611328125000 0.506320346305000
0.901672363281250 0.505561833866250
0.901733398437500 0.504803321427500
0.901794433593750 0.504044808988750
0.901855468750000 0.503286296550000
0.901916503906250 0.502678949551250
0.901977539062500 0.502071602552500
0.902038574218750 0.501464255553750
0.902099609375000 0.500856908555000
0.902160644531250 0.499342568916250
0.902221679687500 0.497828229277500
0.902282714843750 0.496313889638750
0.902343750000000 0.494799550000000
0.902404785156250 0.495665366201250
0.902465820312500 0.496531182402500
0.902526855468750 0.497396998603750
0.902587890625000 0.498262814805000
0.902648925781250 0.498221638366250
0.902709960937500 0.498180461927500
0.902770996093750 0.498139285488750
0.902832031250000 0.498098109050000
0.902893066406250 0.498208098051250
0.902954101562500 0.498318087052500
0.903015136718750 0.498428076053750
0.903076171875000 0.498538065055000
0.903137207031250 0.497741061416250
0.903198242187500 0.496944057777500
0.903259277343750 0.496147054138750
0.903320312500000 0.495350050500000
0.903381347656250 0.495586010701250
0.903442382812500 0.495821970902500
0.903503417968750 0.496057931103750
0.903564453125000 0.496293891305000
0.903625488281250 0.495622858866250
0.903686523437500 0.494951826427500
0.903747558593750 0.494280793988750
0.903808593750000 0.493609761550000
0.903869628906250 0.493089894551250
0.903930664062500 0.492570027552500
0.903991699218750 0.492050160553750
0.904052734375000 0.491530293555000
0.904113769531250 0.490103433916250
0.904174804687500 0.488676574277500
0.904235839843750 0.487249714638750
0.904296875000000 0.485822855000000
0.904357910156250 0.486163791201250
0.904418945312500 0.486504727402500
0.904479980468750 0.486845663603750
0.904541015625000 0.487186599805000
0.904602050781250 0.486620543366250
0.904663085937500 0.486054486927500
0.904724121093750 0.485488430488750
0.904785156250000 0.484922374050000
0.904846191406250 0.484507483051250
0.904907226562500 0.484092592052500
0.904968261718750 0.483677701053750
0.905029296875000 0.483262810055000
0.905090332031250 0.481940926416250
0.905151367187500 0.480619042777500
0.905212402343750 0.479297159138750
0.905273437500000 0.477975275500000
0.905334472656250 0.477686355701250
0.905395507812500 0.477397435902500
0.905456542968750 0.477108516103750
0.905517578125000 0.476819596305000
0.905578613281250 0.475623683866250
0.905639648437500 0.474427771427500
0.905700683593750 0.473231858988750
0.905761718750000 0.472035946550000
0.905822753906250 0.470991199551250
0.905883789062500 0.469946452552500
0.905944824218750 0.468901705553750
0.906005859375000 0.467856958555000
0.906066894531250 0.465905218916250
0.906127929687500 0.463953479277500
0.906188964843750 0.462001739638750
0.906250000000000 0.460050000000000
0.906311035156250 0.461768341201250
0.906372070312500 0.463486682402500
0.906433105468750 0.465205023603750
0.906494140625000 0.466923364805000
0.906555175781250 0.467734713366250
0.906616210937500 0.468546061927500
0.906677246093750 0.469357410488750
0.906738281250000 0.470168759050000
0.906799316406250 0.471131273051250
0.906860351562500 0.472093787052500
0.906921386718750 0.473056301053750
0.906982421875000 0.474018815055000
0.907043457031250 0.474074336416250
0.907104492187500 0.474129857777500
0.907165527343750 0.474185379138750
0.907226562500000 0.474240900500000
0.907287597656250 0.475329385701250
0.907348632812500 0.476417870902500
0.907409667968750 0.477506356103750
0.907470703125000 0.478594841305000
0.907531738281250 0.478776333866250
0.907592773437500 0.478957826427500
0.907653808593750 0.479139318988750
0.907714843750000 0.479320811550000
0.907775878906250 0.479653469551250
0.907836914062500 0.479986127552500
0.907897949218750 0.480318785553750
0.907958984375000 0.480651443555000
0.908020019531250 0.480077108916250
0.908081054687500 0.479502774277500
0.908142089843750 0.478928439638750
0.908203125000000 0.478354105000000
0.908264160156250 0.479547566201250
0.908325195312500 0.480741027402500
0.908386230468750 0.481934488603750
0.908447265625000 0.483127949805000
0.908508300781250 0.483414418366250
0.908569335937500 0.483700886927500
0.908630371093750 0.483987355488750
0.908691406250000 0.484273824050000
0.908752441406250 0.484711458051250
0.908813476562500 0.485149092052500
0.908874511718750 0.485586726053750
0.908935546875000 0.486024360055000
0.908996582031250 0.485555001416250
0.909057617187500 0.485085642777500
0.909118652343750 0.484616284138750
0.909179687500000 0.484146925500000
0.909240722656250 0.484710530701250
0.909301757812500 0.485274135902500
0.909362792968750 0.485837741103750
0.909423828125000 0.486401346305000
0.909484863281250 0.486057958866250
0.909545898437500 0.485714571427500
0.909606933593750 0.485371183988750
0.909667968750000 0.485027796550000
0.909729003906250 0.484835574551250
0.909790039062500 0.484643352552500
0.909851074218750 0.484451130553750
0.909912109375000 0.484258908555000
0.909973144531250 0.483159693916250
0.910034179687500 0.482060479277500
0.910095214843750 0.480961264638750
0.910156250000000 0.479862050000000
0.910217285156250 0.481142991201250
0.910278320312500 0.482423932402500
0.910339355468750 0.483704873603750
0.910400390625000 0.484985814805000
0.910461425781250 0.485359763366250
0.910522460937500 0.485733711927500
0.910583496093750 0.486107660488750
0.910644531250000 0.486481609050000
0.910705566406250 0.487006723051250
0.910766601562500 0.487531837052500
0.910827636718750 0.488056951053750
0.910888671875000 0.488582065055000
0.910949707031250 0.488200186416250
0.911010742187500 0.487818307777500
0.911071777343750 0.487436429138750
0.911132812500000 0.487054550500000
0.911193847656250 0.487705635701250
0.911254882812500 0.488356720902500
0.911315917968750 0.489007806103750
0.911376953125000 0.489658891305000
0.911437988281250 0.489402983866250
0.911499023437500 0.489147076427500
0.911560058593750 0.488891168988750
0.911621093750000 0.488635261550000
0.911682128906250 0.488530519551250
0.911743164062500 0.488425777552500
0.911804199218750 0.488321035553750
0.911865234375000 0.488216293555000
0.911926269531250 0.487204558916250
0.911987304687500 0.486192824277500
0.912048339843750 0.485181089638750
0.912109375000000 0.484169355000000
0.912170410156250 0.484925416201250
0.912231445312500 0.485681477402500
0.912292480468750 0.486437538603750
0.912353515625000 0.487193599805000
0.912414550781250 0.487042668366250
0.912475585937500 0.486891736927500
0.912536621093750 0.486740805488750
0.912597656250000 0.486589874050000
0.912658691406250 0.486590108051250
0.912719726562500 0.486590342052500
0.912780761718750 0.486590576053750
0.912841796875000 0.486590810055000
0.912902832031250 0.485684051416250
0.912963867187500 0.484777292777500
0.913024902343750 0.483870534138750
0.913085937500000 0.482963775500000
0.913146972656250 0.483089980701250
0.913208007812500 0.483216185902500
0.913269042968750 0.483342391103750
0.913330078125000 0.483468596305000
0.913391113281250 0.482687808866250
0.913452148437500 0.481907021427500
0.913513183593750 0.481126233988750
0.913574218750000 0.480345446550000
0.913635253906250 0.479715824551250
0.913696289062500 0.479086202552500
0.913757324218750 0.478456580553750
0.913818359375000 0.477826958555000
0.913879394531250 0.476290343916250
0.913940429687500 0.474753729277500
0.914001464843750 0.473217114638750
0.914062500000000 0.471680500000000
0.914123535156250 0.473034341201250
0.914184570312500 0.474388182402500
0.914245605468750 0.475742023603750
0.914306640625000 0.477095864805000
0.914367675781250 0.477542713366250
0.914428710937500 0.477989561927500
0.914489746093750 0.478436410488750
0.914550781250000 0.478883259050000
0.914611816406250 0.479481273051250
0.914672851562500 0.480079287052500
0.914733886718750 0.480677301053750
0.914794921875000 0.481275315055000
0.914855957031250 0.480966336416250
0.914916992187500 0.480657357777500
0.914978027343750 0.480348379138750
0.915039062500000 0.480039400500000
0.915100097656250 0.480763385701250
0.915161132812500 0.481487370902500
0.915222167968750 0.482211356103750
0.915283203125000 0.482935341305000
0.915344238281250 0.482752333866250
0.915405273437500 0.482569326427500
0.915466308593750 0.482386318988750
0.915527343750000 0.482203311550000
0.915588378906250 0.482171469551250
0.915649414062500 0.482139627552500
0.915710449218750 0.482107785553750
0.915771484375000 0.482075943555000
0.915832519531250 0.481137108916250
0.915893554687500 0.480198274277500
0.915954589843750 0.479259439638750
0.916015625000000 0.478320605000000
0.916076660156250 0.479149566201250
0.916137695312500 0.479978527402500
0.916198730468750 0.480807488603750
0.916259765625000 0.481636449805000
0.916320800781250 0.481558418366250
0.916381835937500 0.481480386927500
0.916442871093750 0.481402355488750
0.916503906250000 0.481324324050000
0.916564941406250 0.481397458051250
0.916625976562500 0.481470592052500
0.916687011718750 0.481543726053750
0.916748046875000 0.481616860055000
0.916809082031250 0.480783001416250
0.916870117187500 0.479949142777500
0.916931152343750 0.479115284138750
0.916992187500000 0.478281425500000
0.917053222656250 0.478480530701250
0.917114257812500 0.478679635902500
0.917175292968750 0.478878741103750
0.917236328125000 0.479077846305000
0.917297363281250 0.478369958866250
0.917358398437500 0.477662071427500
0.917419433593750 0.476954183988750
0.917480468750000 0.476246296550000
0.917541503906250 0.475689574551250
0.917602539062500 0.475132852552500
0.917663574218750 0.474576130553750
0.917724609375000 0.474019408555000
0.917785644531250 0.472555693916250
0.917846679687500 0.471091979277500
0.917907714843750 0.469628264638750
0.917968750000000 0.468164550000000
0.918029785156250 0.469080991201250
0.918090820312500 0.469997432402500
0.918151855468750 0.470913873603750
0.918212890625000 0.471830314805000
0.918273925781250 0.471839763366250
0.918334960937500 0.471849211927500
0.918395996093750 0.471858660488750
0.918457031250000 0.471868109050000
0.918518066406250 0.472028723051250
0.918579101562500 0.472189337052500
0.918640136718750 0.472349951053750
0.918701171875000 0.472510565055000
0.918762207031250 0.471764186416250
0.918823242187500 0.471017807777500
0.918884277343750 0.470271429138750
0.918945312500000 0.469525050500000
0.919006347656250 0.469811635701250
0.919067382812500 0.470098220902500
0.919128417968750 0.470384806103750
0.919189453125000 0.470671391305000
0.919250488281250 0.470050983866250
0.919311523437500 0.469430576427500
0.919372558593750 0.468810168988750
0.919433593750000 0.468189761550000
0.919494628906250 0.467720519551250
0.919555664062500 0.467251277552500
0.919616699218750 0.466782035553750
0.919677734375000 0.466312793555000
0.919738769531250 0.464936558916250
0.919799804687500 0.463560324277500
0.919860839843750 0.462184089638750
0.919921875000000 0.460807855000000
0.919982910156250 0.461199416201250
0.920043945312500 0.461590977402500
0.920104980468750 0.461982538603750
0.920166015625000 0.462374099805000
0.920227050781250 0.461858668366250
0.920288085937500 0.461343236927500
0.920349121093750 0.460827805488750
0.920410156250000 0.460312374050000
0.920471191406250 0.459948108051250
0.920532226562500 0.459583842052500
0.920593261718750 0.459219576053750
0.920654296875000 0.458855310055000
0.920715332031250 0.457584051416250
0.920776367187500 0.456312792777500
0.920837402343750 0.455041534138750
0.920898437500000 0.453770275500000
0.920959472656250 0.453531980701250
0.921020507812500 0.453293685902500
0.921081542968750 0.453055391103750
0.921142578125000 0.452817096305000
0.921203613281250 0.451671808866250
0.921264648437500 0.450526521427500
0.921325683593750 0.449381233988750
0.921386718750000 0.448235946550000
0.921447753906250 0.447241824551250
0.921508789062500 0.446247702552500
0.921569824218750 0.445253580553750
0.921630859375000 0.444259458555000
0.921691894531250 0.442358343916250
0.921752929687500 0.440457229277500
0.921813964843750 0.438556114638750
0.921875000000000 0.436655000000000
0.921936035156250 0.438069591201250
0.921997070312500 0.439484182402500
0.922058105468750 0.440898773603750
0.922119140625000 0.442313364805000
0.922180175781250 0.442820963366250
0.922241210937500 0.443328561927500
0.922302246093750 0.443836160488750
0.922363281250000 0.444343759050000
0.922424316406250 0.445002523051250
0.922485351562500 0.445661287052500
0.922546386718750 0.446320051053750
0.922607421875000 0.446978815055000
0.922668457031250 0.446730586416250
0.922729492187500 0.446482357777500
0.922790527343750 0.446234129138750
0.922851562500000 0.445985900500000
0.922912597656250 0.446770635701250
0.922973632812500 0.447555370902500
0.923034667968750 0.448340106103750
0.923095703125000 0.449124841305000
0.923156738281250 0.449002583866250
0.923217773437500 0.448880326427500
0.923278808593750 0.448758068988750
0.923339843750000 0.448635811550000
0.923400878906250 0.448664719551250
0.923461914062500 0.448693627552500
0.923522949218750 0.448722535553750
0.923583984375000 0.448751443555000
0.923645019531250 0.447873358916250
0.923706054687500 0.446995274277500
0.923767089843750 0.446117189638750
0.923828125000000 0.445239105000000
0.923889160156250 0.446128816201250
0.923950195312500 0.447018527402500
0.924011230468750 0.447908238603750
0.924072265625000 0.448797949805000
0.924133300781250 0.448780668366250
0.924194335937500 0.448763386927500
0.924255371093750 0.448746105488750
0.924316406250000 0.448728824050000
0.924377441406250 0.448862708051250
0.924438476562500 0.448996592052500
0.924499511718750 0.449130476053750
0.924560546875000 0.449264360055000
0.924621582031250 0.448491251416250
0.924682617187500 0.447718142777500
0.924743652343750 0.446945034138750
0.924804687500000 0.446171925500000
0.924865722656250 0.446431780701250
0.924926757812500 0.446691635902500
0.924987792968750 0.446951491103750
0.925048828125000 0.447211346305000
0.925109863281250 0.446564208866250
0.925170898437500 0.445917071427500
0.925231933593750 0.445269933988750
0.925292968750000 0.444622796550000
0.925354003906250 0.444126824551250
0.925415039062500 0.443630852552500
0.925476074218750 0.443134880553750
0.925537109375000 0.442638908555000
0.925598144531250 0.441235943916250
0.925659179687500 0.439832979277500
0.925720214843750 0.438430014638750
0.925781250000000 0.437027050000000
0.925842285156250 0.438004241201250
0.925903320312500 0.438981432402500
0.925964355468750 0.439958623603750
0.926025390625000 0.440935814805000
0.926086425781250 0.441006013366250
0.926147460937500 0.441076211927500
0.926208496093750 0.441146410488750
0.926269531250000 0.441216609050000
0.926330566406250 0.441437973051250
0.926391601562500 0.441659337052500
0.926452636718750 0.441880701053750
0.926513671875000 0.442102065055000
0.926574707031250 0.441416436416250
0.926635742187500 0.440730807777500
0.926696777343750 0.440045179138750
0.926757812500000 0.439359550500000
0.926818847656250 0.439706885701250
0.926879882812500 0.440054220902500
0.926940917968750 0.440401556103750
0.927001953125000 0.440748891305000
0.927062988281250 0.440189233866250
0.927124023437500 0.439629576427500
0.927185058593750 0.439069918988750
0.927246093750000 0.438510261550000
0.927307128906250 0.438101769551250
0.927368164062500 0.437693277552500
0.927429199218750 0.437284785553750
0.927490234375000 0.436876293555000
0.927551269531250 0.435560808916250
0.927612304687500 0.434245324277500
0.927673339843750 0.432929839638750
0.927734375000000 0.431614355000000
0.927795410156250 0.432066666201250
0.927856445312500 0.432518977402500
0.927917480468750 0.432971288603750
0.927978515625000 0.433423599805000
0.928039550781250 0.432968918366250
0.928100585937500 0.432514236927500
0.928161621093750 0.432059555488750
0.928222656250000 0.431604874050000
0.928283691406250 0.431301358051250
0.928344726562500 0.430997842052500
0.928405761718750 0.430694326053750
0.928466796875000 0.430390810055000
0.928527832031250 0.429180301416250
0.928588867187500 0.427969792777500
0.928649902343750 0.426759284138750
0.928710937500000 0.425548775500000
0.928771972656250 0.425371230701250
0.928833007812500 0.425193685902500
0.928894042968750 0.425016141103750
0.928955078125000 0.424838596305000
0.929016113281250 0.423754058866250
0.929077148437500 0.422669521427500
0.929138183593750 0.421584983988750
0.929199218750000 0.420500446550000
0.929260253906250 0.419567074551250
0.929321289062500 0.418633702552500
0.929382324218750 0.417700330553750
0.929443359375000 0.416766958555000
0.929504394531250 0.414926593916250
0.929565429687500 0.413086229277500
0.929626464843750 0.411245864638750
0.929687500000000 0.409405500000000
0.929748535156250 0.410455591201250
0.929809570312500 0.411505682402500
0.929870605468750 0.412555773603750
0.929931640625000 0.413605864805000
0.929992675781250 0.413748963366250
0.930053710937500 0.413892061927500
0.930114746093750 0.414035160488750
0.930175781250000 0.414178259050000
0.930236816406250 0.414472523051250
0.930297851562500 0.414766787052500
0.930358886718750 0.415061051053750
0.930419921875000 0.415355315055000
0.930480957031250 0.414742586416250
0.930541992187500 0.414129857777500
0.930603027343750 0.413517129138750
0.930664062500000 0.412904400500000
0.930725097656250 0.413324635701250
0.930786132812500 0.413744870902500
0.930847167968750 0.414165106103750
0.930908203125000 0.414585341305000
0.930969238281250 0.414098583866250
0.931030273437500 0.413611826427500
0.931091308593750 0.413125068988750
0.931152343750000 0.412638311550000
0.931213378906250 0.412302719551250
0.931274414062500 0.411967127552500
0.931335449218750 0.411631535553750
0.931396484375000 0.411295943555000
0.931457519531250 0.410053358916250
0.931518554687500 0.408810774277500
0.931579589843750 0.407568189638750
0.931640625000000 0.406325605000000
0.931701660156250 0.406850816201250
0.931762695312500 0.407376027402500
0.931823730468750 0.407901238603750
0.931884765625000 0.408426449805000
0.931945800781250 0.408044668366250
0.932006835937500 0.407662886927500
0.932067871093750 0.407281105488750
0.932128906250000 0.406899324050000
0.932189941406250 0.406668708051250
0.932250976562500 0.406438092052500
0.932312011718750 0.406207476053750
0.932373046875000 0.405976860055000
0.932434082031250 0.404839251416250
0.932495117187500 0.403701642777500
0.932556152343750 0.402564034138750
0.932617187500000 0.401426425500000
0.932678222656250 0.401321780701250
0.932739257812500 0.401217135902500
0.932800292968750 0.401112491103750
0.932861328125000 0.401007846305000
0.932922363281250 0.399996208866250
0.932983398437500 0.398984571427500
0.933044433593750 0.397972933988750
0.933105468750000 0.396961296550000
0.933166503906250 0.396100824551250
0.933227539062500 0.395240352552500
0.933288574218750 0.394379880553750
0.933349609375000 0.393519408555000
0.933410644531250 0.391751943916250
0.933471679687500 0.389984479277500
0.933532714843750 0.388217014638750
0.933593750000000 0.386449550000000
0.933654785156250 0.387062241201250
0.933715820312500 0.387674932402500
0.933776855468750 0.388287623603750
0.933837890625000 0.388900314805000
0.933898925781250 0.388606013366250
0.933959960937500 0.388311711927500
0.934020996093750 0.388017410488750
0.934082031250000 0.387723109050000
0.934143066406250 0.387579973051250
0.934204101562500 0.387436837052500
0.934265136718750 0.387293701053750
0.934326171875000 0.387150565055000
0.934387207031250 0.386100436416250
0.934448242187500 0.385050307777500
0.934509277343750 0.384000179138750
0.934570312500000 0.382950050500000
0.934631347656250 0.382932885701250
0.934692382812500 0.382915720902500
0.934753417968750 0.382898556103750
0.934814453125000 0.382881391305000
0.934875488281250 0.381957233866250
0.934936523437500 0.381033076427500
0.934997558593750 0.380108918988750
0.935058593750000 0.379184761550000
0.935119628906250 0.378411769551250
0.935180664062500 0.377638777552500
0.935241699218750 0.376865785553750
0.935302734375000 0.376092793555000
0.935363769531250 0.374412808916250
0.935424804687500 0.372732824277500
0.935485839843750 0.371052839638750
0.935546875000000 0.369372855000000
0.935607910156250 0.369460666201250
0.935668945312500 0.369548477402500
0.935729980468750 0.369636288603750
0.935791015625000 0.369724099805000
0.935852050781250 0.368904918366250
0.935913085937500 0.368085736927500
0.935974121093750 0.367266555488750
0.936035156250000 0.366447374050000
0.936096191406250 0.365779358051250
0.936157226562500 0.365111342052500
0.936218261718750 0.364443326053750
0.936279296875000 0.363775310055000
0.936340332031250 0.362200301416250
0.936401367187500 0.360625292777500
0.936462402343750 0.359050284138750
0.936523437500000 0.357475275500000
0.936584472656250 0.356933230701250
0.936645507812500 0.356391185902500
0.936706542968750 0.355849141103750
0.936767578125000 0.355307096305000
0.936828613281250 0.353858058866250
0.936889648437500 0.352409021427500
0.936950683593750 0.350959983988750
0.937011718750000 0.349510946550000
0.937072753906250 0.348213074551250
0.937133789062500 0.346915202552500
0.937194824218750 0.345617330553750
0.937255859375000 0.344319458555000
0.937316894531250 0.342114593916250
0.937377929687500 0.339909729277500
0.937438964843750 0.337704864638750
0.937500000000000 0.335500000000000
0.937561035156250 0.337260528701250
0.937622070312500 0.339021057402500
0.937683105468750 0.340781586103750
0.937744140625000 0.342542114805000
0.937805175781250 0.343395650866250
0.937866210937500 0.344249186927500
0.937927246093750 0.345102722988750
0.937988281250000 0.345956259050000
0.938049316406250 0.346960960551250
0.938110351562500 0.347965662052500
0.938171386718750 0.348970363553750
0.938232421875000 0.349975065055000
0.938293457031250 0.350072773916250
0.938354492187500 0.350170482777500
0.938415527343750 0.350268191638750
0.938476562500000 0.350365900500000
0.938537597656250 0.351496573201250
0.938598632812500 0.352627245902500
0.938659667968750 0.353757918603750
0.938720703125000 0.354888591305000
0.938781738281250 0.355112271366250
0.938842773437500 0.355335951427500
0.938903808593750 0.355559631488750
0.938964843750000 0.355783311550000
0.939025878906250 0.356158157051250
0.939086914062500 0.356533002552500
0.939147949218750 0.356907848053750
0.939208984375000 0.357282693555000
0.939270019531250 0.356750546416250
0.939331054687500 0.356218399277500
0.939392089843750 0.355686252138750
0.939453125000000 0.355154105000000
0.939514160156250 0.356389753701250
0.939575195312500 0.357625402402500
0.939636230468750 0.358861051103750
0.939697265625000 0.360096699805000
0.939758300781250 0.360425355866250
0.939819335937500 0.360754011927500
0.939880371093750 0.361082667988750
0.939941406250000 0.361411324050000
0.940002441406250 0.361891145551250
0.940063476562500 0.362370967052500
0.940124511718750 0.362850788553750
0.940185546875000 0.363330610055000
0.940246582031250 0.362903438916250
0.940307617187500 0.362476267777500
0.940368652343750 0.362049096638750
0.940429687500000 0.361621925500000
0.940490722656250 0.362227718201250
0.940551757812500 0.362833510902500
0.940612792968750 0.363439303603750
0.940673828125000 0.364045096305000
0.940734863281250 0.363743896366250
0.940795898437500 0.363442696427500
0.940856933593750 0.363141496488750
0.940917968750000 0.362840296550000
0.940979003906250 0.362690262051250
0.941040039062500 0.362540227552500
0.941101074218750 0.362390193053750
0.941162109375000 0.362240158555000
0.941223144531250 0.361183131416250
0.941284179687500 0.360126104277500
0.941345214843750 0.359069077138750
0.941406250000000 0.358012050000000
0.941467285156250 0.359335178701250
0.941528320312500 0.360658307402500
0.941589355468750 0.361981436103750
0.941650390625000 0.363304564805000
0.941711425781250 0.363720700866250
0.941772460937500 0.364136836927500
0.941833496093750 0.364552972988750
0.941894531250000 0.364969109050000
0.941955566406250 0.365536410551250
0.942016601562500 0.366103712052500
0.942077636718750 0.366671013553750
0.942138671875000 0.367238315055000
0.942199707031250 0.366898623916250
0.942260742187500 0.366558932777500
0.942321777343750 0.366219241638750
0.942382812500000 0.365879550500000
0.942443847656250 0.366572823201250
0.942504882812500 0.367266095902500
0.942565917968750 0.367959368603750
0.942626953125000 0.368652641305000
0.942687988281250 0.368438921366250
0.942749023437500 0.368225201427500
0.942810058593750 0.368011481488750
0.942871093750000 0.367797761550000
0.942932128906250 0.367735207051250
0.942993164062500 0.367672652552500
0.943054199218750 0.367610098053750
0.943115234375000 0.367547543555000
0.943176269531250 0.366577996416250
0.943237304687500 0.365608449277500
0.943298339843750 0.364638902138750
0.943359375000000 0.363669355000000
0.943420410156250 0.364467603701250
0.943481445312500 0.365265852402500
0.943542480468750 0.366064101103750
0.943603515625000 0.366862349805000
0.943664550781250 0.366753605866250
0.943725585937500 0.366644861927500
0.943786621093750 0.366536117988750
0.943847656250000 0.366427374050000
0.943908691406250 0.366469795551250
0.943969726562500 0.366512217052500
0.944030761718750 0.366554638553750
0.944091796875000 0.366597060055000
0.944152832031250 0.365732488916250
0.944213867187500 0.364867917777500
0.944274902343750 0.364003346638750
0.944335937500000 0.363138775500000
0.944396972656250 0.363307168201250
0.944458007812500 0.363475560902500
0.944519042968750 0.363643953603750
0.944580078125000 0.363812346305000
0.944641113281250 0.363073746366250
0.944702148437500 0.362335146427500
0.944763183593750 0.361596546488750
0.944824218750000 0.360857946550000
0.944885253906250 0.360270512051250
0.944946289062500 0.359683077552500
0.945007324218750 0.359095643053750
0.945068359375000 0.358508208555000
0.945129394531250 0.357013781416250
0.945190429687500 0.355519354277500
0.945251464843750 0.354024927138750
0.945312500000000 0.352530500000000
0.945373535156250 0.353926528701250
0.945434570312500 0.355322557402500
0.945495605468750 0.356718586103750
0.945556640625000 0.358114614805000
0.945617675781250 0.358603650866250
0.945678710937500 0.359092686927500
0.945739746093750 0.359581722988750
0.945800781250000 0.360070759050000
0.945861816406250 0.360710960551250
0.945922851562500 0.361351162052500
0.945983886718750 0.361991363553750
0.946044921875000 0.362631565055000
0.946105957031250 0.362364773916250
0.946166992187500 0.362097982777500
0.946228027343750 0.361831191638750
0.946289062500000 0.361564400500000
0.946350097656250 0.362330573201250
0.946411132812500 0.363096745902500
0.946472167968750 0.363862918603750
0.946533203125000 0.364629091305000
0.946594238281250 0.364488271366250
0.946655273437500 0.364347451427500
0.946716308593750 0.364206631488750
0.946777343750000 0.364065811550000
0.946838378906250 0.364076157051250
0.946899414062500 0.364086502552500
0.946960449218750 0.364096848053750
0.947021484375000 0.364107193555000
0.947082519531250 0.363210546416250
0.947143554687500 0.362313899277500
0.947204589843750 0.361417252138750
0.947265625000000 0.360520605000000
0.947326660156250 0.361391753701250
0.947387695312500 0.362262902402500
0.947448730468750 0.363134051103750
0.947509765625000 0.364005199805000
0.947570800781250 0.363969355866250
0.947631835937500 0.363933511927500
0.947692871093750 0.363897667988750
0.947753906250000 0.363861824050000
0.947814941406250 0.363977145551250
0.947875976562500 0.364092467052500
0.947937011718750 0.364207788553750
0.947998046875000 0.364323110055000
0.948059082031250 0.363531438916250
0.948120117187500 0.362739767777500
0.948181152343750 0.361948096638750
0.948242187500000 0.361156425500000
0.948303222656250 0.361397718201250
0.948364257812500 0.361639010902500
0.948425292968750 0.361880303603750
0.948486328125000 0.362121596305000
0.948547363281250 0.361455896366250
0.948608398437500 0.360790196427500
0.948669433593750 0.360124496488750
0.948730468750000 0.359458796550000
0.948791503906250 0.358944262051250
0.948852539062500 0.358429727552500
0.948913574218750 0.357915193053750
0.948974609375000 0.357400658555000
0.949035644531250 0.355979131416250
0.949096679687500 0.354557604277500
0.949157714843750 0.353136077138750
0.949218750000000 0.351714550000000
0.949279785156250 0.352673178701250
0.949340820312500 0.353631807402500
0.949401855468750 0.354590436103750
0.949462890625000 0.355549064805000
0.949523925781250 0.355600700866250
0.949584960937500 0.355652336927500
0.949645996093750 0.355703972988750
0.949707031250000 0.355755609050000
0.949768066406250 0.355958410551250
0.949829101562500 0.356161212052500
0.949890136718750 0.356364013553750
0.949951171875000 0.356566815055000
0.950012207031250 0.355862623916250
0.950073242187500 0.355158432777500
0.950134277343750 0.354454241638750
0.950195312500000 0.353750050500000
0.950256347656250 0.354078823201250
0.950317382812500 0.354407595902500
0.950378417968750 0.354736368603750
0.950439453125000 0.355065141305000
0.950500488281250 0.354486921366250
0.950561523437500 0.353908701427500
0.950622558593750 0.353330481488750
0.950683593750000 0.352752261550000
0.950744628906250 0.352325207051250
0.950805664062500 0.351898152552500
0.950866699218750 0.351471098053750
0.950927734375000 0.351044043555000
0.950988769531250 0.349709996416250
0.951049804687500 0.348375949277500
0.951110839843750 0.347041902138750
0.951171875000000 0.345707855000000
0.951232910156250 0.346141603701250
0.951293945312500 0.346575352402500
0.951354980468750 0.347009101103750
0.951416015625000 0.347442849805000
0.951477050781250 0.346969605866250
0.951538085937500 0.346496361927500
0.951599121093750 0.346023117988750
0.951660156250000 0.345549874050000
0.951721191406250 0.345227795551250
0.951782226562500 0.344905717052500
0.951843261718750 0.344583638553750
0.951904296875000 0.344261560055000
0.951965332031250 0.343032488916250
0.952026367187500 0.341803417777500
0.952087402343750 0.340574346638750
0.952148437500000 0.339345275500000
0.952209472656250 0.339149168201250
0.952270507812500 0.338953060902500
0.952331542968750 0.338756953603750
0.952392578125000 0.338560846305000
0.952453613281250 0.337457746366250
0.952514648437500 0.336354646427500
0.952575683593750 0.335251546488750
0.952636718750000 0.334148446550000
0.952697753906250 0.333196512051250
0.952758789062500 0.332244577552500
0.952819824218750 0.331292643053750
0.952880859375000 0.330340708555000
0.952941894531250 0.328481781416250
0.953002929687500 0.326622854277500
0.953063964843750 0.324763927138750
0.953125000000000 0.322905000000000
0.953186035156250 0.324361778701250
0.953247070312500 0.325818557402500
0.953308105468750 0.327275336103750
0.953369140625000 0.328732114805000
0.953430175781250 0.329281900866250
0.953491210937500 0.329831686927500
0.953552246093750 0.330381472988750
0.953613281250000 0.330931259050000
0.953674316406250 0.331632210551250
0.953735351562500 0.332333162052500
0.953796386718750 0.333034113553750
0.953857421875000 0.333735065055000
0.953918457031250 0.333529023916250
0.953979492187500 0.333322982777500
0.954040527343750 0.333116941638750
0.954101562500000 0.332910900500000
0.954162597656250 0.333737823201250
0.954223632812500 0.334564745902500
0.954284667968750 0.335391668603750
0.954345703125000 0.336218591305000
0.954406738281250 0.336138521366250
0.954467773437500 0.336058451427500
0.954528808593750 0.335978381488750
0.954589843750000 0.335898311550000
0.954650878906250 0.335969407051250
0.954711914062500 0.336040502552500
0.954772949218750 0.336111598053750
0.954833984375000 0.336182693555000
0.954895019531250 0.335346796416250
0.954956054687500 0.334510899277500
0.955017089843750 0.333675002138750
0.955078125000000 0.332839105000000
0.955139160156250 0.333771003701250
0.955200195312500 0.334702902402500
0.955261230468750 0.335634801103750
0.955322265625000 0.336566699805000
0.955383300781250 0.336591605866250
0.955444335937500 0.336616511927500
0.955505371093750 0.336641417988750
0.955566406250000 0.336666324050000
0.955627441406250 0.336842395551250
0.955688476562500 0.337018467052500
0.955749511718750 0.337194538553750
0.955810546875000 0.337370610055000
0.955871582031250 0.336639688916250
0.955932617187500 0.335908767777500
0.955993652343750 0.335177846638750
0.956054687500000 0.334446925500000
0.956115722656250 0.334748968201250
0.956176757812500 0.335051010902500
0.956237792968750 0.335353053603750
0.956298828125000 0.335655096305000
0.956359863281250 0.335050146366250
0.956420898437500 0.334445196427500
0.956481933593750 0.333840246488750
0.956542968750000 0.333235296550000
0.956604003906250 0.332781512051250
0.956665039062500 0.332327727552500
0.956726074218750 0.331873943053750
0.956787109375000 0.331420158555000
0.956848144531250 0.330059381416250
0.956909179687500 0.328698604277500
0.956970214843750 0.327337827138750
0.957031250000000 0.325977050000000
0.957092285156250 0.326996428701250
0.957153320312500 0.328015807402500
0.957214355468750 0.329035186103750
0.957275390625000 0.330054564805000
0.957336425781250 0.330166950866250
0.957397460937500 0.330279336927500
0.957458496093750 0.330391722988750
0.957519531250000 0.330504109050000
0.957580566406250 0.330767660551250
0.957641601562500 0.331031212052500
0.957702636718750 0.331294763553750
0.957763671875000 0.331558315055000
0.957824707031250 0.330914873916250
0.957885742187500 0.330271432777500
0.957946777343750 0.329627991638750
0.958007812500000 0.328984550500000
0.958068847656250 0.329374073201250
0.958129882812500 0.329763595902500
0.958190917968750 0.330153118603750
0.958251953125000 0.330542641305000
0.958312988281250 0.330025171366250
0.958374023437500 0.329507701427500
0.958435058593750 0.328990231488750
0.958496093750000 0.328472761550000
0.958557128906250 0.328106457051250
0.958618164062500 0.327740152552500
0.958679199218750 0.327373848053750
0.958740234375000 0.327007543555000
0.958801269531250 0.325734246416250
0.958862304687500 0.324460949277500
0.958923339843750 0.323187652138750
0.958984375000000 0.321914355000000
0.959045410156250 0.322408853701250
0.959106445312500 0.322903352402500
0.959167480468750 0.323397851103750
0.959228515625000 0.323892349805000
0.959289550781250 0.323479855866250
0.959350585937500 0.323067361927500
0.959411621093750 0.322654867988750
0.959472656250000 0.322242374050000
0.959533691406250 0.321981045551250
0.959594726562500 0.321719717052500
0.959655761718750 0.321458388553750
0.959716796875000 0.321197060055000
0.959777832031250 0.320028738916250
0.959838867187500 0.318860417777500
0.959899902343750 0.317692096638750
0.959960937500000 0.316523775500000
0.960021972656250 0.316388418201250
0.960083007812500 0.316253060902500
0.960144042968750 0.316117703603750
0.960205078125000 0.315982346305000
0.960266113281250 0.314939996366250
0.960327148437500 0.313897646427500
0.960388183593750 0.312855296488750
0.960449218750000 0.311812946550000
0.960510253906250 0.310921762051250
0.960571289062500 0.310030577552500
0.960632324218750 0.309139393053750
0.960693359375000 0.308248208555000
0.960754394531250 0.306450031416250
0.960815429687500 0.304651854277500
0.960876464843750 0.302853677138750
0.960937500000000 0.301055500000000
0.960998535156250 0.302147778701250
0.961059570312500 0.303240057402500
0.961120605468750 0.304332336103750
0.961181640625000 0.305424614805000
0.961242675781250 0.305609900866250
0.961303710937500 0.305795186927500
0.961364746093750 0.305980472988750
0.961425781250000 0.306165759050000
0.961486816406250 0.306502210551250
0.961547851562500 0.306838662052500
0.961608886718750 0.307175113553750
0.961669921875000 0.307511565055000
0.961730957031250 0.306941023916250
0.961791992187500 0.306370482777500
0.961853027343750 0.305799941638750
0.961914062500000 0.305229400500000
0.961975097656250 0.305691823201250
0.962036132812500 0.306154245902500
0.962097167968750 0.306616668603750
0.962158203125000 0.307079091305000
0.962219238281250 0.306634521366250
0.962280273437500 0.306189951427500
0.962341308593750 0.305745381488750
0.962402343750000 0.305300811550000
0.962463378906250 0.305007407051250
0.962524414062500 0.304714002552500
0.962585449218750 0.304420598053750
0.962646484375000 0.304127193555000
0.962707519531250 0.302926796416250
0.962768554687500 0.301726399277500
0.962829589843750 0.300526002138750
0.962890625000000 0.299325605000000
0.962951660156250 0.299893003701250
0.963012695312500 0.300460402402500
0.963073730468750 0.301027801103750
0.963134765625000 0.301595199805000
0.963195800781250 0.301255605866250
0.963256835937500 0.300916011927500
0.963317871093750 0.300576417988750
0.963378906250000 0.300236824050000
0.963439941406250 0.300048395551250
0.963500976562500 0.299859967052500
0.963562011718750 0.299671538553750
0.963623046875000 0.299483110055000
0.963684082031250 0.298387688916250
0.963745117187500 0.297292267777500
0.963806152343750 0.296196846638750
0.963867187500000 0.295101425500000
0.963928222656250 0.295038968201250
0.963989257812500 0.294976510902500
0.964050292968750 0.294914053603750
0.964111328125000 0.294851596305000
0.964172363281250 0.293882146366250
0.964233398437500 0.292912696427500
0.964294433593750 0.291943246488750
0.964355468750000 0.290973796550000
0.964416503906250 0.290155512051250
0.964477539062500 0.289337227552500
0.964538574218750 0.288518943053750
0.964599609375000 0.287700658555000
0.964660644531250 0.285975381416250
0.964721679687500 0.284250104277500
0.964782714843750 0.282524827138750
0.964843750000000 0.280799550000000
0.964904785156250 0.281454428701250
0.964965820312500 0.282109307402500
0.965026855468750 0.282764186103750
0.965087890625000 0.283419064805000
0.965148925781250 0.283166950866250
0.965209960937500 0.282914836927500
0.965270996093750 0.282662722988750
0.965332031250000 0.282410609050000
0.965393066406250 0.282309660551250
0.965454101562500 0.282208712052500
0.965515136718750 0.282107763553750
0.965576171875000 0.282006815055000
0.965637207031250 0.280998873916250
0.965698242187500 0.279990932777500
0.965759277343750 0.278982991638750
0.965820312500000 0.277975050500000
0.965881347656250 0.278000073201250
0.965942382812500 0.278025095902500
0.966003417968750 0.278050118603750
0.966064453125000 0.278075141305000
0.966125488281250 0.277193171366250
0.966186523437500 0.276311201427500
0.966247558593750 0.275429231488750
0.966308593750000 0.274547261550000
0.966369628906250 0.273816457051250
0.966430664062500 0.273085652552500
0.966491699218750 0.272354848053750
0.966552734375000 0.271624043555000
0.966613769531250 0.269986246416250
0.966674804687500 0.268348449277500
0.966735839843750 0.266710652138750
0.966796875000000 0.265072855000000
0.966857910156250 0.265202853701250
0.966918945312500 0.265332852402500
0.966979980468750 0.265462851103750
0.967041015625000 0.265592849805000
0.967102050781250 0.264815855866250
0.967163085937500 0.264038861927500
0.967224121093750 0.263261867988750
0.967285156250000 0.262484874050000
0.967346191406250 0.261859045551250
0.967407226562500 0.261233217052500
0.967468261718750 0.260607388553750
0.967529296875000 0.259981560055000
0.967590332031250 0.258448738916250
0.967651367187500 0.256915917777500
0.967712402343750 0.255383096638750
0.967773437500000 0.253850275500000
0.967834472656250 0.253350418201250
0.967895507812500 0.252850560902500
0.967956542968750 0.252350703603750
0.968017578125000 0.251850846305000
0.968078613281250 0.250443996366250
0.968139648437500 0.249037146427500
0.968200683593750 0.247630296488750
0.968261718750000 0.246223446550000
0.968322753906250 0.244967762051250
0.968383789062500 0.243712077552500
0.968444824218750 0.242456393053750
0.968505859375000 0.241200708555000
0.968566894531250 0.239038031416250
0.968627929687500 0.236875354277500
0.968688964843750 0.234712677138750
0.968750000000000 0.232550000000000
0.968811035156250 0.234057403701250
0.968872070312500 0.235564807402500
0.968933105468750 0.237072211103750
0.968994140625000 0.238579614805000
0.969055175781250 0.239180025866250
0.969116210937500 0.239780436927500
0.969177246093750 0.240380847988750
0.969238281250000 0.240981259050000
0.969299316406250 0.241732835551250
0.969360351562500 0.242484412052500
0.969421386718750 0.243235988553750
0.969482421875000 0.243987565055000
0.969543457031250 0.243832148916250
0.969604492187500 0.243676732777500
0.969665527343750 0.243521316638750
0.969726562500000 0.243365900500000
0.969787597656250 0.244243448201250
0.969848632812500 0.245120995902500
0.969909667968750 0.245998543603750
0.969970703125000 0.246876091305000
0.970031738281250 0.246846646366250
0.970092773437500 0.246817201427500
0.970153808593750 0.246787756488750
0.970214843750000 0.246758311550000
0.970275878906250 0.246880032051250
0.970336914062500 0.247001752552500
0.970397949218750 0.247123473053750
0.970458984375000 0.247245193555000
0.970520019531250 0.246459921416250
0.970581054687500 0.245674649277500
0.970642089843750 0.244889377138750
0.970703125000000 0.244104105000000
0.970764160156250 0.245086628701250
0.970825195312500 0.246069152402500
0.970886230468750 0.247051676103750
0.970947265625000 0.248034199805000
0.971008300781250 0.248109730866250
0.971069335937500 0.248185261927500
0.971130371093750 0.248260792988750
0.971191406250000 0.248336324050000
0.971252441406250 0.248563020551250
0.971313476562500 0.248789717052500
0.971374511718750 0.249016413553750
0.971435546875000 0.249243110055000
0.971496582031250 0.248562813916250
0.971557617187500 0.247882517777500
0.971618652343750 0.247202221638750
0.971679687500000 0.246521925500000
0.971740722656250 0.246874593201250
0.971801757812500 0.247227260902500
0.971862792968750 0.247579928603750
0.971923828125000 0.247932596305000
0.971984863281250 0.247378271366250
0.972045898437500 0.246823946427500
0.972106933593750 0.246269621488750
0.972167968750000 0.245715296550000
0.972229003906250 0.245312137051250
0.972290039062500 0.244908977552500
0.972351074218750 0.244505818053750
0.972412109375000 0.244102658555000
0.972473144531250 0.242792506416250
0.972534179687500 0.241482354277500
0.972595214843750 0.240172202138750
0.972656250000000 0.238862050000000
0.972717285156250 0.239932053701250
0.972778320312500 0.241002057402500
0.972839355468750 0.242072061103750
0.972900390625000 0.243142064805000
0.972961425781250 0.243305075866250
0.973022460937500 0.243468086927500
0.973083496093750 0.243631097988750
0.973144531250000 0.243794109050000
0.973205566406250 0.244108285551250
0.973266601562500 0.244422462052500
0.973327636718750 0.244736638553750
0.973388671875000 0.245050815055000
0.973449707031250 0.244457998916250
0.973510742187500 0.243865182777500
0.973571777343750 0.243272366638750
0.973632812500000 0.242679550500000
0.973693847656250 0.243119698201250
0.973754882812500 0.243559845902500
0.973815917968750 0.243999993603750
0.973876953125000 0.244440141305000
0.973937988281250 0.243973296366250
0.973999023437500 0.243506451427500
0.974060058593750 0.243039606488750
0.974121093750000 0.242572761550000
0.974182128906250 0.242257082051250
0.974243164062500 0.241941402552500
0.974304199218750 0.241625723053750
0.974365234375000 0.241310043555000
0.974426269531250 0.240087371416250
0.974487304687500 0.238864699277500
0.974548339843750 0.237642027138750
0.974609375000000 0.236419355000000
0.974670410156250 0.236964478701250
0.974731445312500 0.237509602402500
0.974792480468750 0.238054726103750
0.974853515625000 0.238599849805000
0.974914550781250 0.238237980866250
0.974975585937500 0.237876111927500
0.975036621093750 0.237514242988750
0.975097656250000 0.237152374050000
0.975158691406250 0.236941670551250
0.975219726562500 0.236730967052500
0.975280761718750 0.236520263553750
0.975341796875000 0.236309560055000
0.975402832031250 0.235191863916250
0.975463867187500 0.234074167777500
0.975524902343750 0.232956471638750
0.975585937500000 0.231838775500000
0.975646972656250 0.231754043201250
0.975708007812500 0.231669310902500
0.975769042968750 0.231584578603750
0.975830078125000 0.231499846305000
0.975891113281250 0.230508121366250
0.975952148437500 0.229516396427500
0.976013183593750 0.228524671488750
0.976074218750000 0.227532946550000
0.976135253906250 0.226692387051250
0.976196289062500 0.225851827552500
0.976257324218750 0.225011268053750
0.976318359375000 0.224170708555000
0.976379394531250 0.222423156416250
0.976440429687500 0.220675604277500
0.976501464843750 0.218928052138750
0.976562500000000 0.217180500000000
0.976623535156250 0.218323403701250
0.976684570312500 0.219466307402500
0.976745605468750 0.220609211103750
0.976806640625000 0.221752114805000
0.976867675781250 0.221988025866250
0.976928710937500 0.222223936927500
0.976989746093750 0.222459847988750
0.977050781250000 0.222695759050000
0.977111816406250 0.223082835551250
0.977172851562500 0.223469912052500
0.977233886718750 0.223856988553750
0.977294921875000 0.224244065055000
0.977355957031250 0.223724148916250
0.977416992187500 0.223204232777500
0.977478027343750 0.222684316638750
0.977539062500000 0.222164400500000
0.977600097656250 0.222677448201250
0.977661132812500 0.223190495902500
0.977722167968750 0.223703543603750
0.977783203125000 0.224216591305000
0.977844238281250 0.223822646366250
0.977905273437500 0.223428701427500
0.977966308593750 0.223034756488750
0.978027343750000 0.222640811550000
0.978088378906250 0.222398032051250
0.978149414062500 0.222155252552500
0.978210449218750 0.221912473053750
0.978271484375000 0.221669693555000
0.978332519531250 0.220519921416250
0.978393554687500 0.219370149277500
0.978454589843750 0.218220377138750
0.978515625000000 0.217070605000000
0.978576660156250 0.217688628701250
0.978637695312500 0.218306652402500
0.978698730468750 0.218924676103750
0.978759765625000 0.219542699805000
0.978820800781250 0.219253730866250
0.978881835937500 0.218964761927500
0.978942871093750 0.218675792988750
0.979003906250000 0.218386824050000
0.979064941406250 0.218249020551250
0.979125976562500 0.218111217052500
0.979187011718750 0.217973413553750
0.979248046875000 0.217835610055000
0.979309082031250 0.216790813916250
0.979370117187500 0.215746017777500
0.979431152343750 0.214701221638750
0.979492187500000 0.213656425500000
0.979553222656250 0.213644593201250
0.979614257812500 0.213632760902500
0.979675292968750 0.213620928603750
0.979736328125000 0.213609096305000
0.979797363281250 0.212690271366250
0.979858398437500 0.211771446427500
0.979919433593750 0.210852621488750
0.979980468750000 0.209933796550000
0.980041503906250 0.209166137051250
0.980102539062500 0.208398477552500
0.980163574218750 0.207630818053750
0.980224609375000 0.206863158555000
0.980285644531250 0.205188506416250
0.980346679687500 0.203513854277500
0.980407714843750 0.201839202138750
0.980468750000000 0.200164550000000
0.980529785156250 0.200870053701250
0.980590820312500 0.201575557402500
0.980651855468750 0.202281061103750
0.980712890625000 0.202986564805000
0.980773925781250 0.202785075866250
0.980834960937500 0.202583586927500
0.980895996093750 0.202382097988750
0.980957031250000 0.202180609050000
0.981018066406250 0.202130285551250
0.981079101562500 0.202079962052500
0.981140136718750 0.202029638553750
0.981201171875000 0.201979315055000
0.981262207031250 0.201021998916250
0.981323242187500 0.200064682777500
0.981384277343750 0.199107366638750
0.981445312500000 0.198150050500000
0.981506347656250 0.198225698201250
0.981567382812500 0.198301345902500
0.981628417968750 0.198376993603750
0.981689453125000 0.198452641305000
0.981750488281250 0.197621296366250
0.981811523437500 0.196789951427500
0.981872558593750 0.195958606488750
0.981933593750000 0.195127261550000
0.981994628906250 0.194447082051250
0.982055664062500 0.193766902552500
0.982116699218750 0.193086723053750
0.982177734375000 0.192406543555000
0.982238769531250 0.190819371416250
0.982299804687500 0.189232199277500
0.982360839843750 0.187645027138750
0.982421875000000 0.186057855000000
0.982482910156250 0.186238478701250
0.982543945312500 0.186419102402500
0.982604980468750 0.186599726103750
0.982666015625000 0.186780349805000
0.982727050781250 0.186053980866250
0.982788085937500 0.185327611927500
0.982849121093750 0.184601242988750
0.982910156250000 0.183874874050000
0.982971191406250 0.183299670551250
0.983032226562500 0.182724467052500
0.983093261718750 0.182149263553750
0.983154296875000 0.181574060055000
0.983215332031250 0.180091863916250
0.983276367187500 0.178609667777500
0.983337402343750 0.177127471638750
0.983398437500000 0.175645275500000
0.983459472656250 0.175196043201250
0.983520507812500 0.174746810902500
0.983581542968750 0.174297578603750
0.983642578125000 0.173848346305000
0.983703613281250 0.172492121366250
0.983764648437500 0.171135896427500
0.983825683593750 0.169779671488750
0.983886718750000 0.168423446550000
0.983947753906250 0.167218387051250
0.984008789062500 0.166013327552500
0.984069824218750 0.164808268053750
0.984130859375000 0.163603208555000
0.984191894531250 0.161491156416250
0.984252929687500 0.159379104277500
0.984313964843750 0.157267052138750
0.984375000000000 0.155155000000000
0.984436035156250 0.156358653701250
0.984497070312500 0.157562307402500
0.984558105468750 0.158765961103750
0.984619140625000 0.159969614805000
0.984680175781250 0.160266275866250
0.984741210937500 0.160562936927500
0.984802246093750 0.160859597988750
0.984863281250000 0.161156259050000
0.984924316406250 0.161604085551250
0.984985351562500 0.162051912052500
0.985046386718750 0.162499738553750
0.985107421875000 0.162947565055000
0.985168457031250 0.162488398916250
0.985229492187500 0.162029232777500
0.985290527343750 0.161570066638750
0.985351562500000 0.161110900500000
0.985412597656250 0.161684698201250
0.985473632812500 0.162258495902500
0.985534667968750 0.162832293603750
0.985595703125000 0.163406091305000
0.985656738281250 0.163072896366250
0.985717773437500 0.162739701427500
0.985778808593750 0.162406506488750
0.985839843750000 0.162073311550000
0.985900878906250 0.161891282051250
0.985961914062500 0.161709252552500
0.986022949218750 0.161527223053750
0.986083984375000 0.161345193555000
0.986145019531250 0.160256171416250
0.986206054687500 0.159167149277500
0.986267089843750 0.158078127138750
0.986328125000000 0.156989105000000
0.986389160156250 0.157667878701250
0.986450195312500 0.158346652402500
0.986511230468750 0.159025426103750
0.986572265625000 0.159704199805000
0.986633300781250 0.159475980866250
0.986694335937500 0.159247761927500
0.986755371093750 0.159019542988750
0.986816406250000 0.158791324050000
0.986877441406250 0.158714270551250
0.986938476562500 0.158637217052500
0.986999511718750 0.158560163553750
0.987060546875000 0.158483110055000
0.987121582031250 0.157499063916250
0.987182617187500 0.156515017777500
0.987243652343750 0.155530971638750
0.987304687500000 0.154546925500000
0.987365722656250 0.154595843201250
0.987426757812500 0.154644760902500
0.987487792968750 0.154693678603750
0.987548828125000 0.154742596305000
0.987609863281250 0.153884521366250
0.987670898437500 0.153026446427500
0.987731933593750 0.152168371488750
0.987792968750000 0.151310296550000
0.987854003906250 0.150603387051250
0.987915039062500 0.149896477552500
0.987976074218750 0.149189568053750
0.988037109375000 0.148482658555000
0.988098144531250 0.146868756416250
0.988159179687500 0.145254854277500
0.988220214843750 0.143640952138750
0.988281250000000 0.142027050000000
0.988342285156250 0.142793303701250
0.988403320312500 0.143559557402500
0.988464355468750 0.144325811103750
0.988525390625000 0.145092064805000
0.988586425781250 0.144951325866250
0.988647460937500 0.144810586927500
0.988708496093750 0.144669847988750
0.988769531250000 0.144529109050000
0.988830566406250 0.144539535551250
0.988891601562500 0.144549962052500
0.988952636718750 0.144560388553750
0.989013671875000 0.144570815055000
0.989074707031250 0.143674248916250
0.989135742187500 0.142777682777500
0.989196777343750 0.141881116638750
0.989257812500000 0.140984550500000
0.989318847656250 0.141120948201250
0.989379882812500 0.141257345902500
0.989440917968750 0.141393743603750
0.989501953125000 0.141530141305000
0.989562988281250 0.140759546366250
0.989624023437500 0.139988951427500
0.989685058593750 0.139218356488750
0.989746093750000 0.138447761550000
0.989807128906250 0.137828332051250
0.989868164062500 0.137208902552500
0.989929199218750 0.136589473053750
0.989990234375000 0.135970043555000
0.990051269531250 0.134443621416250
0.990112304687500 0.132917199277500
0.990173339843750 0.131390777138750
0.990234375000000 0.129864355000000
0.990295410156250 0.130105728701250
0.990356445312500 0.130347102402500
0.990417480468750 0.130588476103750
0.990478515625000 0.130829849805000
0.990539550781250 0.130164230866250
0.990600585937500 0.129498611927500
0.990661621093750 0.128832992988750
0.990722656250000 0.128167374050000
0.990783691406250 0.127652920551250
0.990844726562500 0.127138467052500
0.990905761718750 0.126624013553750
0.990966796875000 0.126109560055000
0.991027832031250 0.124688113916250
0.991088867187500 0.123266667777500
0.991149902343750 0.121845221638750
0.991210937500000 0.120423775500000
0.991271972656250 0.120035293201250
0.991333007812500 0.119646810902500
0.991394042968750 0.119258328603750
0.991455078125000 0.118869846305000
0.991516113281250 0.117574371366250
0.991577148437500 0.116278896427500
0.991638183593750 0.114983421488750
0.991699218750000 0.113687946550000
0.991760253906250 0.112543637051250
0.991821289062500 0.111399327552500
0.991882324218750 0.110255018053750
0.991943359375000 0.109110708555000
0.992004394531250 0.107059406416250
0.992065429687500 0.105008104277500
0.992126464843750 0.102956802138750
0.992187500000000 0.100905500000000
0.992248535156250 0.101744653701250
0.992309570312500 0.102583807402500
0.992370605468750 0.103422961103750
0.992431640625000 0.104262114805000
0.992492675781250 0.104194275866250
0.992553710937500 0.104126436927500
0.992614746093750 0.104058597988750
0.992675781250000 0.103990759050000
0.992736816406250 0.104074085551250
0.992797851562500 0.104157412052500
0.992858886718750 0.104240738553750
0.992919921875000 0.104324065055000
0.992980957031250 0.103500398916250
0.993041992187500 0.102676732777500
0.993103027343750 0.101853066638750
0.993164062500000 0.101029400500000
0.993225097656250 0.101238698201250
0.993286132812500 0.101447995902500
0.993347167968750 0.101657293603750
0.993408203125000 0.101866591305000
0.993469238281250 0.101168896366250
0.993530273437500 0.100471201427500
0.993591308593750 0.099773506488750
0.993652343750000 0.099075811550000
0.993713378906250 0.098529282051250
0.993774414062500 0.097982752552500
0.993835449218750 0.097436223053750
0.993896484375000 0.096889693555000
0.993957519531250 0.095436171416250
0.994018554687500 0.093982649277500
0.994079589843750 0.092529127138750
0.994140625000000 0.091075605000000
0.994201660156250 0.091389878701250
0.994262695312500 0.091704152402500
0.994323730468750 0.092018426103750
0.994384765625000 0.092332699805000
0.994445800781250 0.091739980866250
0.994506835937500 0.091147261927500
0.994567871093750 0.090554542988750
0.994628906250000 0.089961824050000
0.994689941406250 0.089520270551250
0.994750976562500 0.089078717052500
0.994812011718750 0.088637163553750
0.994873046875000 0.088195610055000
0.994934082031250 0.086847063916250
0.994995117187500 0.085498517777500
0.995056152343750 0.084149971638750
0.995117187500000 0.082801425500000
0.995178222656250 0.082485843201250
0.995239257812500 0.082170260902500
0.995300292968750 0.081854678603750
0.995361328125000 0.081539096305000
0.995422363281250 0.080316521366250
0.995483398437500 0.079093946427500
0.995544433593750 0.077871371488750
0.995605468750000 0.076648796550000
0.995666503906250 0.075577387051250
0.995727539062500 0.074505977552500
0.995788574218750 0.073434568053750
0.995849609375000 0.072363158555000
0.995910644531250 0.070384756416250
0.995971679687500 0.068406354277500
0.996032714843750 0.066427952138750
0.996093750000000 0.064449550000000
0.996154785156250 0.064851303701250
0.996215820312500 0.065253057402500
0.996276855468750 0.065654811103750
0.996337890625000 0.066056564805000
0.996398925781250 0.065551325866250
0.996459960937500 0.065046086927500
0.996520996093750 0.064540847988750
0.996582031250000 0.064035609050000
0.996643066406250 0.063681535551250
0.996704101562500 0.063327462052500
0.996765136718750 0.062973388553750
0.996826171875000 0.062619315055000
0.996887207031250 0.061358248916250
0.996948242187500 0.060097182777500
0.997009277343750 0.058836116638750
0.997070312500000 0.057575050500000
0.997131347656250 0.057346948201250
0.997192382812500 0.057118845902500
0.997253417968750 0.056890743603750
0.997314453125000 0.056662641305000
0.997375488281250 0.055527546366250
0.997436523437500 0.054392451427500
0.997497558593750 0.053257356488750
0.997558593750000 0.052122261550000
0.997619628906250 0.051138332051250
0.997680664062500 0.050154402552500
0.997741699218750 0.049170473053750
0.997802734375000 0.048186543555000
0.997863769531250 0.046295621416250
0.997924804687500 0.044404699277500
0.997985839843750 0.042513777138750
0.998046875000000 0.040622855000000
0.998107910156250 0.040499728701250
0.998168945312500 0.040376602402500
0.998229980468750 0.040253476103750
0.998291015625000 0.040130349805000
0.998352050781250 0.039100230866250
0.998413085937500 0.038070111927500
0.998474121093750 0.037039992988750
0.998535156250000 0.036009874050000
0.998596191406250 0.035130920551250
0.998657226562500 0.034251967052500
0.998718261718750 0.033373013553750
0.998779296875000 0.032494060055000
0.998840332031250 0.030708113916250
0.998901367187500 0.028922167777500
0.998962402343750 0.027136221638750
0.999023437500000 0.025350275500000
0.999084472656250 0.024597293201250
0.999145507812500 0.023844310902500
0.999206542968750 0.023091328603750
0.999267578125000 0.022338346305000
0.999328613281250 0.020678371366250
0.999389648437500 0.019018396427500
0.999450683593750 0.017358421488750
0.999511718750000 0.015698446550000
0.999572753906250 0.014189637051250
0.999633789062500 0.012680827552500
0.999694824218750 0.011172018053750
0.999755859375000 0.009663208555000
0.999816894531250 0.007247406416250
0.999877929687500 0.004831604277500
0.999938964843750 0.002415802138750
1.000000000000000 0.000000000000000


==> weierstrass1.dat <==
0.000000000000000e+00 1.999998092651367e+00
5.002501250625312e-04 1.952720522914018e+00
1.000500250125062e-03 1.926195522255600e+00
1.500750375187594e-03 1.905449978557912e+00
2.001000500250125e-03 1.847891885901905e+00
2.501250625312656e-03 1.850973746087699e+00
3.001500750375187e-03 1.852429594820939e+00
3.501750875437718e-03 1.839630256516089e+00
4.002001000500250e-03 1.855659891158618e+00
4.502251125562781e-03 1.810990778987591e+00
5.002501250625313e-03 1.771668548401232e+00
5.502751375687844e-03 1.760309702509239e+00
6.003001500750374e-03 1.695940915572817e+00
6.503251625812906e-03 1.698166062455710e+00
7.003501750875437e-03 1.718694833019534e+00
7.503751875937968e-03 1.702193486051988e+00
8.004002001000500e-03 1.730524110169303e+00
8.504252126063030e-03 1.732603530835201e+00
9.004502251125562e-03 1.705216747177301e+00
9.504752376188093e-03 1.711212161300479e+00
1.000500250125063e-02 1.680156475130265e+00
1.050525262631316e-02 1.679743683279742e+00
1.100550275137569e-02 1.710220681634241e+00
1.150575287643822e-02 1.689479272763877e+00
1.200600300150075e-02 1.711951027304343e+00
1.250625312656328e-02 1.710641032779309e+00
1.300650325162581e-02 1.646991268619225e+00
1.350675337668834e-02 1.622783648598011e+00
1.400700350175087e-02 1.581962118116188e+00
1.450725362681341e-02 1.532636903346369e+00
1.500750375187594e-02 1.544324079977993e+00
1.550775387693847e-02 1.527362577708934e+00
1.600800400200100e-02 1.524739749609049e+00
1.650825412706353e-02 1.521813674406649e+00
1.700850425212606e-02 1.454299741331933e+00
1.750875437718859e-02 1.426725478868013e+00
1.800900450225112e-02 1.393306212754225e+00
1.850925462731366e-02 1.342700167260681e+00
1.900950475237619e-02 1.373490573224370e+00
1.950975487743872e-02 1.398000662666561e+00
2.001000500250125e-02 1.403867483920317e+00
2.051025512756378e-02 1.451348094033711e+00
2.101050525262631e-02 1.439324683059114e+00
2.151075537768884e-02 1.431330699324149e+00
2.201100550275138e-02 1.435686503358673e+00
2.251125562781391e-02 1.406611347265986e+00
2.301150575287644e-02 1.438714992383623e+00
2.351175587793897e-02 1.465597265797899e+00
2.401200600300150e-02 1.463575993723206e+00
2.451225612806403e-02 1.511667644315996e+00
2.501250625312656e-02 1.507651471050397e+00
2.551275637818909e-02 1.468060483691296e+00
2.601300650325162e-02 1.473661815985538e+00
2.651325662831416e-02 1.429074903949042e+00
2.701350675337669e-02 1.413635494506482e+00
2.751375687843922e-02 1.426320470909778e+00
2.801400700350175e-02 1.406568454923734e+00
2.851425712856428e-02 1.425988936264813e+00
2.901450725362681e-02 1.412185370447369e+00
2.951475737868934e-02 1.361931399418135e+00
3.001500750375187e-02 1.364262352992829e+00
3.051525762881440e-02 1.330427484947665e+00
3.101550775387694e-02 1.310128142402469e+00
3.151575787893947e-02 1.363844536212723e+00
3.201600800400200e-02 1.370654463043101e+00
3.251625812906453e-02 1.397987012324139e+00
3.301650825412706e-02 1.425220329669588e+00
3.351675837918959e-02 1.396770430324308e+00
3.401700850425212e-02 1.398020475640220e+00
3.451725862931466e-02 1.384181407234662e+00
3.501750875437719e-02 1.368056046813500e+00
3.551775887943972e-02 1.419735436323784e+00
3.601800900450225e-02 1.429591835563438e+00
3.651825912956478e-02 1.439087841911046e+00
3.701850925462731e-02 1.475523770116054e+00
3.751875937968984e-02 1.427452789179618e+00
3.801900950475237e-02 1.390422436500822e+00
3.851925962981490e-02 1.361637421747946e+00
3.901950975487744e-02 1.300656222955441e+00
3.951975987993997e-02 1.289130300605657e+00
4.002001000500250e-02 1.276594985758723e+00
4.052026013006503e-02 1.252767012763710e+00
4.102051025512756e-02 1.267408657978148e+00
4.152076038019009e-02 1.218862209429169e+00
4.202101050525262e-02 1.171663997806879e+00
4.252126063031515e-02 1.156577542031207e+00
4.302151075537768e-02 1.088144418361582e+00
4.352176088044022e-02 1.073575552456946e+00
4.402201100550275e-02 1.091122223974541e+00
4.452226113056528e-02 1.076712038449444e+00
4.502251125562781e-02 1.097534999192936e+00
4.552276138069034e-02 1.096759388403103e+00
4.602301150575287e-02 1.062002350718410e+00
4.652326163081540e-02 1.064211096167337e+00
4.702351175587793e-02 1.026326327391318e+00
4.752376188094046e-02 1.021827808595128e+00
4.802401200600299e-02 1.059586396309419e+00
4.852426213106553e-02 1.040629998665430e+00
4.902451225612806e-02 1.053522005434137e+00
4.952476238119059e-02 1.054378350766144e+00
5.002501250625312e-02 9.884048089803603e-01
5.052526263131565e-02 9.573490028139706e-01
5.102551275637818e-02 9.200085885473086e-01
5.152576288144071e-02 8.735335456931358e-01
5.202601300650325e-02 8.875143768337701e-01
5.252626313156578e-02 8.655399369316152e-01
5.302651325662831e-02 8.618075225554832e-01
5.352676338169084e-02 8.659919777743388e-01
5.402701350675337e-02 7.994044634723333e-01
5.452726363181590e-02 7.736072899558907e-01
5.502751375687844e-02 7.517084731122284e-01
5.552776388194097e-02 6.989094204989164e-01
5.602801400700350e-02 7.238282125509431e-01
5.652826413206603e-02 7.500992969458754e-01
5.702851425712856e-02 7.612289622905255e-01
5.752876438219109e-02 8.144074716096620e-01
5.802901450725362e-02 8.090673988100683e-01
5.852926463231616e-02 8.110110911255308e-01
5.902951475737869e-02 8.206892584748690e-01
5.952976488244122e-02 7.894481906160856e-01
6.003001500750375e-02 8.235206621514076e-01
6.053026513256628e-02 8.629542047181940e-01
6.103051525762881e-02 8.653547610186434e-01
6.153076538269134e-02 9.192794031465127e-01
6.203101550775388e-02 9.246120477530029e-01
6.253126563281640e-02 8.911470645915492e-01
6.303151575787894e-02 8.960533543685905e-01
6.353176588294146e-02 8.602378790936829e-01
6.403201600800400e-02 8.590272249450963e-01
6.453226613306653e-02 8.809001271058828e-01
6.503251625812906e-02 8.687207758707564e-01
6.553276638319160e-02 8.944431588677704e-01
6.603301650825412e-02 8.904679759749305e-01
6.653326663331666e-02 8.403002934489634e-01
6.703351675837918e-02 8.503997404317981e-01
6.753376688344172e-02 8.331971869880940e-01
6.803401700850424e-02 8.219701808247115e-01
6.853426713356678e-02 8.787288405542069e-01
6.903451725862932e-02 8.982979550738142e-01
6.953476738369184e-02 9.335245251157213e-01
7.003501750875438e-02 9.676003991934395e-01
7.053526763381690e-02 9.529773866425955e-01
7.103551775887944e-02 9.667042942677833e-01
7.153576788394196e-02 9.661088534773143e-01
7.203601800900450e-02 9.498730373008020e-01
7.253626813406702e-02 1.008012335553777e+00
7.303651825912956e-02 1.031317772368443e+00
7.353676838419210e-02 1.047008474708917e+00
7.403701850925462e-02 1.096226011463681e+00
7.453726863431716e-02 1.069388491051335e+00
7.503751875937968e-02 1.039949575556042e+00
7.553776888444222e-02 1.017143646934173e+00
7.603801900950474e-02 9.640591827052220e-01
7.653826913456728e-02 9.617643836195261e-01
7.703851925962980e-02 9.614560208666466e-01
7.753876938469234e-02 9.438366556167426e-01
7.803901950975488e-02 9.739777583142395e-01
7.853926963481740e-02 9.372703269979482e-01
7.903951975987994e-02 8.898586081149827e-01
7.953976988494246e-02 8.858358577504376e-01
8.004002001000500e-02 8.341818328581039e-01
8.054027013506752e-02 8.260885487277269e-01
8.104052026013006e-02 8.560123207749409e-01
8.154077038519258e-02 8.517857773955954e-01
8.204102051025512e-02 8.798061992265305e-01
8.254127063531766e-02 8.824514678730543e-01
8.304152076038018e-02 8.535146112717276e-01
8.354177088544272e-02 8.718901261687081e-01
8.404202101050524e-02 8.440377438380722e-01
8.454227113556778e-02 8.444877466876968e-01
8.504252126063030e-02 8.937962328310112e-01
8.554277138569284e-02 8.839923935097137e-01
8.604302151075537e-02 8.977109716962159e-01
8.654327163581790e-02 9.109179198544303e-01
8.704352176088044e-02 8.575128454517236e-01
8.754377188594296e-02 8.353144653605549e-01
8.804402201100550e-02 7.997988552102461e-01
8.854427213606803e-02 7.581534988660940e-01
8.904452226113056e-02 7.786540406798904e-01
8.954477238619309e-02 7.593958506168702e-01
9.004502251125562e-02 7.639873988432659e-01
9.054527263631815e-02 7.826526162994180e-01
9.104552276138068e-02 7.260921413194643e-01
9.154577288644322e-02 6.975035355201280e-01
9.204602301150575e-02 6.817540081337566e-01
9.254627313656828e-02 6.332498020999051e-01
9.304652326163081e-02 6.581116313671607e-01
9.354677338669334e-02 6.891269153197170e-01
9.404702351175587e-02 7.107675950055110e-01
9.454727363681840e-02 7.667746132263223e-01
9.504752376188093e-02 7.607142339589011e-01
9.554777388694347e-02 7.654307637163653e-01
9.604802401200599e-02 7.816385235665871e-01
9.654827413706853e-02 7.555595604185934e-01
9.704852426213106e-02 7.886518242979785e-01
9.754877438719359e-02 8.375684812879499e-01
9.804902451225612e-02 8.394900943973308e-01
9.854927463731865e-02 8.851697845245375e-01
9.904952476238119e-02 8.933234020258634e-01
9.954977488744371e-02 8.648362445506327e-01
1.000500250125062e-01 8.700857565780512e-01
1.005502751375688e-01 8.377257334728816e-01
1.010505252626313e-01 8.368889118521358e-01
1.015507753876938e-01 8.593396076724228e-01
1.020510255127564e-01 8.415486490819452e-01
1.025512756378189e-01 8.626658677812075e-01
1.030515257628814e-01 8.680134001802455e-01
1.035517758879440e-01 8.152167753575958e-01
1.040520260130065e-01 8.185081343411846e-01
1.045522761380690e-01 8.023554691655832e-01
1.050525262631316e-01 7.843261424906480e-01
1.055527763881941e-01 8.317783981427573e-01
1.060530265132566e-01 8.526312211256784e-01
1.065532766383191e-01 8.890655947524326e-01
1.070535267633817e-01 9.257703335426581e-01
1.075537768884442e-01 9.024594665963704e-01
1.080540270135067e-01 9.101825134333776e-01
1.085542771385693e-01 9.071017367059313e-01
1.090545272636318e-01 8.769323761674699e-01
1.095547773886943e-01 9.305924511667157e-01
1.100550275137569e-01 9.567647431623597e-01
1.105552776388194e-01 9.657535760816581e-01
1.110555277638819e-01 1.004902706385750e+00
1.115557778889445e-01 9.745400084489988e-01
1.120560280140070e-01 9.376945187498742e-01
1.125562781390695e-01 9.102225967602284e-01
1.130565282641321e-01 8.491047282715357e-01
1.135567783891946e-01 8.453108716062027e-01
1.140570285142571e-01 8.376375275836823e-01
1.145572786393197e-01 8.018989222536135e-01
1.150575287643822e-01 8.233172885134095e-01
1.155577788894447e-01 7.815634946291482e-01
1.160580290145072e-01 7.256436805612143e-01
1.165582791395698e-01 7.139166829686924e-01
1.170585292646323e-01 6.611205511344211e-01
1.175587793896948e-01 6.409964403492231e-01
1.180590295147574e-01 6.556440887130174e-01
1.185592796398199e-01 6.396019227051748e-01
1.190595297648824e-01 6.626955590233308e-01
1.195597798899450e-01 6.563712864695740e-01
1.200600300150075e-01 6.160847543606217e-01
1.205602801400700e-01 6.272405074259074e-01
1.210605302651326e-01 5.878920983634246e-01
1.215607803901951e-01 5.700057289780287e-01
1.220610305152576e-01 6.079006668479092e-01
1.225612806403202e-01 5.979298605376970e-01
1.230615307653827e-01 6.008796795913277e-01
1.235617808904452e-01 6.040514082957107e-01
1.240620310155078e-01 5.424948358311846e-01
1.245622811405703e-01 5.053975705899688e-01
1.250625312656328e-01 4.525908455122178e-01
1.255627813906953e-01 3.989272478485918e-01
1.260630315157579e-01 4.126353940341530e-01
1.265632816408204e-01 3.868021489515824e-01
1.270635317658829e-01 3.750172229461977e-01
1.275637818909455e-01 3.841104452966730e-01
1.280640320160080e-01 3.198515979326187e-01
1.285642821410705e-01 2.723564146409664e-01
1.290645322661331e-01 2.489121696556550e-01
1.295647823911956e-01 1.954725808908467e-01
1.300650325162581e-01 2.064312338562442e-01
1.305652826413206e-01 2.214658650835214e-01
1.310655327663832e-01 2.289992414261424e-01
1.315657828914457e-01 2.731530812782733e-01
1.320660330165082e-01 2.582643271789293e-01
1.325662831415708e-01 2.499735367268192e-01
1.330665332666333e-01 2.664946060674501e-01
1.335667833916958e-01 2.311689632023286e-01
1.340670335167584e-01 2.427464595494777e-01
1.345672836418209e-01 2.833343850338769e-01
1.350675337668834e-01 2.745633418567235e-01
1.355677838919460e-01 3.078666567757044e-01
1.360680340170085e-01 3.087576718174360e-01
1.365682841420710e-01 2.747742441173192e-01
1.370685342671336e-01 2.689402612959069e-01
1.375687843921961e-01 2.224793351017940e-01
1.380690345172586e-01 2.070420579009372e-01
1.385692846423212e-01 2.287632150829580e-01
1.390695347673837e-01 2.019658690870578e-01
1.395697848924462e-01 2.132648802068612e-01
1.400700350175088e-01 2.175695893195851e-01
1.405702851425713e-01 1.516859074088489e-01
1.410705352676338e-01 1.393143147385789e-01
1.415707853926963e-01 1.131970374817235e-01
1.420710355177589e-01 9.141653196155190e-02
1.425712856428214e-01 1.321558900263958e-01
1.430715357678839e-01 1.461150180059219e-01
1.435717858929465e-01 1.766830655934666e-01
1.440720360180090e-01 2.095351103584394e-01
1.445722861430715e-01 1.732405388161243e-01
1.450725362681340e-01 1.744405802910395e-01
1.455727863931966e-01 1.734979738024842e-01
1.460730365182591e-01 1.364518561572414e-01
1.465732866433216e-01 1.798274823523549e-01
1.470735367683842e-01 2.011771605576054e-01
1.475737868934467e-01 2.050987832334099e-01
1.480740370185092e-01 2.348213101844479e-01
1.485742871435718e-01 2.048084438294146e-01
1.490745372686343e-01 1.720097803002310e-01
1.495747873936968e-01 1.438348684186680e-01
1.500750375187594e-01 7.479353900208580e-02
1.505752876438219e-01 6.603933569898340e-02
1.510755377688844e-01 5.600732166275339e-02
1.515757878939470e-01 1.463349180564525e-02
1.520760380190095e-01 3.292774941702978e-02
1.525762881440720e-01 -5.584005843538470e-04
1.530765382691346e-01 -5.807236723281786e-02
1.535767883941971e-01 -7.750314879439732e-02
1.540770385192596e-01 -1.285245175429899e-01
1.545772886443222e-01 -1.490339258499691e-01
1.550775387693847e-01 -1.334100730956950e-01
1.555777888944472e-01 -1.472893430934588e-01
1.560780390195098e-01 -1.190644799434678e-01
1.565782891445723e-01 -1.230968036844082e-01
1.570785392696348e-01 -1.689948076490667e-01
1.575787893946973e-01 -1.609821891958012e-01
1.580790395197599e-01 -1.895425406843109e-01
1.585792896448224e-01 -2.081921237476629e-01
1.590795397698849e-01 -1.664023191867788e-01
1.595797898949474e-01 -1.642008170465208e-01
1.600800400200100e-01 -1.610615894587060e-01
1.605802901450725e-01 -1.559695850600717e-01
1.610805402701350e-01 -2.138629458955008e-01
1.615807903951976e-01 -2.413226417273549e-01
1.620810405202601e-01 -2.870574228838034e-01
1.625812906453226e-01 -3.390844238921776e-01
1.630815407703852e-01 -3.196025724900028e-01
1.635817908954477e-01 -3.365510811593558e-01
1.640820410205102e-01 -3.517128834743160e-01
1.645822911455728e-01 -3.312884662667742e-01
1.650825412706353e-01 -3.782290344994818e-01
1.655827913956978e-01 -4.194114111548448e-01
1.660830415207604e-01 -4.337449981028603e-01
1.665832916458229e-01 -4.816841145278970e-01
1.670835417708854e-01 -4.640200305843878e-01
1.675837918959480e-01 -4.449516597183313e-01
1.680840420210105e-01 -4.296900383242664e-01
1.685842921460730e-01 -3.684556755748976e-01
1.690845422711356e-01 -3.697456136010659e-01
1.695847923961981e-01 -3.749725208994421e-01
1.700850425212606e-01 -3.452061085452578e-01
1.705852926463232e-01 -3.686894240938211e-01
1.710855427713857e-01 -3.505145213666165e-01
1.715857928964482e-01 -2.954782026452632e-01
1.720860430215107e-01 -2.872227146237524e-01
1.725862931465733e-01 -2.419453989068091e-01
1.730865432716358e-01 -2.355484336666131e-01
1.735867933966983e-01 -2.593453551503965e-01
1.740870435217609e-01 -2.503947208988571e-01
1.745872936468234e-01 -2.845471010360530e-01
1.750875437718859e-01 -2.874286492754121e-01
1.755877938969485e-01 -2.442532195024748e-01
1.760880440220110e-01 -2.579538689206770e-01
1.765882941470735e-01 -2.402008658865770e-01
1.770885442721361e-01 -2.226293658246126e-01
1.775887943971986e-01 -2.698385547657642e-01
1.780890445222611e-01 -2.710490630152929e-01
1.785892946473236e-01 -2.828254012104954e-01
1.790895447723862e-01 -2.876253693583746e-01
1.795897948974487e-01 -2.362894053895158e-01
1.800900450225112e-01 -2.123710941037251e-01
1.805902951475738e-01 -1.690757011036705e-01
1.810905452726363e-01 -1.126925805005380e-01
1.815907953976988e-01 -1.311812763291700e-01
1.820910455227614e-01 -1.169557957213163e-01
1.825912956478239e-01 -1.010017571299386e-01
1.830915457728864e-01 -1.240389898315418e-01
1.835917958979490e-01 -7.747474159361281e-02
1.840920460230115e-01 -3.878692051830304e-02
1.845922961480740e-01 -1.382529983289235e-02
1.850925462731366e-01 3.170836712985743e-02
1.855927963981991e-01 1.900990761094200e-02
1.860930465232616e-01 -7.822707247849792e-04
1.865932966483241e-01 -1.078228694183782e-02
1.870935467733867e-01 -7.011185160132691e-02
1.875937968984492e-01 -6.531619763872429e-02
1.880940470235117e-01 -5.123741506932838e-02
1.885942971485743e-01 -7.755695014496117e-02
1.890945472736368e-01 -5.308438109459504e-02
1.895947973986993e-01 -6.840379860816202e-02
1.900950475237619e-01 -1.140847325479526e-01
1.905952976488244e-01 -1.222827957966026e-01
1.910955477738869e-01 -1.537926985657928e-01
1.915957978989495e-01 -1.565630447382065e-01
1.920960480240120e-01 -1.222534121012695e-01
1.925962981490745e-01 -1.295502328482509e-01
1.930965482741371e-01 -9.005489175427550e-02
1.935967983991996e-01 -7.603375487554642e-02
1.940970485242621e-01 -1.122186840381182e-01
1.945972986493247e-01 -9.104809654591126e-02
1.950975487743872e-01 -9.790534171952602e-02
1.955977988994497e-01 -1.079770999860403e-01
1.960980490245122e-01 -5.868379223875958e-02
1.965982991495748e-01 -4.395544893673679e-02
1.970985492746373e-01 -2.518254821275813e-02
1.975987993996998e-01 -3.427473732695779e-03
1.980990495247624e-01 -4.937756609442210e-02
1.985992996498249e-01 -6.061104641542991e-02
1.990995497748874e-01 -9.532305626985627e-02
1.995997998999500e-01 -1.471714567727513e-01
2.001000500250125e-01 -1.193662426187537e-01
2.006003001500750e-01 -1.184909591535918e-01
2.011005502751375e-01 -1.244132238458527e-01
2.016008004002001e-01 -9.127056489393785e-02
2.021010505252626e-01 -1.242923615839339e-01
2.026013006503251e-01 -1.562359114086598e-01
2.031015507753877e-01 -1.680264683927443e-01
2.036018009004502e-01 -2.074596536197481e-01
2.041020510255127e-01 -1.760943164805397e-01
2.046023011505753e-01 -1.481830036193574e-01
2.051025512756378e-01 -1.281739637919146e-01
2.056028014007003e-01 -5.996367332878186e-02
2.061030515257629e-01 -5.216194114004995e-02
2.066033016508254e-01 -5.766760282179880e-02
2.071035517758879e-01 -1.818908411094309e-02
2.076038019009505e-01 -2.685059509252660e-02
2.081040520260130e-01 -1.112982357593192e-03
2.086043021510755e-01 5.491356542658640e-02
2.091045522761381e-01 6.966874327311914e-02
2.096048024012006e-01 1.174432131232152e-01
2.101050525262631e-01 1.257323897657043e-01
2.106053026513257e-01 1.074993445875751e-01
2.111055527763882e-01 1.248734390055559e-01
2.116058029014507e-01 9.917643105857452e-02
2.121060530265133e-01 8.983502145235592e-02
2.126063031515758e-01 1.365642164744494e-01
2.131065532766383e-01 1.293334224831099e-01
2.136068034017008e-01 1.459137798668574e-01
2.141070535267634e-01 1.683854466160862e-01
2.146073036518259e-01 1.308631325614582e-01
2.151075537768884e-01 1.265873335841573e-01
2.156078039019510e-01 1.098699413140295e-01
2.161080540270135e-01 1.011350334043768e-01
2.166083041520760e-01 1.532689305104521e-01
2.171085542771385e-01 1.801828886772094e-01
2.176088044022011e-01 2.201702325532510e-01
2.181090545272636e-01 2.851307814034715e-01
2.186093046523261e-01 2.665676810800389e-01
2.191095547773887e-01 2.695549715454100e-01
2.196098049024512e-01 2.851758997257350e-01
2.201100550275137e-01 2.630379360407671e-01
2.206103051525763e-01 3.037331320560193e-01
2.211105552776388e-01 3.415424310193544e-01
2.216108054027013e-01 3.625341618783917e-01
2.221110555277639e-01 4.049779896722624e-01
2.226113056528264e-01 3.843288170834923e-01
2.231115557778889e-01 3.580674576347515e-01
2.236118059029515e-01 3.541298414067773e-01
2.241120560280140e-01 2.910964035432252e-01
2.246123061530765e-01 2.864280587718998e-01
2.251125562781391e-01 2.981017399786814e-01
2.256128064032016e-01 2.634017353321544e-01
2.261130565282641e-01 2.739384651098851e-01
2.266133066533267e-01 2.553525985698390e-01
2.271135567783892e-01 2.070127538808043e-01
2.276138069034517e-01 1.955718475975117e-01
2.281140570285142e-01 1.520633386487243e-01
2.286143071535768e-01 1.414259539316963e-01
2.291145572786393e-01 1.702086507431453e-01
2.296148074037018e-01 1.503761901633728e-01
2.301150575287644e-01 1.832370857948196e-01
2.306153076538269e-01 1.971246790450631e-01
2.311155577788894e-01 1.526748577756212e-01
2.316158079039519e-01 1.565552723323348e-01
2.321160580290145e-01 1.414175631315259e-01
2.326163081540770e-01 1.203683158810847e-01
2.331165582791395e-01 1.593038228816566e-01
2.336168084042021e-01 1.664581687736106e-01
2.341170585292646e-01 1.836054327884984e-01
2.346173086543271e-01 1.971800403329446e-01
2.351175587793897e-01 1.363527351233529e-01
2.356178089044522e-01 1.131583814253877e-01
2.361180590295147e-01 7.091229964445396e-02
2.366183091545773e-01 8.062542229999558e-03
2.371185592796398e-01 2.131939175463012e-02
2.376188094047023e-01 1.927069821088708e-02
2.381190595297649e-01 6.811907847722776e-05
2.386193096548274e-01 1.628100140386780e-02
2.391195597798899e-01 -2.528724301851320e-02
2.396198099049525e-01 -6.280764578472579e-02
2.401200600300150e-01 -8.400708275477060e-02
2.406203101550775e-01 -1.338956994996762e-01
2.411205602801401e-01 -1.138357915183086e-01
2.416208104052026e-01 -9.715720865047191e-02
2.421210605302651e-01 -9.640772211478552e-02
2.426213106553277e-01 -4.234207417403179e-02
2.431215607803902e-01 -3.425062291444850e-02
2.436218109054527e-01 -5.229266882039980e-02
2.441220610305152e-01 -2.465680278596599e-02
2.446223111555778e-01 -3.963185812670330e-02
2.451225612806403e-01 -2.830490252408627e-02
2.456228114057028e-01 1.316684918347285e-02
2.461230615307654e-01 1.949715232794508e-02
2.466233116558279e-01 6.070425915906296e-02
2.471235617808904e-01 6.374982160174054e-02
2.476238119059530e-01 2.789839030674648e-02
2.481240620310155e-01 3.393450425226632e-02
2.486243121560780e-01 4.971788718685310e-04
2.491245622811405e-01 -2.685185847821889e-02
2.496248124062031e-01 1.399597500748230e-02
2.501250625312656e-01 6.212672498253503e-03
2.506253126563281e-01 1.303878809687199e-02
2.511255627813907e-01 2.327911536910508e-02
2.516258129064532e-01 -2.436709181997166e-02
2.521260630315157e-01 -3.950389364656332e-02
2.526263131565783e-01 -6.470567784106777e-02
2.531265632816408e-01 -8.659090766249265e-02
2.536268134067033e-01 -3.542908830240263e-02
2.541270635317658e-01 -1.629380293370665e-02
2.546273136568284e-01 6.386421082748403e-03
2.551275637818909e-01 6.637867174280675e-02
2.556278139069534e-01 4.429772969617127e-02
2.561280640320160e-01 3.978382129350515e-02
2.566283141570785e-01 4.998417687012423e-02
2.571285642821410e-01 2.593690908763971e-02
2.576288144072036e-01 5.559189856831555e-02
2.581290645322661e-01 8.064718590519984e-02
2.586293146573286e-01 9.135422907239098e-02
2.591295647823912e-01 1.348335269431277e-01
2.596298149074537e-01 1.103027573986635e-01
2.601300650325162e-01 7.898089105101901e-02
2.606303151575788e-01 7.582320340312386e-02
2.611305652826413e-01 6.756607290712778e-03
2.616308154077038e-01 -9.720822466884566e-03
2.621310655327664e-01 -3.190668733002462e-03
2.626313156578289e-01 -3.436353396127767e-02
2.631315657828914e-01 -2.866575528845226e-02
2.636318159079540e-01 -5.071178778858400e-02
2.641320660330165e-01 -1.021024797494828e-01
2.646323161580790e-01 -1.178900084679720e-01
2.651325662831415e-01 -1.690286557115473e-01
2.656328164082041e-01 -1.820786692526012e-01
2.661330665332666e-01 -1.468297674247570e-01
2.666333166583291e-01 -1.640028284081705e-01
2.671335667833917e-01 -1.377504916983283e-01
2.676338169084542e-01 -1.231622084245814e-01
2.681340670335167e-01 -1.676815347570871e-01
2.686343171585793e-01 -1.729242905530261e-01
2.691345672836418e-01 -1.847126686376553e-01
2.696348174087043e-01 -1.999525027653684e-01
2.701350675337669e-01 -1.603764413596060e-01
2.706353176588294e-01 -1.549122133707385e-01
2.711355677838919e-01 -1.377995241965976e-01
2.716358179089545e-01 -1.196687332838743e-01
2.721360680340170e-01 -1.773753341012550e-01
2.726363181590795e-01 -2.002267328027652e-01
2.731365682841421e-01 -2.293970922627840e-01
2.736368184092046e-01 -2.917827784367216e-01
2.741370685342671e-01 -2.859959630117945e-01
2.746373186593297e-01 -2.831596209637030e-01
2.751375687843922e-01 -2.995626179508208e-01
2.756378189094547e-01 -2.781653202365392e-01
2.761380690345173e-01 -3.112315235586716e-01
2.766383191595798e-01 -3.391971100135077e-01
2.771385692846423e-01 -3.539190978614756e-01
2.776388194097048e-01 -4.047976364313148e-01
2.781390695347674e-01 -3.855899369024815e-01
2.786393196598299e-01 -3.548327704583865e-01
2.791395697848924e-01 -3.516096686787885e-01
2.796398199099550e-01 -2.920902411038830e-01
2.801400700350175e-01 -2.703458922887687e-01
2.806403201600800e-01 -2.861023742429770e-01
2.811405702851426e-01 -2.559652434360322e-01
2.816408204102051e-01 -2.642029375889702e-01
2.821410705352676e-01 -2.393293133725465e-01
2.826413206603302e-01 -1.871937537478917e-01
2.831415707853926e-01 -1.737130900227896e-01
2.836418209104552e-01 -1.238016496414836e-01
2.841420710355178e-01 -1.103309154868686e-01
2.846423211605802e-01 -1.477233050661059e-01
2.851425712856428e-01 -1.323964163661702e-01
2.856428214107053e-01 -1.490265485027045e-01
2.861430715357678e-01 -1.685479886337249e-01
2.866433216608304e-01 -1.194225633497615e-01
2.871435717858929e-01 -1.168864537708723e-01
2.876438219109554e-01 -9.985363214318922e-02
2.881440720360180e-01 -8.344441092309629e-02
2.886443221610805e-01 -1.190582721570103e-01
2.891445722861430e-01 -1.184934150399084e-01
2.896448224112056e-01 -1.320273935828104e-01
2.901450725362681e-01 -1.518372741562352e-01
2.906453226613306e-01 -9.268915609692280e-02
2.911455727863932e-01 -6.225329498653698e-02
2.916458229114557e-01 -3.239801369808257e-02
2.921460730365182e-01 4.029843858710805e-02
2.926463231615808e-01 3.919134016964993e-02
2.931465732866433e-01 4.582994710904918e-02
2.936468234117058e-01 6.053147483533446e-02
2.941470735367684e-01 4.665814403749428e-02
2.946473236618309e-01 8.595847407601508e-02
2.951475737868934e-01 1.210681968711530e-01
2.956478239119559e-01 1.416555534655035e-01
2.961480740370185e-01 2.013581956964619e-01
2.966483241620810e-01 1.894610332857706e-01
2.971485742871435e-01 1.616224767737825e-01
2.976488244122061e-01 1.679503377376395e-01
2.981490745372686e-01 1.179534760745922e-01
2.986493246623311e-01 1.083200513512795e-01
2.991495747873937e-01 1.274013084441204e-01
2.996498249124562e-01 1.115208390778883e-01
3.001500750375187e-01 1.225052396086120e-01
3.006503251625813e-01 1.068436493824457e-01
3.011505752876438e-01 6.189555951582056e-02
3.016508254127063e-01 6.149292321655367e-02
3.021510755377689e-01 2.272010906054996e-02
3.026513256628314e-01 1.606026626282970e-02
3.031515757878939e-01 6.353915494422846e-02
3.036518259129565e-01 5.857033761174059e-02
3.041520760380190e-01 8.393685873697289e-02
3.046523261630815e-01 1.121745182319690e-01
3.051525762881441e-01 8.260326566960038e-02
3.056528264132066e-01 8.416296818622877e-02
3.061530765382691e-01 8.034804249425141e-02
3.066533266633317e-01 6.859658290210130e-02
3.071535767883942e-01 1.171973242017545e-01
3.076538269134567e-01 1.263500095960959e-01
3.081540770385192e-01 1.512547504048201e-01
3.086543271635818e-01 1.878629125668062e-01
3.091545772886443e-01 1.408265216525527e-01
3.096548274137068e-01 1.172441053270140e-01
3.101550775387694e-01 9.773194704163836e-02
3.106553276638319e-01 3.903609094547629e-02
3.111555777888944e-01 4.528368860914696e-02
3.116558279139570e-01 5.658266227589421e-02
3.121560780390195e-01 4.943365840528047e-02
3.126563281640820e-01 7.871448063557844e-02
3.131565782891446e-01 4.498555653964300e-02
3.136568284142071e-01 2.095691487027389e-02
3.141570785392696e-01 1.492121441476804e-02
3.146573286643322e-01 -3.325689493251845e-02
3.151575787893947e-01 -1.125188038887764e-02
3.156578289144572e-01 2.996514146776165e-02
3.161580790395198e-01 3.295145274935395e-02
3.166583291645823e-01 8.751446104310454e-02
3.171585792896448e-01 1.107559304838431e-01
3.176588294147074e-01 1.007394298210886e-01
3.181590795397699e-01 1.330954931413139e-01
3.186593296648324e-01 1.274180099681181e-01
3.191595797898949e-01 1.572932938887548e-01
3.196598299149574e-01 2.098607951146805e-01
3.201600800400200e-01 2.178751942253991e-01
3.206603301650825e-01 2.656814305467857e-01
3.211605802901450e-01 2.871787401203991e-01
3.216608304152076e-01 2.488291523250215e-01
3.221610805402701e-01 2.603593083919593e-01
3.226613306653326e-01 2.444788472734367e-01
3.231615807903952e-01 2.215446520075014e-01
3.236618309154577e-01 2.596096063196981e-01
3.241620810405202e-01 2.638678456246891e-01
3.246623311655827e-01 2.847310468887863e-01
3.251625812906453e-01 3.009332700236529e-01
3.256628314157078e-01 2.616610494071401e-01
3.261630815407703e-01 2.551749162837208e-01
3.266633316658329e-01 2.386561639385880e-01
3.271635817908954e-01 2.052902757597080e-01
3.276638319159579e-01 2.583098094244158e-01
3.281640820410205e-01 2.920678771280210e-01
3.286643321660830e-01 3.165993295970102e-01
3.291645822911455e-01 3.781725140996516e-01
3.296648324162081e-01 3.752030287458783e-01
3.301650825412706e-01 3.729446090343281e-01
3.306653326663331e-01 3.798485372547807e-01
3.311655827913957e-01 3.609244896251415e-01
3.316658329164582e-01 3.949359760555703e-01
3.321660830415207e-01 4.261792553259791e-01
3.326663331665833e-01 4.275795762827855e-01
3.331665832916458e-01 4.772687847831034e-01
3.336668334167083e-01 4.612834246173584e-01
3.341670835417709e-01 4.209568155755560e-01
3.346673336668334e-01 4.205896668728871e-01
3.351675837918959e-01 3.702066698734459e-01
3.356678339169585e-01 3.466985283792364e-01
3.361680840420210e-01 3.509577857173767e-01
3.366683341670835e-01 3.220415532384837e-01
3.371685842921460e-01 3.240174996095737e-01
3.376688344172086e-01 3.000937751960473e-01
3.381690845422711e-01 2.402393255152833e-01
3.386693346673336e-01 2.336207892440228e-01
3.391695847923962e-01 1.819495389509281e-01
3.396698349174587e-01 1.526704948237291e-01
3.401700850425212e-01 1.889450262347012e-01
3.406703351675838e-01 1.784659601934670e-01
3.411705852926463e-01 1.907756626155106e-01
3.416708354177088e-01 2.091645026231577e-01
3.421710855427714e-01 1.672440279795530e-01
3.426713356678339e-01 1.533612725279976e-01
3.431715857928964e-01 1.284206830764157e-01
3.436718359179590e-01 9.990317704994901e-02
3.441720860430215e-01 1.412194628407952e-01
3.446723361680840e-01 1.386305668361343e-01
3.451725862931466e-01 1.468887157410079e-01
3.456728364182091e-01 1.721863476970865e-01
3.461730865432716e-01 1.126542115314985e-01
3.466733366683342e-01 6.755043921851753e-02
3.471735867933967e-01 3.610436132201213e-02
3.476738369184592e-01 -3.182660034217566e-02
3.481740870435218e-01 -4.010833795133389e-02
3.486743371685843e-01 -5.002579685959233e-02
3.491745872936468e-01 -7.266800952992732e-02
3.496748374187093e-01 -5.936922406970626e-02
3.501750875437719e-01 -1.100010377682978e-01
3.506753376688344e-01 -1.474559407003748e-01
3.511755877938969e-01 -1.607479919975047e-01
3.516758379189595e-01 -2.204175276373248e-01
3.521760880440220e-01 -2.237421283922020e-01
3.526763381690845e-01 -1.967712430864124e-01
3.531765882941471e-01 -2.090908765523876e-01
3.536768384192096e-01 -1.736398027044814e-01
3.541770885442721e-01 -1.632389070378507e-01
3.546773386693347e-01 -1.817908789997610e-01
3.551775887943971e-01 -1.665670996121227e-01
3.556778389194597e-01 -1.910659336638410e-01
3.561780890445223e-01 -1.793752368256286e-01
3.566783391695847e-01 -1.374054004408938e-01
3.571785892946473e-01 -1.406099466782942e-01
3.576788394197098e-01 -1.104609214726834e-01
3.581790895447723e-01 -9.387304118140738e-02
3.586793396698349e-01 -1.489778987543727e-01
3.591795897948974e-01 -1.615259591236692e-01
3.596798399199599e-01 -1.909437804420536e-01
3.601800900450225e-01 -2.252502266734412e-01
3.606803401700850e-01 -2.008093440608277e-01
3.611805902951475e-01 -2.071772807353565e-01
3.616808404202101e-01 -1.986266418680228e-01
3.621810905452726e-01 -1.924646717112110e-01
3.626813406703351e-01 -2.504149924925078e-01
3.631815907953977e-01 -2.729996936658842e-01
3.636818409204602e-01 -2.920311389867073e-01
3.641820910455227e-01 -3.408237728058838e-01
3.646823411705853e-01 -3.044286478305404e-01
3.651825912956478e-01 -2.794571597783734e-01
3.656828414207103e-01 -2.701985586033187e-01
3.661830915457729e-01 -2.242837124874638e-01
3.666833416708354e-01 -2.341661184496230e-01
3.671835917958979e-01 -2.418713778059118e-01
3.676838419209604e-01 -2.398587697377362e-01
3.681840920460230e-01 -2.750082147185485e-01
3.686843421710855e-01 -2.521825720749961e-01
3.691845922961480e-01 -2.295726851443133e-01
3.696848424212106e-01 -2.446365908900574e-01
3.701850925462731e-01 -2.025180671194490e-01
3.706853426713356e-01 -2.188315744237332e-01
3.711855927963982e-01 -2.673034349494400e-01
3.716858429214607e-01 -2.805719417340773e-01
3.721860930465232e-01 -3.375357629980039e-01
3.726863431715858e-01 -3.689315706698482e-01
3.731865932966483e-01 -3.708191240978932e-01
3.736868434217108e-01 -4.073015753333479e-01
3.741870935467734e-01 -4.045214773768365e-01
3.746873436718359e-01 -4.344693789491791e-01
3.751875937968984e-01 -5.084751694828030e-01
3.756878439219610e-01 -5.226480384958578e-01
3.761880940470235e-01 -5.761878704610618e-01
3.766883441720860e-01 -6.113513992923976e-01
3.771885942971486e-01 -5.801872082718548e-01
3.776888444222111e-01 -5.857047158345716e-01
3.781890945472736e-01 -5.794645110900879e-01
3.786893446723361e-01 -5.689282810968809e-01
3.791895947973987e-01 -6.142343669867374e-01
3.796898449224612e-01 -6.266493373237703e-01
3.801900950475237e-01 -6.539432187516144e-01
3.806903451725863e-01 -6.862232789020674e-01
3.811905952976488e-01 -6.457266102119351e-01
3.816908454227113e-01 -6.489800490268306e-01
3.821910955477739e-01 -6.484102345622950e-01
3.826913456728364e-01 -6.230280896944556e-01
3.831915957978989e-01 -6.706316126373267e-01
3.836918459229615e-01 -7.166470978928628e-01
3.841920960480240e-01 -7.470227110519522e-01
3.846923461730865e-01 -8.130939897593611e-01
3.851925962981491e-01 -8.245560028378724e-01
3.856928464232116e-01 -8.374792841672303e-01
3.861930965482741e-01 -8.591438948435828e-01
3.866933466733367e-01 -8.376359315141241e-01
3.871935967983992e-01 -8.798146197196774e-01
3.876938469234617e-01 -9.209980863379154e-01
3.881940970485243e-01 -9.288758576180316e-01
3.886943471735868e-01 -9.821297166129868e-01
3.891945972986493e-01 -9.897539154840538e-01
3.896948474237119e-01 -9.541630564539266e-01
3.901950975487744e-01 -9.556378057882966e-01
3.906953476738369e-01 -9.169025061610034e-01
3.911955977988994e-01 -9.049531511658598e-01
3.916958479239619e-01 -9.209747153500788e-01
3.921960980490245e-01 -8.993358880604989e-01
3.926963481740870e-01 -9.167262951853191e-01
3.931965982991495e-01 -9.013032805859376e-01
3.936968484242121e-01 -8.414567661462535e-01
3.941970985492746e-01 -8.375544719890566e-01
3.946973486743371e-01 -8.083805911081073e-01
3.951975987993997e-01 -7.814107350029880e-01
3.956978489244622e-01 -8.278913683142192e-01
3.961980990495247e-01 -8.335240064095444e-01
3.966983491745872e-01 -8.536929439597406e-01
3.971985992996498e-01 -8.768283192275466e-01
3.976988494247123e-01 -8.454607132263461e-01
3.981990995497748e-01 -8.478386808920829e-01
3.986993496748374e-01 -8.335290447490368e-01
3.991995997998999e-01 -8.077635700313660e-01
3.996998499249624e-01 -8.555688781189997e-01
4.002001000500250e-01 -8.690014758964668e-01
4.007003501750875e-01 -8.737409101790775e-01
4.012006003001500e-01 -9.171580593192136e-01
4.017008504252126e-01 -8.793398266727711e-01
4.022011005502751e-01 -8.459012644025196e-01
4.027013506753376e-01 -8.194332804893922e-01
4.032016008004002e-01 -7.619555986849901e-01
4.037018509254627e-01 -7.600308278723962e-01
4.042021010505252e-01 -7.559704276919532e-01
4.047023511755878e-01 -7.418358721171061e-01
4.052026013006503e-01 -7.728595317316262e-01
4.057028514257128e-01 -7.394635500442414e-01
4.062031015507754e-01 -6.980226989556645e-01
4.067033516758379e-01 -7.015288863656970e-01
4.072036018009004e-01 -6.535166122717765e-01
4.077038519259630e-01 -6.574768393509763e-01
4.082041020510255e-01 -6.950131068839124e-01
4.087043521760880e-01 -7.029689349456493e-01
4.092046023011505e-01 -7.438542949298321e-01
4.097048524262131e-01 -7.582275621536555e-01
4.102051025512756e-01 -7.464556194228519e-01
4.107053526763381e-01 -7.759862535137496e-01
4.112056028014007e-01 -7.651325698770187e-01
4.117058529264632e-01 -7.818462483190306e-01
4.122061030515257e-01 -8.476432966494482e-01
4.127063531765883e-01 -8.532819297254033e-01
4.132066033016508e-01 -8.863555162097975e-01
4.137068534267133e-01 -9.134962697954682e-01
4.142071035517759e-01 -8.793654891044647e-01
4.147073536768384e-01 -8.721331543816357e-01
4.152076038019009e-01 -8.548225932817707e-01
4.157078539269635e-01 -8.311216979490481e-01
4.162081040520260e-01 -8.643327739536623e-01
4.167083541770885e-01 -8.630507337731230e-01
4.172086043021511e-01 -8.799055783938828e-01
4.177088544272136e-01 -9.125765536413588e-01
4.182091045522761e-01 -8.676378975078891e-01
4.187093546773387e-01 -8.524783924121735e-01
4.192096048024012e-01 -8.461075950870872e-01
4.197098549274637e-01 -8.080109528886757e-01
4.202101050525262e-01 -8.390294054702808e-01
4.207103551775888e-01 -8.800436204429738e-01
4.212106053026513e-01 -9.053023801438365e-01
4.217108554277138e-01 -9.659480662814234e-01
4.222111055527764e-01 -9.649163350320515e-01
4.227113556778389e-01 -9.682277833107252e-01
4.232116058029014e-01 -9.858243487292312e-01
4.237118559279640e-01 -9.562028135759764e-01
4.242121060530265e-01 -9.888622769810863e-01
4.247123561780890e-01 -1.033181672937419e+00
4.252126063031516e-01 -1.030694947979068e+00
4.257128564282141e-01 -1.069991331284664e+00
4.262131065532766e-01 -1.071856520413731e+00
4.267133566783392e-01 -1.031015192965083e+00
4.272136068034016e-01 -1.029336719238447e+00
4.277138569284642e-01 -9.854735951575476e-01
4.282141070535267e-01 -9.738542047848844e-01
4.287143571785892e-01 -9.856329354202128e-01
4.292146073036518e-01 -9.526408809946610e-01
4.297148574287143e-01 -9.633095426553405e-01
4.302151075537768e-01 -9.517470657175537e-01
4.307153576788394e-01 -8.865815959415139e-01
4.312156078039019e-01 -8.777869961442646e-01
4.317158579289644e-01 -8.488314321772200e-01
4.322161080540270e-01 -8.159364272869611e-01
4.327163581790895e-01 -8.529851547333340e-01
4.332166083041520e-01 -8.574872980249848e-01
4.337168584292146e-01 -8.835743212709837e-01
4.342171085542771e-01 -9.077598320538879e-01
4.347173586793396e-01 -8.750802739660194e-01
4.352176088044022e-01 -8.762144596590282e-01
4.357178589294647e-01 -8.609379483297925e-01
4.362181090545272e-01 -8.268366936780589e-01
4.367183591795898e-01 -8.731221630278373e-01
4.372186093046523e-01 -8.949101642383016e-01
4.377188594297148e-01 -9.019129484648579e-01
4.382191095547773e-01 -9.422267985931427e-01
4.387193596798399e-01 -9.103085677892646e-01
4.392196098049024e-01 -8.775913953032077e-01
4.397198599299649e-01 -8.504796195427818e-01
4.402201100550275e-01 -7.974439729538725e-01
4.407203601800900e-01 -8.012543300812869e-01
4.412206103051525e-01 -8.027667657876106e-01
4.417208604302151e-01 -7.832357313197680e-01
4.422211105552776e-01 -8.154959581649017e-01
4.427213606803401e-01 -7.899000135989753e-01
4.432216108054027e-01 -7.494355102259492e-01
4.437218609304652e-01 -7.576687315448732e-01
4.442221110555277e-01 -7.254233290323239e-01
4.447223611805903e-01 -7.298099587406930e-01
4.452226113056528e-01 -7.680052347225640e-01
4.457228614307153e-01 -7.804000226075221e-01
4.462231115557779e-01 -8.266457084042624e-01
4.467233616808404e-01 -8.500218080637294e-01
4.472236118059029e-01 -8.409383824237374e-01
4.477238619309655e-01 -8.823296109004269e-01
4.482241120560280e-01 -8.782348805646728e-01
4.487243621810905e-01 -8.922213186892862e-01
4.492246123061531e-01 -9.654529407363799e-01
4.497248624312156e-01 -9.868557603769754e-01
4.502251125562781e-01 -1.025219845705945e+00
4.507253626813406e-01 -1.064325964885094e+00
4.512256128064032e-01 -1.040228733203417e+00
4.517258629314657e-01 -1.037634274523410e+00
4.522261130565282e-01 -1.023988173826428e+00
4.527263631815908e-01 -1.003147656582703e+00
4.532266133066533e-01 -1.052596608569984e+00
4.537268634317158e-01 -1.061619748001378e+00
4.542271135567784e-01 -1.084135915117881e+00
4.547273636818409e-01 -1.130225496004772e+00
4.552276138069034e-01 -1.095790837946885e+00
4.557278639319660e-01 -1.082496127785505e+00
4.562281140570285e-01 -1.088508445427432e+00
4.567283641820910e-01 -1.064525623652723e+00
4.572286143071536e-01 -1.104392932865923e+00
4.577288644322161e-01 -1.150344698273492e+00
4.582291145572786e-01 -1.182990662489951e+00
4.587293646823412e-01 -1.254661697026832e+00
4.592296148074037e-01 -1.260219674133535e+00
4.597298649324662e-01 -1.275276669562664e+00
4.602301150575288e-01 -1.312054258927448e+00
4.607303651825913e-01 -1.293918600387564e+00
4.612306153076538e-01 -1.328800464500967e+00
4.617308654327163e-01 -1.383509325295139e+00
4.622311155577788e-01 -1.390791394047939e+00
4.627313656828414e-01 -1.437145984220802e+00
4.632316158079039e-01 -1.450515199721960e+00
4.637318659329664e-01 -1.426623526406068e+00
4.642321160580290e-01 -1.433215854855697e+00
4.647323661830915e-01 -1.394326702513221e+00
4.652326163081540e-01 -1.390179541600755e+00
4.657328664332166e-01 -1.415324840033212e+00
4.662331165582791e-01 -1.394343043187235e+00
4.667333666833416e-01 -1.412734700546986e+00
4.672336168084042e-01 -1.418551705233442e+00
4.677338669334667e-01 -1.360498453309767e+00
4.682341170585292e-01 -1.351065024506933e+00
4.687343671835917e-01 -1.329777215912061e+00
4.692346173086543e-01 -1.310114112977986e+00
4.697348674337168e-01 -1.353900212349474e+00
4.702351175587793e-01 -1.370555863269815e+00
4.707353676838419e-01 -1.406965122195536e+00
4.712356178089044e-01 -1.440459864450493e+00
4.717358679339669e-01 -1.411683539003875e+00
4.722361180590295e-01 -1.416349205380591e+00
4.727363681840920e-01 -1.419181876613116e+00
4.732366183091545e-01 -1.389899708429896e+00
4.737368684342171e-01 -1.439067827837919e+00
4.742371185592796e-01 -1.471040404641043e+00
4.747373686843421e-01 -1.481859699656169e+00
4.752376188094047e-01 -1.522917395698512e+00
4.757378689344672e-01 -1.503070705530089e+00
4.762381190595297e-01 -1.481691561186236e+00
4.767383691845923e-01 -1.465212514402593e+00
4.772386193096548e-01 -1.414206011494674e+00
4.777388694347173e-01 -1.418977349313156e+00
4.782391195597799e-01 -1.428208403198853e+00
4.787393696848424e-01 -1.404508584899710e+00
4.792396198099049e-01 -1.442460735073979e+00
4.797398699349674e-01 -1.430705163526552e+00
4.802401200600300e-01 -1.392929223335727e+00
4.807403701850925e-01 -1.400434641209821e+00
4.812406203101550e-01 -1.371896835935024e+00
4.817408704352176e-01 -1.377428265720152e+00
4.822411205602801e-01 -1.418791703054827e+00
4.827413706853426e-01 -1.433244616845177e+00
4.832416208104052e-01 -1.487888788531168e+00
4.837418709354677e-01 -1.514900940851761e+00
4.842421210605302e-01 -1.496677318690936e+00
4.847423711855928e-01 -1.537475703761156e+00
4.852426213106553e-01 -1.536951962271650e+00
4.857428714357178e-01 -1.548187791304062e+00
4.862431215607804e-01 -1.623596926260580e+00
4.867433716858429e-01 -1.652559819305045e+00
4.872436218109054e-01 -1.688545263681298e+00
4.877438719359680e-01 -1.722293426517080e+00
4.882441220610305e-01 -1.694436226213084e+00
4.887443721860930e-01 -1.694672769411524e+00
4.892446223111556e-01 -1.677966151144173e+00
4.897448724362181e-01 -1.652981444393905e+00
4.902451225612806e-01 -1.701605763135698e+00
4.907453726863432e-01 -1.706483913376744e+00
4.912456228114057e-01 -1.718021084674532e+00
4.917458729364682e-01 -1.760115106244922e+00
4.922461230615307e-01 -1.731419189773120e+00
4.927463731865933e-01 -1.713065375079605e+00
4.932466233116558e-01 -1.714453401240546e+00
4.937468734367183e-01 -1.685176163336312e+00
4.942471235617809e-01 -1.715968662345699e+00
4.947473736868434e-01 -1.747795055114518e+00
4.952476238119059e-01 -1.773647607846044e+00
4.957478739369685e-01 -1.843915309681627e+00
4.962481240620310e-01 -1.847059490362459e+00
4.967483741870935e-01 -1.850593685626399e+00
4.972486243121561e-01 -1.879907672012712e+00
4.977488744372185e-01 -1.857127626042701e+00
4.982491245622811e-01 -1.873836527443152e+00
4.987493746873436e-01 -1.923498403803046e+00
4.992496248124061e-01 -1.928553652280565e+00
4.997498749374687e-01 -1.964275112640134e+00
5.002501250625312e-01 -1.964275112637608e+00
5.007503751875938e-01 -1.928553652281166e+00
5.012506253126563e-01 -1.923498403802033e+00
5.017508754377188e-01 -1.873836527445825e+00
5.022511255627814e-01 -1.857127626043592e+00
5.027513756878439e-01 -1.879907672011853e+00
5.032516258129064e-01 -1.850593685628237e+00
5.037518759379690e-01 -1.847059490361216e+00
5.042521260630315e-01 -1.843915309684205e+00
5.047523761880940e-01 -1.773647607842441e+00
5.052526263131566e-01 -1.747795055115749e+00
5.057528764382191e-01 -1.715968662344888e+00
5.062531265632816e-01 -1.685176163337057e+00
5.067533766883441e-01 -1.714453401240178e+00
5.072536268134067e-01 -1.713065375077824e+00
5.077538769384692e-01 -1.731419189773297e+00
5.082541270635317e-01 -1.760115106243288e+00
5.087543771885943e-01 -1.718021084677510e+00
5.092546273136568e-01 -1.706483913375509e+00
5.097548774387193e-01 -1.701605763139139e+00
5.102551275637819e-01 -1.652981444392108e+00
5.107553776888444e-01 -1.677966151144455e+00
5.112556278139069e-01 -1.694672769409779e+00
5.117558779389695e-01 -1.694436226212045e+00
5.122561280640320e-01 -1.722293426519284e+00
5.127563781890945e-01 -1.688545263679923e+00
5.132566283141571e-01 -1.652559819307870e+00
5.137568784392196e-01 -1.623596926258799e+00
5.142571285642821e-01 -1.548187791304732e+00
5.147573786893447e-01 -1.536951962270480e+00
5.152576288144072e-01 -1.537475703760952e+00
5.157578789394697e-01 -1.496677318692985e+00
5.162581290645323e-01 -1.514900940851521e+00
5.167583791895948e-01 -1.487888788533166e+00
5.172586293146573e-01 -1.433244616843342e+00
5.177588794397199e-01 -1.418791703055688e+00
5.182591295647824e-01 -1.377428265717318e+00
5.187593796898449e-01 -1.371896835937621e+00
5.192596298149074e-01 -1.400434641208534e+00
5.197598799399700e-01 -1.392929223336596e+00
5.202601300650325e-01 -1.430705163527511e+00
5.207603801900950e-01 -1.442460735072433e+00
5.212606303151576e-01 -1.404508584901728e+00
5.217608804402201e-01 -1.428208403196211e+00
5.222611305652826e-01 -1.418977349315327e+00
5.227613806903452e-01 -1.414206011492665e+00
5.232616308154077e-01 -1.465212514404170e+00
5.237618809404702e-01 -1.481691561185946e+00
5.242621310655328e-01 -1.503070705529481e+00
5.247623811905953e-01 -1.522917395698077e+00
5.252626313156578e-01 -1.481859699656007e+00
5.257628814407204e-01 -1.471040404642787e+00
5.262631315657829e-01 -1.439067827835484e+00
5.267633816908454e-01 -1.389899708432659e+00
5.272636318159080e-01 -1.419181876611979e+00
5.277638819409705e-01 -1.416349205382512e+00
5.282641320660330e-01 -1.411683539002353e+00
5.287643821910956e-01 -1.440459864451046e+00
5.292646323161581e-01 -1.406965122196141e+00
5.297648824412206e-01 -1.370555863268382e+00
5.302651325662830e-01 -1.353900212352168e+00
5.307653826913457e-01 -1.310114112975916e+00
5.312656328164082e-01 -1.329777215912804e+00
5.317658829414706e-01 -1.351065024505377e+00
5.322661330665333e-01 -1.360498453311243e+00
5.327663831915957e-01 -1.418551705232886e+00
5.332666333166582e-01 -1.412734700549148e+00
5.337668834417209e-01 -1.394343043186622e+00
5.342671335667833e-01 -1.415324840031888e+00
5.347673836918458e-01 -1.390179541601034e+00
5.352676338169085e-01 -1.394326702511035e+00
5.357678839419709e-01 -1.433215854858007e+00
5.362681340670334e-01 -1.426623526405020e+00
5.367683841920960e-01 -1.450515199724228e+00
5.372686343171585e-01 -1.437145984220139e+00
5.377688844422210e-01 -1.390791394046735e+00
5.382691345672836e-01 -1.383509325295446e+00
5.387693846923461e-01 -1.328800464498930e+00
5.392696348174086e-01 -1.293918600390023e+00
5.397698849424712e-01 -1.312054258926864e+00
5.402701350675337e-01 -1.275276669565053e+00
5.407703851925962e-01 -1.260219674131707e+00
5.412706353176588e-01 -1.254661697027358e+00
5.417708854427213e-01 -1.182990662487658e+00
5.422711355677838e-01 -1.150344698273431e+00
5.427713856928463e-01 -1.104392932866180e+00
5.432716358179089e-01 -1.064525623652380e+00
5.437718859429714e-01 -1.088508445429372e+00
5.442721360680339e-01 -1.082496127782776e+00
5.447723861930965e-01 -1.095790837948829e+00
5.452726363181590e-01 -1.130225496002052e+00
5.457728864432215e-01 -1.084135915118513e+00
5.462731365682841e-01 -1.061619748000616e+00
5.467733866933466e-01 -1.052596608570338e+00
5.472736368184091e-01 -1.003147656584154e+00
5.477738869434717e-01 -1.023988173825704e+00
5.482741370685342e-01 -1.037634274524171e+00
5.487743871935967e-01 -1.040228733201635e+00
5.492746373186593e-01 -1.064325964886649e+00
5.497748874437218e-01 -1.025219845704283e+00
5.502751375687843e-01 -9.868557603790821e-01
5.507753876938469e-01 -9.654529407358484e-01
5.512756378189094e-01 -8.922213186897650e-01
5.517758879439719e-01 -8.782348805643133e-01
5.522761380690345e-01 -8.823296109000243e-01
5.527763881940970e-01 -8.409383824254382e-01
5.532766383191595e-01 -8.500218080607953e-01
5.537768884442221e-01 -8.266457084046605e-01
5.542771385692846e-01 -7.804000226058484e-01
5.547773886943471e-01 -7.680052347227331e-01
5.552776388194096e-01 -7.298099587396274e-01
5.557778889444722e-01 -7.254233290327131e-01
5.562781390695347e-01 -7.576687315455432e-01
5.567783891945972e-01 -7.494355102275430e-01
5.572786393196598e-01 -7.899000136000387e-01
5.577788894447223e-01 -8.154959581629726e-01
5.582791395697848e-01 -7.832357313206032e-01
5.587793896948474e-01 -8.027667657852879e-01
5.592796398199099e-01 -8.012543300832775e-01
5.597798899449724e-01 -7.974439729536952e-01
5.602801400700350e-01 -8.504796195442735e-01
5.607803901950975e-01 -8.775913953034353e-01
5.612806403201600e-01 -9.103085677867980e-01
5.617808904452226e-01 -9.422267985944339e-01
5.622811405702851e-01 -9.019129484620044e-01
5.627813906953476e-01 -8.949101642406048e-01
5.632816408204102e-01 -8.731221630266468e-01
5.637818909454727e-01 -8.268366936797928e-01
5.642821410705352e-01 -8.609379483293065e-01
5.647823911955978e-01 -8.762144596588376e-01
5.652826413206603e-01 -8.750802739649773e-01
5.657828914457228e-01 -9.077598320527960e-01
5.662831415707853e-01 -8.835743212722817e-01
5.667833916958479e-01 -8.574872980243720e-01
5.672836418209104e-01 -8.529851547362461e-01
5.677838919459729e-01 -8.159364272848526e-01
5.682841420710355e-01 -8.488314321795336e-01
5.687843921960980e-01 -8.777869961419309e-01
5.692846423211605e-01 -8.865815959412995e-01
5.697848924462231e-01 -9.517470657175079e-01
5.702851425712856e-01 -9.633095426543259e-01
5.707853926963481e-01 -9.526408809978562e-01
5.712856428214107e-01 -9.856329354192918e-01
5.717858929464732e-01 -9.738542047864200e-01
5.722861430715357e-01 -9.854735951561504e-01
5.727863931965983e-01 -1.029336719239991e+00
5.732866433216608e-01 -1.031015192964303e+00
5.737868934467233e-01 -1.071856520415316e+00
5.742871435717859e-01 -1.069991331284660e+00
5.747873936968484e-01 -1.030694947979245e+00
5.752876438219109e-01 -1.033181672937479e+00
5.757878939469735e-01 -9.888622769805994e-01
5.762881440720360e-01 -9.562028135782137e-01
5.767883941970985e-01 -9.858243487266407e-01
5.772886443221611e-01 -9.682277833116433e-01
5.777888944472236e-01 -9.649163350309232e-01
5.782891445722861e-01 -9.659480662804459e-01
5.787893946973486e-01 -9.053023801450784e-01
5.792896448224112e-01 -8.800436204427090e-01
5.797898949474737e-01 -8.390294054722587e-01
5.802901450725362e-01 -8.080109528890983e-01
5.807903951975988e-01 -8.461075950884505e-01
5.812906453226613e-01 -8.524783924102849e-01
5.817908954477238e-01 -8.676378975068828e-01
5.822911455727864e-01 -9.125765536395951e-01
5.827913956978489e-01 -8.799055783946336e-01
5.832916458229114e-01 -8.630507337746784e-01
5.837918959479740e-01 -8.643327739544885e-01
5.842921460730365e-01 -8.311216979507980e-01
5.847923961980990e-01 -8.548225932777446e-01
5.852926463231616e-01 -8.721331543836969e-01
5.857928964482241e-01 -8.793654891016325e-01
5.862931465732866e-01 -9.134962697974074e-01
5.867933966983492e-01 -8.863555162091458e-01
5.872936468234117e-01 -8.532819297264019e-01
5.877938969484742e-01 -8.476432966516564e-01
5.882941470735368e-01 -7.818462483187668e-01
5.887943971985993e-01 -7.651325698764031e-01
5.892946473236618e-01 -7.759862535115739e-01
5.897948974487243e-01 -7.464556194244206e-01
5.902951475737869e-01 -7.582275621526359e-01
5.907953976988494e-01 -7.438542949336578e-01
5.912956478239119e-01 -7.029689349443120e-01
5.917958979489745e-01 -6.950131068851648e-01
5.922961480740370e-01 -6.574768393500955e-01
5.927963981990995e-01 -6.535166122698691e-01
5.932966483241621e-01 -7.015288863658038e-01
5.937968984492246e-01 -6.980226989543161e-01
5.942971485742871e-01 -7.394635500498431e-01
5.947973986993497e-01 -7.728595317298174e-01
5.952976488244122e-01 -7.418358721183145e-01
5.957978989494747e-01 -7.559704276917419e-01
5.962981490745373e-01 -7.600308278719832e-01
5.967983991995998e-01 -7.619555986852807e-01
5.972986493246623e-01 -8.194332804896226e-01
5.977988994497249e-01 -8.459012644028164e-01
5.982991495747874e-01 -8.793398266706774e-01
5.987993996998499e-01 -9.171580593217368e-01
5.992996498249125e-01 -8.737409101778895e-01
5.997998999499750e-01 -8.690014758979669e-01
6.003001500750375e-01 -8.555688781171111e-01
6.008004002001001e-01 -8.077635700312484e-01
6.013006503251626e-01 -8.335290447485030e-01
6.018009004502251e-01 -8.478386808893059e-01
6.023011505752875e-01 -8.454607132288613e-01
6.028014007003502e-01 -8.768283192244735e-01
6.033016508254126e-01 -8.536929439636632e-01
6.038019009504751e-01 -8.335240064087326e-01
6.043021510755378e-01 -8.278913683151286e-01
6.048024012006002e-01 -7.814107350022239e-01
6.053026513256627e-01 -8.083805911067465e-01
6.058029014507254e-01 -8.375544719885851e-01
6.063031515757878e-01 -8.414567661460147e-01
6.068034017008503e-01 -9.013032805881994e-01
6.073036518259129e-01 -9.167262951843094e-01
6.078039019509754e-01 -8.993358880633320e-01
6.083041520760379e-01 -9.209747153461081e-01
6.088044022011005e-01 -9.049531511666871e-01
6.093046523261630e-01 -9.169025061588727e-01
6.098049024512255e-01 -9.556378057884161e-01
6.103051525762881e-01 -9.541630564540666e-01
6.108054027013506e-01 -9.897539154835973e-01
6.113056528264131e-01 -9.821297166176667e-01
6.118059029514757e-01 -9.288758576167350e-01
6.123061530765382e-01 -9.209980863386982e-01
6.128064032016007e-01 -8.798146197161857e-01
6.133066533266633e-01 -8.376359315149231e-01
6.138069034517258e-01 -8.591438948435027e-01
6.143071535767883e-01 -8.374792841691272e-01
6.148074037018508e-01 -8.245560028387067e-01
6.153076538269134e-01 -8.130939897580390e-01
6.158079039519759e-01 -7.470227110524447e-01
6.163081540770384e-01 -7.166470978887433e-01
6.168084042021010e-01 -6.706316126392572e-01
6.173086543271635e-01 -6.230280896921837e-01
6.178089044522260e-01 -6.484102345654816e-01
6.183091545772886e-01 -6.489800490271311e-01
6.188094047023511e-01 -6.457266102113842e-01
6.193096548274136e-01 -6.862232789035031e-01
6.198099049524762e-01 -6.539432187488182e-01
6.203101550775387e-01 -6.266493373253916e-01
6.208104052026012e-01 -6.142343669846686e-01
6.213106553276638e-01 -5.689282810983707e-01
6.218109054527263e-01 -5.794645110883893e-01
6.223111555777888e-01 -5.857047158350973e-01
6.228114057028514e-01 -5.801872082721251e-01
6.233116558279139e-01 -6.113513992927209e-01
6.238119059529764e-01 -5.761878704617336e-01
6.243121560780390e-01 -5.226480384944807e-01
6.248124062031015e-01 -5.084751694845927e-01
6.253126563281640e-01 -4.344693789451041e-01
6.258129064532265e-01 -4.045214773804882e-01
6.263131565782891e-01 -4.073015753310453e-01
6.268134067033516e-01 -3.708191240998687e-01
6.273136568284141e-01 -3.689315706713823e-01
6.278139069534767e-01 -3.375357629974363e-01
6.283141570785392e-01 -2.805719417346217e-01
6.288144072036017e-01 -2.673034349458156e-01
6.293146573286643e-01 -2.188315744249916e-01
6.298149074537268e-01 -2.025180671183403e-01
6.303151575787893e-01 -2.446365908930210e-01
6.308154077038519e-01 -2.295726851445154e-01
6.313156578289144e-01 -2.521825720763177e-01
6.318159079539769e-01 -2.750082147173460e-01
6.323161580790395e-01 -2.398587697374425e-01
6.328164082041020e-01 -2.418713778057526e-01
6.333166583291645e-01 -2.341661184473942e-01
6.338169084542271e-01 -2.242837124887060e-01
6.343171585792896e-01 -2.701985586017309e-01
6.348174087043521e-01 -2.794571597826193e-01
6.353176588294147e-01 -3.044286478303345e-01
6.358179089544772e-01 -3.408237728055502e-01
6.363181590795397e-01 -2.920311389853905e-01
6.368184092046023e-01 -2.729996936653944e-01
6.373186593296648e-01 -2.504149924937247e-01
6.378189094547273e-01 -1.924646717112620e-01
6.383191595797898e-01 -1.986266418709599e-01
6.388194097048524e-01 -2.071772807341568e-01
6.393196598299149e-01 -2.008093440604789e-01
6.398199099549774e-01 -2.252502266707805e-01
6.403201600800400e-01 -1.909437804424161e-01
6.408204102051025e-01 -1.615259591222887e-01
6.413206603301650e-01 -1.489778987552366e-01
6.418209104552276e-01 -9.387304118304227e-02
6.423211605802901e-01 -1.104609214715777e-01
6.428214107053526e-01 -1.406099466812157e-01
6.433216608304152e-01 -1.374054004384738e-01
6.438219109554777e-01 -1.793752368259895e-01
6.443221610805402e-01 -1.910659336641228e-01
6.448224112056028e-01 -1.665670996131878e-01
6.453226613306653e-01 -1.817908790000006e-01
6.458229114557278e-01 -1.632389070369704e-01
6.463231615807904e-01 -1.736398027055393e-01
6.468234117058529e-01 -2.090908765513733e-01
6.473236618309154e-01 -1.967712430886480e-01
6.478239119559780e-01 -2.237421283911327e-01
6.483241620810405e-01 -2.204175276382174e-01
6.488244122061030e-01 -1.607479919950033e-01
6.493246623311655e-01 -1.474559407014384e-01
6.498249124562281e-01 -1.100010377671636e-01
6.503251625812906e-01 -5.936922406934581e-02
6.508254127063531e-01 -7.266800953330729e-02
6.513256628314157e-01 -5.002579685771996e-02
6.518259129564782e-01 -4.010833795255039e-02
6.523261630815407e-01 -3.182660033967754e-02
6.528264132066033e-01 3.610436132200365e-02
6.533266633316658e-01 6.755043921905636e-02
6.538269134567283e-01 1.126542115289507e-01
6.543271635817909e-01 1.721863476963350e-01
6.548274137068534e-01 1.468887157401922e-01
6.553276638319159e-01 1.386305668353633e-01
6.558279139569785e-01 1.412194628419511e-01
6.563281640820410e-01 9.990317705050006e-02
6.568284142071035e-01 1.284206830785692e-01
6.573286643321661e-01 1.533612725261397e-01
6.578289144572286e-01 1.672440279814722e-01
6.583291645822911e-01 2.091645026200587e-01
6.588294147073537e-01 1.907756626156557e-01
6.593296648324162e-01 1.784659601948875e-01
6.598299149574787e-01 1.889450262351895e-01
6.603301650825413e-01 1.526704948245224e-01
6.608304152076038e-01 1.819495389502896e-01
6.613306653326663e-01 2.336207892435372e-01
6.618309154577288e-01 2.402393255135845e-01
6.623311655827914e-01 3.000937751970363e-01
6.628314157078539e-01 3.240174996100306e-01
6.633316658329164e-01 3.220415532407598e-01
6.638319159579790e-01 3.509577857175705e-01
6.643321660830415e-01 3.466985283785861e-01
6.648324162081040e-01 3.702066698728446e-01
6.653326663331666e-01 4.205896668712957e-01
6.658329164582291e-01 4.209568155758867e-01
6.663331665832916e-01 4.612834246161210e-01
6.668334167083542e-01 4.772687847854348e-01
6.673336668334167e-01 4.275795762824178e-01
6.678339169584792e-01 4.261792553254130e-01
6.683341670835418e-01 3.949359760561608e-01
6.688344172086043e-01 3.609244896234070e-01
6.693346673336668e-01 3.798485372561898e-01
6.698349174587294e-01 3.729446090344736e-01
6.703351675837919e-01 3.752030287463040e-01
6.708354177088544e-01 3.781725140969129e-01
6.713356678339170e-01 3.165993295982623e-01
6.718359179589795e-01 2.920678771267265e-01
6.723361680840420e-01 2.583098094257021e-01
6.728364182091046e-01 2.052902757593361e-01
6.733366683341671e-01 2.386561639390446e-01
6.738369184592296e-01 2.551749162848295e-01
6.743371685842920e-01 2.616610494042337e-01
6.748374187093547e-01 3.009332700266024e-01
6.753376688344171e-01 2.847310468861782e-01
6.758379189594796e-01 2.638678456277590e-01
6.763381690845423e-01 2.596096063194954e-01
6.768384192096047e-01 2.215446520077391e-01
6.773386693346672e-01 2.444788472729849e-01
6.778389194597298e-01 2.603593083909728e-01
6.783391695847923e-01 2.488291523244346e-01
6.788394197098548e-01 2.871787401190056e-01
6.793396698349174e-01 2.656814305499853e-01
6.798399199599799e-01 2.178751942255104e-01
6.803401700850424e-01 2.098607951173972e-01
6.808404202101050e-01 1.572932938873152e-01
6.813406703351675e-01 1.274180099680846e-01
6.818409204602300e-01 1.330954931393697e-01
6.823411705852926e-01 1.007394298211918e-01
6.828414207103551e-01 1.107559304855848e-01
6.833416708354176e-01 8.751446104261501e-02
6.838419209604802e-01 3.295145275155694e-02
6.843421710855427e-01 2.996514146589282e-02
6.848424212106052e-01 -1.125188038887280e-02
6.853426713356677e-01 -3.325689493554512e-02
6.858429214607303e-01 1.492121441527922e-02
6.863431715857928e-01 2.095691487194680e-02
6.868434217108553e-01 4.498555654052538e-02
6.873436718359179e-01 7.871448063692017e-02
6.878439219609804e-01 4.943365840340240e-02
6.883441720860429e-01 5.658266227720032e-02
6.888444222111055e-01 4.528368860645370e-02
6.893446723361680e-01 3.903609094696660e-02
6.898449224612305e-01 9.773194703959180e-02
6.903451725862931e-01 1.172441053282279e-01
6.908454227113556e-01 1.408265216531840e-01
6.913456728364181e-01 1.878629125651002e-01
6.918459229614807e-01 1.512547504070710e-01
6.923461730865432e-01 1.263500095936496e-01
6.928464232116057e-01 1.171973242044483e-01
6.933466733366683e-01 6.859658290109932e-02
6.938469234617308e-01 8.034804249608633e-02
6.943471735867933e-01 8.416296818524052e-02
6.948474237118559e-01 8.260326567026996e-02
6.953476738369184e-01 1.121745182316631e-01
6.958479239619809e-01 8.393685873736031e-02
6.963481740870435e-01 5.857033761235171e-02
6.968484242121060e-01 6.353915494280740e-02
6.973486743371685e-01 1.606026626582754e-02
6.978489244622310e-01 2.272010905619183e-02
6.983491745872936e-01 6.149292321873546e-02
6.988494247123561e-01 6.189555951518486e-02
6.993496748374186e-01 1.068436493838676e-01
6.998499249624812e-01 1.225052396095547e-01
7.003501750875437e-01 1.115208390771981e-01
7.008504252126062e-01 1.274013084465218e-01
7.013506753376688e-01 1.083200513485535e-01
7.018509254627313e-01 1.179534760754338e-01
7.023511755877938e-01 1.679503377356105e-01
7.028514257128564e-01 1.616224767750490e-01
7.033516758379189e-01 1.894610332862477e-01
7.038519259629814e-01 2.013581956976896e-01
7.043521760880440e-01 1.416555534652285e-01
7.048524262131065e-01 1.210681968692308e-01
7.053526763381690e-01 8.595847407725982e-02
7.058529264632316e-01 4.665814403621635e-02
7.063531765882941e-01 6.053147483868134e-02
7.068534267133566e-01 4.582994710837800e-02
7.073536768384192e-01 3.919134016996274e-02
7.078539269634817e-01 4.029843858628817e-02
7.083541770885442e-01 -3.239801369927117e-02
7.088544272136067e-01 -6.225329498681127e-02
7.093546773386693e-01 -9.268915609860180e-02
7.098549274637318e-01 -1.518372741523458e-01
7.103551775887943e-01 -1.320273935838338e-01
7.108554277138569e-01 -1.184934150368451e-01
7.113556778389194e-01 -1.190582721577677e-01
7.118559279639819e-01 -8.344441092186555e-02
7.123561780890445e-01 -9.985363214512936e-02
7.128564282141070e-01 -1.168864537702520e-01
7.133566783391695e-01 -1.194225633492610e-01
7.138569284642321e-01 -1.685479886346894e-01
7.143571785892946e-01 -1.490265485004416e-01
7.148574287143571e-01 -1.323964163696575e-01
7.153576788394197e-01 -1.477233050647774e-01
7.158579289644822e-01 -1.103309154886254e-01
7.163581790895447e-01 -1.238016496402518e-01
7.168584292146073e-01 -1.737130900234104e-01
7.173586793396698e-01 -1.871937537471113e-01
7.178589294647323e-01 -2.393293133707596e-01
7.183591795897949e-01 -2.642029375894256e-01
7.188594297148574e-01 -2.559652434343858e-01
7.193596798399199e-01 -2.861023742447834e-01
7.198599299649825e-01 -2.703458922889599e-01
7.203601800900450e-01 -2.920902411052186e-01
7.208604302151075e-01 -3.516096686767958e-01
7.213606803401700e-01 -3.548327704602159e-01
7.218609304652326e-01 -3.855899369021316e-01
7.223611805902951e-01 -4.047976364303255e-01
7.228614307153576e-01 -3.539190978630312e-01
7.233616808404202e-01 -3.391971100112133e-01
7.238619309654827e-01 -3.112315235602053e-01
7.243621810905452e-01 -2.781653202343553e-01
7.248624312156078e-01 -2.995626179529200e-01
7.253626813406703e-01 -2.831596209639108e-01
7.258629314657328e-01 -2.859959630122955e-01
7.263631815907954e-01 -2.917827784367085e-01
7.268634317158579e-01 -2.293970922611138e-01
7.273636818409204e-01 -2.002267328037084e-01
7.278639319659830e-01 -1.773753341003861e-01
7.283641820910455e-01 -1.196687332861445e-01
7.288644322161080e-01 -1.377995241954057e-01
7.293646823411706e-01 -1.549122133713025e-01
7.298649324662331e-01 -1.603764413581385e-01
7.303651825912956e-01 -1.999525027648556e-01
7.308654327163582e-01 -1.847126686377149e-01
7.313656828414207e-01 -1.729242905521062e-01
7.318659329664832e-01 -1.676815347608592e-01
7.323661830915458e-01 -1.231622084240718e-01
7.328664332166083e-01 -1.377504917006244e-01
7.333666833416708e-01 -1.640028284051929e-01
7.338669334667333e-01 -1.468297674246944e-01
7.343671835917959e-01 -1.820786692501734e-01
7.348674337168584e-01 -1.690286557118335e-01
7.353676838419209e-01 -1.178900084689732e-01
7.358679339669835e-01 -1.021024797503113e-01
7.363681840920460e-01 -5.071178779024305e-02
7.368684342171085e-01 -2.866575528669579e-02
7.373686843421711e-01 -3.436353396229636e-02
7.378689344672336e-01 -3.190668731112464e-03
7.383691845922961e-01 -9.720822469056698e-03
7.388694347173587e-01 6.756607292138399e-03
7.393696848424212e-01 7.582320340199347e-02
7.398699349674837e-01 7.898089104983293e-02
7.403701850925463e-01 1.103027573993984e-01
7.408704352176088e-01 1.348335269417490e-01
7.413706853426713e-01 9.135422907557197e-02
7.418709354677339e-01 8.064718590484221e-02
7.423711855927964e-01 5.559189856880578e-02
7.428714357178589e-01 2.593690908621933e-02
7.433716858429215e-01 4.998417687091153e-02
7.438719359679840e-01 3.978382129270043e-02
7.443721860930465e-01 4.429772969646974e-02
7.448724362181089e-01 6.637867174340649e-02
7.453726863431716e-01 6.386421082098001e-03
7.458729364682340e-01 -1.629380293153418e-02
7.463731865932965e-01 -3.542908830452112e-02
7.468734367183592e-01 -8.659090766079722e-02
7.473736868434216e-01 -6.470567784321581e-02
7.478739369684841e-01 -3.950389364435558e-02
7.483741870935467e-01 -2.436709182111981e-02
7.488744372186092e-01 2.327911536772765e-02
7.493746873436717e-01 1.303878809768678e-02
7.498749374687343e-01 6.212672497872494e-03
7.503751875937968e-01 1.399597501010626e-02
7.508754377188593e-01 -2.685185847850445e-02
7.513756878439219e-01 4.971788743227480e-04
7.518759379689844e-01 3.393450425021799e-02
7.523761880940469e-01 2.789839030696867e-02
7.528764382191095e-01 6.374982160101351e-02
7.533766883441720e-01 6.070425915963538e-02
7.538769384692345e-01 1.949715233009265e-02
7.543771885942971e-01 1.316684918382452e-02
7.548774387193596e-01 -2.830490252290149e-02
7.553776888444221e-01 -3.963185812965421e-02
7.558779389694847e-01 -2.465680278443409e-02
7.563781890945472e-01 -5.229266882230654e-02
7.568784392196097e-01 -3.425062291289810e-02
7.573786893446722e-01 -4.234207417238177e-02
7.578789394697348e-01 -9.640772211338229e-02
7.583791895947973e-01 -9.715720864857146e-02
7.588794397198598e-01 -1.138357915209205e-01
7.593796898449224e-01 -1.338956995002895e-01
7.598799399699849e-01 -8.400708275629061e-02
7.603801900950474e-01 -6.280764578276485e-02
7.608804402201100e-01 -2.528724301911317e-02
7.613806903451725e-01 1.628100140585357e-02
7.618809404702350e-01 6.811907742833356e-05
7.623811905952976e-01 1.927069821091292e-02
7.628814407203601e-01 2.131939175489268e-02
7.633816908454226e-01 8.062542227472569e-03
7.638819409704852e-01 7.091229964463598e-02
7.643821910955477e-01 1.131583814240646e-01
7.648824412206102e-01 1.363527351273826e-01
7.653826913456728e-01 1.971800403322554e-01
7.658829414707353e-01 1.836054327890616e-01
7.663831915957978e-01 1.664581687736449e-01
7.668834417208604e-01 1.593038228814233e-01
7.673836918459229e-01 1.203683158820137e-01
7.678839419709854e-01 1.414175631307416e-01
7.683841920960479e-01 1.565552723332119e-01
7.688844422211105e-01 1.526748577740684e-01
7.693846923461730e-01 1.971246790479268e-01
7.698849424712355e-01 1.832370857920075e-01
7.703851925962981e-01 1.503761901649997e-01
7.708854427213606e-01 1.702086507436225e-01
7.713856928464231e-01 1.414259539317032e-01
7.718859429714857e-01 1.520633386484967e-01
7.723861930965482e-01 1.955718475957791e-01
7.728864432216107e-01 2.070127538818366e-01
7.733866933466733e-01 2.553525985682172e-01
7.738869434717358e-01 2.739384651130561e-01
7.743871935967983e-01 2.634017353315177e-01
7.748874437218609e-01 2.981017399790833e-01
7.753876938469234e-01 2.864280587717126e-01
7.758879439719859e-01 2.910964035417764e-01
7.763881940970485e-01 3.541298414062138e-01
7.768884442221110e-01 3.580674576338190e-01
7.773886943471735e-01 3.843288170879302e-01
7.778889444722361e-01 4.049779896715091e-01
7.783891945972986e-01 3.625341618804629e-01
7.788894447223611e-01 3.415424310169704e-01
7.793896948474237e-01 3.037331320552341e-01
7.798899449724862e-01 2.630379360396265e-01
7.803901950975487e-01 2.851758997258561e-01
7.808904452226112e-01 2.695549715478216e-01
7.813906953476738e-01 2.665676810797163e-01
7.818909454727363e-01 2.851307814071931e-01
7.823911955977988e-01 2.201702325497783e-01
7.828914457228614e-01 1.801828886773180e-01
7.833916958479239e-01 1.532689305082184e-01
7.838919459729864e-01 1.011350334053789e-01
7.843921960980490e-01 1.098699413142412e-01
7.848924462231115e-01 1.265873335856242e-01
7.853926963481740e-01 1.308631325626162e-01
7.858929464732366e-01 1.683854466147324e-01
7.863931965982991e-01 1.459137798682983e-01
7.868934467233616e-01 1.293334224793441e-01
7.873936968484242e-01 1.365642164751076e-01
7.878939469734867e-01 8.983502145196699e-02
7.883941970985492e-01 9.917643106129960e-02
7.888944472236118e-01 1.248734390058023e-01
7.893946973486743e-01 1.074993445872313e-01
7.898949474737368e-01 1.257323897673536e-01
7.903951975987994e-01 1.174432131216561e-01
7.908954477238619e-01 6.966874327462402e-02
7.913956978489244e-01 5.491356542490698e-02
7.918959479739870e-01 -1.112982357159859e-03
7.923961980990495e-01 -2.685059509363558e-02
7.928964482241120e-01 -1.818908411001512e-02
7.933966983491745e-01 -5.766760282321787e-02
7.938969484742371e-01 -5.216194113990107e-02
7.943971985992996e-01 -5.996367332735978e-02
7.948974487243621e-01 -1.281739637933378e-01
7.953976988494247e-01 -1.481830036181313e-01
7.958979489744872e-01 -1.760943164837428e-01
7.963981990995497e-01 -2.074596536175449e-01
7.968984492246123e-01 -1.680264683932647e-01
7.973986993496748e-01 -1.562359114066803e-01
7.978989494747373e-01 -1.242923615831084e-01
7.983991995997999e-01 -9.127056489406712e-02
7.988994497248624e-01 -1.244132238450670e-01
7.993996998499249e-01 -1.184909591569169e-01
7.998999499749875e-01 -1.193662426182510e-01
8.004002001000500e-01 -1.471714567745043e-01
8.009004502251125e-01 -9.532305626684164e-02
8.014007003501751e-01 -6.061104641531342e-02
8.019009504752376e-01 -4.937756609312072e-02
8.024012006003001e-01 -3.427473734232909e-03
8.029014507253627e-01 -2.518254821350807e-02
8.034017008504252e-01 -4.395544893642273e-02
8.039019509754877e-01 -5.868379224042117e-02
8.044022011005502e-01 -1.079770999811713e-01
8.049024512256128e-01 -9.790534172001523e-02
8.054027013506753e-01 -9.104809654274662e-02
8.059029514757378e-01 -1.122186840402781e-01
8.064032016008004e-01 -7.603375487612728e-02
8.069034517258629e-01 -9.005489175598115e-02
8.074037018509254e-01 -1.295502328496692e-01
8.079039519759880e-01 -1.222534120999203e-01
8.084042021010505e-01 -1.565630447378334e-01
8.089044522261130e-01 -1.537926985627678e-01
8.094047023511756e-01 -1.222827957974323e-01
8.099049524762381e-01 -1.140847325470426e-01
8.104052026013006e-01 -6.840379861166902e-02
8.109054527263632e-01 -5.308438109372982e-02
8.114057028514257e-01 -7.755695014582231e-02
8.119059529764882e-01 -5.123741506829638e-02
8.124062031015508e-01 -6.531619763800948e-02
8.129064532266133e-01 -7.011185160298183e-02
8.134067033516758e-01 -1.078228694000395e-02
8.139069534767384e-01 -7.822707259538342e-04
8.144072036018009e-01 1.900990761208865e-02
8.149074537268634e-01 3.170836712924982e-02
8.154077038519260e-01 -1.382529983131850e-02
8.159079539769885e-01 -3.878692051858349e-02
8.164082041020509e-01 -7.747474159368956e-02
8.169084542271134e-01 -1.240389898310404e-01
8.174087043521761e-01 -1.010017571310909e-01
8.179089544772385e-01 -1.169557957195231e-01
8.184092046023010e-01 -1.311812763313525e-01
8.189094547273637e-01 -1.126925804998599e-01
8.194097048524261e-01 -1.690757011059238e-01
8.199099549774886e-01 -2.123710941027138e-01
8.204102051025512e-01 -2.362894053894614e-01
8.209104552276137e-01 -2.876253693581038e-01
8.214107053526762e-01 -2.828254012074866e-01
8.219109554777388e-01 -2.710490630154813e-01
8.224112056028013e-01 -2.698385547640224e-01
8.229114557278638e-01 -2.226293658275897e-01
8.234117058529264e-01 -2.402008658868419e-01
8.239119559779889e-01 -2.579538689226380e-01
8.244122061030514e-01 -2.442532195004488e-01
8.249124562281140e-01 -2.874286492747197e-01
8.254127063531765e-01 -2.845471010357753e-01
8.259129564782390e-01 -2.503947208982738e-01
8.264132066033016e-01 -2.593453551513422e-01
8.269134567283641e-01 -2.355484336655299e-01
8.274137068534266e-01 -2.419453989091706e-01
8.279139569784892e-01 -2.872227146205212e-01
8.284142071035517e-01 -2.954782026458614e-01
8.289144572286142e-01 -3.505145213638398e-01
8.294147073536767e-01 -3.686894240944283e-01
8.299149574787393e-01 -3.452061085472172e-01
8.304152076038018e-01 -3.749725208992286e-01
8.309154577288643e-01 -3.697456136052170e-01
8.314157078539269e-01 -3.684556755733269e-01
8.319159579789894e-01 -4.296900383246964e-01
8.324162081040519e-01 -4.449516597159829e-01
8.329164582291145e-01 -4.640200305852611e-01
8.334167083541770e-01 -4.816841145271926e-01
8.339169584792395e-01 -4.337449981051092e-01
8.344172086043021e-01 -4.194114111553269e-01
8.349174587293646e-01 -3.782290344981146e-01
8.354177088544271e-01 -3.312884662674012e-01
8.359179589794897e-01 -3.517128834731691e-01
8.364182091045522e-01 -3.365510811607990e-01
8.369184592296147e-01 -3.196025724869098e-01
8.374187093546773e-01 -3.390844238938863e-01
8.379189594797398e-01 -2.870574228832313e-01
8.384192096048023e-01 -2.413226417275091e-01
8.389194597298649e-01 -2.138629458954523e-01
8.394197098549274e-01 -1.559695850583018e-01
8.399199599799899e-01 -1.610615894597028e-01
8.404202101050524e-01 -1.642008170453945e-01
8.409204602301150e-01 -1.664023191887950e-01
8.414207103551775e-01 -2.081921237446540e-01
8.419209604802400e-01 -1.895425406867311e-01
8.424212106053026e-01 -1.609821891947877e-01
8.429214607303651e-01 -1.689948076499892e-01
8.434217108554276e-01 -1.230968036853724e-01
8.439219609804902e-01 -1.190644799423143e-01
8.444222111055527e-01 -1.472893430944374e-01
8.449224612306152e-01 -1.334100730927562e-01
8.454227113556778e-01 -1.490339258514612e-01
8.459229614807403e-01 -1.285245175396304e-01
8.464232116058028e-01 -7.750314879713942e-02
8.469234617308654e-01 -5.807236723299295e-02
8.474237118559279e-01 -5.584005835599427e-04
8.479239619809904e-01 3.292774941626428e-02
8.484242121060530e-01 1.463349180633523e-02
8.489244622311155e-01 5.600732166243492e-02
8.494247123561780e-01 6.603933569965988e-02
8.499249624812406e-01 7.479353899934524e-02
8.504252126063031e-01 1.438348684199802e-01
8.509254627313656e-01 1.720097802976569e-01
8.514257128564282e-01 2.048084438296658e-01
8.519259629814907e-01 2.348213101857711e-01
8.524262131065532e-01 2.050987832344154e-01
8.529264632316157e-01 2.011771605591377e-01
8.534267133566783e-01 1.798274823491273e-01
8.539269634817408e-01 1.364518561596935e-01
8.544272136068033e-01 1.734979737971007e-01
8.549274637318659e-01 1.744405802929051e-01
8.554277138569284e-01 1.732405388163893e-01
8.559279639819909e-01 2.095351103600301e-01
8.564282141070535e-01 1.766830655936755e-01
8.569284642321160e-01 1.461150180047646e-01
8.574287143571785e-01 1.321558900254439e-01
8.579289644822411e-01 9.141653195876778e-02
8.584292146073036e-01 1.131970374845039e-01
8.589294647323661e-01 1.393143147372503e-01
8.594297148574287e-01 1.516859074106056e-01
8.599299649824912e-01 2.175695893188009e-01
8.604302151075537e-01 2.132648802078678e-01
8.609304652326163e-01 2.019658690869669e-01
8.614307153576788e-01 2.287632150817279e-01
8.619309654827413e-01 2.070420579025506e-01
8.624312156078039e-01 2.224793351002681e-01
8.629314657328664e-01 2.689402612987137e-01
8.634317158579289e-01 2.747742441153301e-01
8.639319659829914e-01 3.087576718188149e-01
8.644322161080540e-01 3.078666567747388e-01
8.649324662331165e-01 2.745633418568807e-01
8.654327163581790e-01 2.833343850344605e-01
8.659329664832416e-01 2.427464595491830e-01
8.664332166083041e-01 2.311689632040878e-01
8.669334667333666e-01 2.664946060646173e-01
8.674337168584292e-01 2.499735367286319e-01
8.679339669834917e-01 2.582643271765278e-01
8.684342171085542e-01 2.731530812813730e-01
8.689344672336168e-01 2.289992414258540e-01
8.694347173586793e-01 2.214658650840597e-01
8.699349674837418e-01 2.064312338556800e-01
8.704352176088044e-01 1.954725808891939e-01
8.709354677338669e-01 2.489121696571157e-01
8.714357178589294e-01 2.723564146380804e-01
8.719359679839920e-01 3.198515979345570e-01
8.724362181090545e-01 3.841104452958022e-01
8.729364682341170e-01 3.750172229482642e-01
8.734367183591796e-01 3.868021489507976e-01
8.739369684842421e-01 4.126353940337841e-01
8.744372186093046e-01 3.989272478476501e-01
8.749374687343672e-01 4.525908455115937e-01
8.754377188594297e-01 5.053975705924213e-01
8.759379689844922e-01 5.424948358304709e-01
8.764382191095547e-01 6.040514082987813e-01
8.769384692346173e-01 6.008796795888229e-01
8.774387193596798e-01 5.979298605376917e-01
8.779389694847423e-01 6.079006668439435e-01
8.784392196098049e-01 5.700057289781388e-01
8.789394697348674e-01 5.878920983651590e-01
8.794397198599299e-01 6.272405074255218e-01
8.799399699849925e-01 6.160847543624902e-01
8.804402201100550e-01 6.563712864675941e-01
8.809404702351175e-01 6.626955590235946e-01
8.814407203601801e-01 6.396019227035841e-01
8.819409704852426e-01 6.556440887136338e-01
8.824412206103051e-01 6.409964403502165e-01
8.829414707353677e-01 6.611205511355993e-01
8.834417208604302e-01 7.139166829692510e-01
8.839419709854927e-01 7.256436805601003e-01
8.844422211105553e-01 7.815634946302504e-01
8.849424712356178e-01 8.233172885113427e-01
8.854427213606803e-01 8.018989222567141e-01
8.859429714857429e-01 8.376375275835829e-01
8.864432216108054e-01 8.453108716082888e-01
8.869434717358678e-01 8.491047282711517e-01
8.874437218609305e-01 9.102225967611134e-01
8.879439719859930e-01 9.376945187501775e-01
8.884442221110554e-01 9.745400084471555e-01
8.889444722361179e-01 1.004902706388092e+00
8.894447223611806e-01 9.657535760807806e-01
8.899449724862430e-01 9.567647431637216e-01
8.904452226113055e-01 9.305924511641629e-01
8.909454727363681e-01 8.769323761686623e-01
8.914457228614306e-01 9.071017367051888e-01
8.919459729864931e-01 9.101825134345817e-01
8.924462231115557e-01 9.024594665969111e-01
8.929464732366182e-01 9.257703335432544e-01
8.934467233616807e-01 8.890655947536359e-01
8.939469734867433e-01 8.526312211245410e-01
8.944472236118058e-01 8.317783981445609e-01
8.949474737368683e-01 7.843261424883872e-01
8.954477238619309e-01 8.023554691663625e-01
8.959479739869934e-01 8.185081343421643e-01
8.964482241120559e-01 8.152167753579043e-01
8.969484742371185e-01 8.680134001801623e-01
8.974487243621810e-01 8.626658677801646e-01
8.979489744872435e-01 8.415486490822068e-01
8.984492246123061e-01 8.593396076720938e-01
8.989494747373686e-01 8.368889118543115e-01
8.994497248624311e-01 8.377257334740307e-01
8.999499749874936e-01 8.700857565804485e-01
9.004502251125562e-01 8.648362445480335e-01
9.009504752376187e-01 8.933234020262238e-01
9.014507253626812e-01 8.851697845215843e-01
9.019509754877438e-01 8.394900943966244e-01
9.024512256128063e-01 8.375684812908158e-01
9.029514757378688e-01 7.886518242961307e-01
9.034517258629314e-01 7.555595604207428e-01
9.039519759879939e-01 7.816385235653931e-01
9.044522261130564e-01 7.654307637155583e-01
9.049524762381190e-01 7.607142339570906e-01
9.054527263631815e-01 7.667746132268809e-01
9.059529764882440e-01 7.107675950071913e-01
9.064532266133066e-01 6.891269153201809e-01
9.069534767383691e-01 6.581116313679009e-01
9.074537268634316e-01 6.332498020986946e-01
9.079539769884942e-01 6.817540081342537e-01
9.084542271135567e-01 6.975035355181570e-01
9.089544772386192e-01 7.260921413203633e-01
9.094547273636818e-01 7.826526162983707e-01
9.099549774887443e-01 7.639873988455336e-01
9.104552276138068e-01 7.593958506176223e-01
9.109554777388694e-01 7.786540406803705e-01
9.114557278639319e-01 7.581534988672187e-01
9.119559779889944e-01 7.997988552081133e-01
9.124562281140569e-01 8.353144653628222e-01
9.129564782391195e-01 8.575128454517602e-01
9.134567283641820e-01 9.109179198560994e-01
9.139569784892445e-01 8.977109716945900e-01
9.144572286143071e-01 8.839923935109762e-01
9.149574787393696e-01 8.937962328307475e-01
9.154577288644321e-01 8.444877466866224e-01
9.159579789894947e-01 8.440377438388960e-01
9.164582291145572e-01 8.718901261689388e-01
9.169584792396197e-01 8.535146112730765e-01
9.174587293646823e-01 8.824514678710069e-01
9.179589794897448e-01 8.798061992292294e-01
9.184592296148073e-01 8.517857773933530e-01
9.189594797398699e-01 8.560123207756782e-01
9.194597298649324e-01 8.260885487294051e-01
9.199599799899949e-01 8.341818328561152e-01
9.204602301150575e-01 8.858358577507993e-01
9.209604802401200e-01 8.898586081135591e-01
9.214607303651825e-01 9.372703269982012e-01
9.219609804902451e-01 9.739777583121747e-01
9.224612306153076e-01 9.438366556195111e-01
9.229614807403701e-01 9.614560208674849e-01
9.234617308654326e-01 9.617643836212230e-01
9.239619809904952e-01 9.640591827049744e-01
9.244622311155577e-01 1.017143646933240e+00
9.249624812406202e-01 1.039949575554947e+00
9.254627313656828e-01 1.069388491050262e+00
9.259629814907453e-01 1.096226011466759e+00
9.264632316158078e-01 1.047008474704911e+00
9.269634817408704e-01 1.031317772371296e+00
9.274637318659329e-01 1.008012335552464e+00
9.279639819909954e-01 9.498730372991311e-01
9.284642321160580e-01 9.661088534763989e-01
9.289644822411205e-01 9.667042942665262e-01
9.294647323661830e-01 9.529773866454300e-01
9.299649824912456e-01 9.676003991926833e-01
9.304652326163081e-01 9.335245251191076e-01
9.309654827413706e-01 8.982979550720657e-01
9.314657328664332e-01 8.787288405557553e-01
9.319659829914957e-01 8.219701808223864e-01
9.324662331165582e-01 8.331971869890803e-01
9.329664832416208e-01 8.503997404317714e-01
9.334667333666833e-01 8.403002934498928e-01
9.339669834917458e-01 8.904679759773773e-01
9.344672336168084e-01 8.944431588662944e-01
9.349674837418709e-01 8.687207758729412e-01
9.354677338669334e-01 8.809001271021981e-01
9.359679839919959e-01 8.590272249471087e-01
9.364682341170585e-01 8.602378790933056e-01
9.369684842421210e-01 8.960533543687913e-01
9.374687343671835e-01 8.911470645924814e-01
9.379689844922461e-01 9.246120477528467e-01
9.384692346173086e-01 9.192794031476346e-01
9.389694847423711e-01 8.653547610149818e-01
9.394697348674337e-01 8.629542047198416e-01
9.399699849924962e-01 8.235206621500646e-01
9.404702351175587e-01 7.894481906183081e-01
9.409704852426213e-01 8.206892584737456e-01
9.414707353676838e-01 8.110110911257727e-01
9.419709854927463e-01 8.090673988100283e-01
9.424712356178089e-01 8.144074716096090e-01
9.429714857428714e-01 7.612289622942708e-01
9.434717358679339e-01 7.500992969427454e-01
9.439719859929965e-01 7.238282125528872e-01
9.444722361180590e-01 6.989094204960155e-01
9.449724862431215e-01 7.517084731134457e-01
9.454727363681841e-01 7.736072899556014e-01
9.459729864932466e-01 7.994044634724197e-01
9.464732366183091e-01 8.659919777767786e-01
9.469734867433717e-01 8.618075225549555e-01
9.474737368684342e-01 8.655399369329820e-01
9.479739869934967e-01 8.875143768300306e-01
9.484742371185592e-01 8.735335456939899e-01
9.489744872436218e-01 9.200085885451662e-01
9.494747373686843e-01 9.573490028173152e-01
9.499749874937468e-01 9.884048089793273e-01
9.504752376188094e-01 1.054378350767766e+00
9.509754877438719e-01 1.053522005435008e+00
9.514757378689344e-01 1.040629998662488e+00
9.519759879939970e-01 1.059586396310916e+00
9.524762381190595e-01 1.021827808591315e+00
9.529764882441220e-01 1.026326327395448e+00
9.534767383691846e-01 1.064211096167158e+00
9.539769884942471e-01 1.062002350719809e+00
9.544772386193096e-01 1.096759388403785e+00
9.549774887443722e-01 1.097534999192996e+00
9.554777388694347e-01 1.076712038448571e+00
9.559779889944972e-01 1.091122223972551e+00
9.564782391195598e-01 1.073575552458789e+00
9.569784892446223e-01 1.088144418360848e+00
9.574787393696848e-01 1.156577542035310e+00
9.579789894947474e-01 1.171663997805896e+00
9.584792396198099e-01 1.218862209430408e+00
9.589794897448723e-01 1.267408657975907e+00
9.594797398699348e-01 1.252767012762455e+00
9.599799899949975e-01 1.276594985759828e+00
9.604802401200599e-01 1.289130300603137e+00
9.609804902451224e-01 1.300656222959226e+00
9.614807403701850e-01 1.361637421746556e+00
9.619809904952475e-01 1.390422436502982e+00
9.624812406203100e-01 1.427452789176902e+00
9.629814907453726e-01 1.475523770116970e+00
9.634817408704351e-01 1.439087841911591e+00
9.639819909954976e-01 1.429591835563202e+00
9.644822411205602e-01 1.419735436323484e+00
9.649824912456227e-01 1.368056046812311e+00
9.654827413706852e-01 1.384181407236274e+00
9.659829914957478e-01 1.398020475638546e+00
9.664832416208103e-01 1.396770430326971e+00
9.669834917458728e-01 1.425220329667204e+00
9.674837418709354e-01 1.397987012324971e+00
9.679839919959979e-01 1.370654463042464e+00
9.684842421210604e-01 1.363844536211936e+00
9.689844922461230e-01 1.310128142403560e+00
9.694847423711855e-01 1.330427484946595e+00
9.699849924962480e-01 1.364262352997181e+00
9.704852426213106e-01 1.361931399417879e+00
9.709854927463731e-01 1.412185370447776e+00
9.714857428714356e-01 1.425988936263155e+00
9.719859929964981e-01 1.406568454922259e+00
9.724862431215607e-01 1.426320470909130e+00
9.729864932466232e-01 1.413635494507499e+00
9.734867433716857e-01 1.429074903949856e+00
9.739869934967483e-01 1.473661815985884e+00
9.744872436218108e-01 1.468060483693699e+00
9.749874937468733e-01 1.507651471045949e+00
9.754877438719359e-01 1.511667644316794e+00
9.759879939969984e-01 1.463575993721195e+00
9.764882441220609e-01 1.465597265799373e+00
9.769884942471235e-01 1.438714992383975e+00
9.774887443721860e-01 1.406611347265663e+00
9.779889944972485e-01 1.435686503361115e+00
9.784892446223111e-01 1.431330699322928e+00
9.789894947473736e-01 1.439324683059244e+00
9.794897448724361e-01 1.451348094031180e+00
9.799899949974987e-01 1.403867483920908e+00
9.804902451225612e-01 1.398000662667239e+00
9.809904952476237e-01 1.373490573226547e+00
9.814907453726863e-01 1.342700167260755e+00
9.819909954977488e-01 1.393306212754613e+00
9.824912456228113e-01 1.426725478868026e+00
9.829914957478738e-01 1.454299741328359e+00
9.834917458729364e-01 1.521813674408338e+00
9.839919959979989e-01 1.524739749605693e+00
9.844922461230614e-01 1.527362577711586e+00
9.849924962481240e-01 1.544324079977852e+00
9.854927463731865e-01 1.532636903346679e+00
9.859929964982490e-01 1.581962118114173e+00
9.864932466233116e-01 1.622783648597803e+00
9.869934967483741e-01 1.646991268620918e+00
9.874937468734366e-01 1.710641032777449e+00
9.879939969984992e-01 1.711951027304980e+00
9.884942471235617e-01 1.689479272763067e+00
9.889944972486242e-01 1.710220681635542e+00
9.894947473736868e-01 1.679743683279602e+00
9.899949974987493e-01 1.680156475132777e+00
9.904952476238118e-01 1.711212161298714e+00
9.909954977488744e-01 1.705216747177518e+00
9.914957478739369e-01 1.732603530835337e+00
9.919959979989994e-01 1.730524110166935e+00
9.924962481240620e-01 1.702193486053294e+00
9.929964982491245e-01 1.718694833018756e+00
9.934967483741870e-01 1.698166062458457e+00
9.939969984992496e-01 1.695940915572018e+00
9.944972486243121e-01 1.760309702510207e+00
9.949974987493746e-01 1.771668548400081e+00
9.954977488744371e-01 1.810990778985486e+00
9.959979989994997e-01 1.855659891158743e+00
9.964982491245622e-01 1.839630256515591e+00
9.969984992496247e-01 1.852429594822097e+00
9.974987493746873e-01 1.850973746088491e+00
9.979989994997498e-01 1.847891885903105e+00
9.984992496248123e-01 1.905449978554695e+00
9.989994997498749e-01 1.926195522256502e+00
9.994997498749374e-01 1.952720522912072e+00
1.000000000000000e+00 1.999998092651367e+00

